Online Body Schema Adaptation through Cost-Sensitive Active Learning

Humanoid robots have complex bodies and kinematic chains with several Degrees-of-Freedom (DoF) which are difficult to model. Learning the parameters of a kinematic model can be achieved by observing the position of the robot links during prospective motions and minimising the prediction errors. This work proposes a movement efficient approach for estimating online the body-schema of a humanoid robot arm in the form of Denavit-Hartenberg (DH) parameters. A cost-sensitive active learning approach based on the A-Optimality criterion is used to select optimal joint configurations. The chosen joint configurations simultaneously minimise the error in the estimation of the body schema and minimise the movement between samples. This reduces energy consumption, along with mechanical fatigue and wear, while not compromising the learning accuracy. The work was implemented in a simulation environment, using the 7DoF arm of the iCub robot simulator. The hand pose is measured with a single camera via markers placed in the palm and back of the robot's hand. A non-parametric occlusion model is proposed to avoid choosing joint configurations where the markers are not visible, thus preventing worthless attempts. The results show cost-sensitive active learning has similar accuracy to the standard active learning approach, while reducing in about half the executed movement.

==> discardedSamples200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50 17 4.50397 11 31 16.5 13 20


==> discardedSamples200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50 17.5 5.116 10 30 16.5 14 21


==> discardedSamples200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
50 21.52 5.48184 13 38 21 18 25


==> discardedSamples200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50 20.56 4.97816 12 32 20 17 24


==> discardedSamples200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50 30.86 4.6599 18 43 31 28 34


==> discardedSamples200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50 31.58 4.37567 24 42 31 28 35


==> discardedSamples200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 27.66 4.02345 18 36 28 25 31


==> discardedSamples200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
50 26.5 4.47328 19 38 26 23 29


==> discardedSamples200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 25.26 4.82261 11 37 25 23 28


==> discardedSamples200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50 28.96 5.11085 20 41 28.5 25 32


==> discardedSamples200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50 28.3 4.9949 18 39 28 26 32


==> discardedSamples20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 30.38 3.31287 23 39 30 28 32


==> discardedSamples20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 29.6 4.51754 21 41 29 26 32


==> discardedSamples20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50 33.16 5.23863 25 48 32 30 36


==> discardedSamples20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50 26.98 7.56601 12 44 26 21 34


==> discardedSamples20random.txt <==
n mean stddev min max median quart1 quart3
50 27.78 2.94362 22 35 28 25 30


==> discardedSamples2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 30.32 3.31626 22 38 30.5 28 32


==> discardedSamples2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 28.1 4.13176 19 36 28 25 32


==> discardedSamples2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
50 28.76 6.56074 14 42 29 25 33


==> discardedSamples2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
50 25.38 9.05964 11 44 24 19 31


==> discardedSamples2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
50 42.5 4.36241 32 50 44 39 46


==> discardedSamples2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50 37.76 5.20424 25 49 37 33 42


==> discardedSamples2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50 34.76 4.19212 26 42 35 31 38


==> discardedSamples2random.txt <==
n mean stddev min max median quart1 quart3
50 27.5 3.60414 20 38 27 25 30


==> discardedSamplesNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 35.22 3.13824 29 43 35.5 33 37


==> discardedSamplesNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 35.1 3.78639 27 44 35 33 38


==> discardedSamplesNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 35.36 3.1152 26 44 35 34 37


==> discardedSamplescEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 31.94 3.85667 22 40 32 29 34


==> discardedSamplescEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 29.16 5.26971 14 41 29.5 26 33


==> discardedSamplescEI0.000030.txt <==
n mean stddev min max median quart1 quart3
72 27.2222 6.29156 14 42 26 23 33


==> discardedSamplescEI0.400000.txt <==
n mean stddev min max median quart1 quart3
30 38.0667 6.05682 26 50 37 34 43


==> discardedSamplesrandom.txt <==
n mean stddev min max median quart1 quart3
50 26.68 3.34688 20 35 27 24 29


==> discardedSamplesrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
30 27.1667 4.32382 18 36 27 25 29


==> optTimeMarkers200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 536.875 40.3163 326 698 538 510 563


==> optTimeMarkers200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
2500 572.4 69.5843 258 960 563 526 609


==> optTimeMarkers200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
2500 529.009 42.7786 221 690 531 503 556.5


==> optTimeMarkers200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
2500 534.192 82.2843 208 858 536.5 485 587


==> optTimeMarkers200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
2500 550.954 56.8639 238 856 552.5 516 589


==> optTimeMarkers20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 564.522 50.3932 212 835 562 533 594


==> optTimeMarkers20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
2500 563.237 47.5739 322 801 562.5 532 593


==> optTimeMarkers20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
2500 541.775 76.4189 213 1129 542 497 587


==> optTimeMarkers20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
2500 571.49 56.1269 241 818 569 535 605


==> optTimeMarkers20random.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkers2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 560.258 49.6207 319 962 557 529 586


==> optTimeMarkers2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
2500 557.631 42.4649 283 887 557 531 583


==> optTimeMarkers2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
2500 552.485 46.5958 267 778 551 520 582


==> optTimeMarkers2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
2500 480.54 57.47 204 692 484 452.5 516


==> optTimeMarkers2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
2500 507.517 35.9977 373 843 502 484 524


==> optTimeMarkers2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
2500 497.33 42.9571 401 643 492 463 526


==> optTimeMarkers2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
2500 559.137 50.0943 426 921 558 524.5 591


==> optTimeMarkers2random.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkersNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 609.438 52.4235 231 1013 610 578 642


==> optTimeMarkersNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 544.526 40.1807 250 737 544 518 570


==> optTimeMarkersNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 597.136 50.7121 259 821 598 563 631


==> optTimeMarkerscEI0.000000.txt <==
n mean stddev min max median quart1 quart3
2500 616.574 59.6513 448 1000 617 573 657


==> optTimeMarkerscEI0.000010.txt <==
n mean stddev min max median quart1 quart3
2500 559.402 52.5695 395 767 553 524 592


==> optTimeMarkerscEI0.000030.txt <==
n mean stddev min max median quart1 quart3
3600 552.994 55.5985 256 1183 551 516.5 586


==> optTimeMarkerscEI0.400000.txt <==
n mean stddev min max median quart1 quart3
1500 505.143 46.9373 318 777 495.5 471 530


==> optTimeMarkersrandom.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkersrandom0.000000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> optTimeMarkersrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
0 -nan -0 100000 -1 0 0 0


==> positerationsMarkers200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 156.717 66.4087 3.07726 417.707 152.209 107.654 201.685
50000 140.375 70.2811 0.860509 411.802 131.739 84.2687 188.558
50000 110.548 61.4052 1.97425 412.79 97.5505 63.87 146.966
50000 98.5708 56.155 1.6213 411.376 86.4487 56.7309 129.096
50000 86.4973 49.8635 1.69461 344.016 75.6519 47.8453 117.244
50000 77.6801 46.97 0.64428 382.556 68.5806 41.6967 103.59
50000 67.4549 43.4498 1.91518 364.331 57.1384 37.1681 85.4893
50000 60.9999 42.7129 1.48531 356.589 50.3774 32.4278 75.2839
50000 53.8478 39.3 0.541252 363.877 43.8787 27.9592 67.423
50000 49.7237 37.991 0.773926 371.457 39.6646 25.4205 62.0917
50000 48.1558 37.4165 0.918809 372.446 38.1799 24.2515 60.1228
50000 43.1139 34.5918 0.833189 384.721 34.6725 22.0647 53.0429
50000 41.1629 31.9269 1.1133 302.491 32.1732 20.5333 51.4631
50000 38.3669 31.5106 0.730489 303.349 29.912 18.7708 47.8067
50000 34.8669 27.0704 0.73947 234.184 27.2068 16.8166 43.8831
50000 32.2853 25.266 0.405529 212.233 24.6937 15.8568 39.7045
50000 31.2045 23.5869 0.365 199.168 24.2601 15.644 38.5968
50000 30.6116 23.072 0.492907 186.829 23.9981 15.4404 37.7794
50000 27.8831 20.6569 0.572665 177.891 22.4959 14.8009 33.6094
50000 26.0445 19.4059 0.727667 176.945 21.1938 13.9968 31.3122
50000 24.8686 18.9289 0.633218 167.27 19.9745 13.0491 30.2587
50000 24.9877 21.2058 0.467866 210.625 19.9078 12.8847 30.3792
50000 24.3774 20.4205 0.388594 205.922 19.7828 13.0511 29.1303
50000 23.4991 18.483 0.508151 197.072 19.5545 12.8563 28.7961
50000 22.7853 17.2392 0.365891 182.629 19.0161 11.9147 29.0339
50000 21.8922 15.3278 0.353496 157.935 18.3727 11.7127 28.1502
50000 20.8541 13.6005 0.331886 155.084 17.8438 11.4351 27.1042
50000 20.5028 13.2809 0.236155 151.332 17.7199 11.2131 26.6536
50000 20.0505 13.194 0.289297 165.27 17.1552 10.6051 26.3573
50000 19.5649 12.698 0.194831 153.457 16.9609 10.6598 25.2287
50000 19.6546 11.7327 0.300091 130.597 17.2845 11.3994 25.1579
50000 20.3281 13.5662 0.349669 153.509 17.5838 11.6245 25.3179
50000 19.6394 13.0614 0.485226 153.419 17.0934 11.5074 24.2
50000 19.617 13.0994 0.314585 156.752 17.1273 11.4466 24.4383
50000 19.3555 12.828 0.255909 142.957 16.7898 10.9073 24.4381
50000 19.4233 12.9841 0.409572 149.278 16.901 11.2433 24.3201
50000 17.9989 10.7094 0.185625 93.4777 15.8667 10.6187 23.0695
50000 17.7797 10.6511 0.111079 95.5628 15.9581 10.3052 22.9894
50000 18.4663 11.5362 0.241825 84.493 16.2863 10.1421 24.2363
50000 17.589 10.1266 0.19486 84.844 15.9818 10.3042 22.831
50000 17.0208 9.91648 0.135987 89.6757 15.4184 9.93012 22.0619
50000 17.3411 10.01 0.186776 103.127 15.7706 10.0869 22.7266
50000 18.6832 13.8217 0.391994 176.139 16.1334 10.2053 23.4458
50000 19.4436 13.7366 0.218982 162.908 17.0694 11.1276 24.3424
50000 18.3099 13.4519 0.106748 170.356 15.7205 10.5585 22.6028
50000 17.9596 13.5605 0.40724 171.532 15.3341 10.1706 22.1041
50000 17.2322 13.407 0.174238 172.462 14.7226 9.40965 21.4629
50000 17.874 14.0337 0.0479692 185.629 15.122 9.4002 22.4759
50000 17.8741 13.4779 0.262893 158.231 15.1891 9.84643 22.223
50000 17.4577 13.4184 0.193746 167.164 14.8786 9.6065 21.458
50000 16.8386 13.4368 0.277583 172.37 14.0877 9.25766 20.5705


==> positerationsMarkers200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 152.793 64.6641 2.8626 404.671 146.966 103.395 197.838
50000 127.925 65.2957 2.53362 410.551 117.869 76.5537 170.084
50000 108.208 60.1624 2.64554 358.846 95.4374 62.9904 141.262
50000 91.2309 55.7948 1.85595 353.515 77.6761 52.2957 114.447
50000 81.8732 56.0511 1.01473 373.543 67.194 43.327 101.842
50000 77.513 56.9697 1.46906 340.121 60.0145 38.5522 96.5982
50000 69.8007 53.0883 1.22332 330.044 53.1894 33.9399 86.6068
50000 61.6858 44.5676 0.852975 324.229 48.0886 30.9244 79.306
50000 53.2896 39.9748 0.700143 299.275 41.6814 26.1504 68.1514
50000 51.0371 39.2104 0.388164 340.216 40.0094 23.9095 66.8746
50000 48.1647 37.6266 0.409191 310.58 37.6208 22.2604 63.0921
50000 45.249 37.681 0.747743 321.596 33.55 19.7279 59.9402
50000 40.9209 32.8234 0.575251 296.865 30.2929 18.6308 54.3126
50000 39.0441 32.1343 0.540605 297.317 28.84 17.6269 51.0067
50000 37.0832 30.7886 0.561245 298.247 27.084 17.2724 46.0533
50000 35.2238 30.4593 0.438111 293.848 25.4966 15.6622 43.665
50000 33.8564 29.5325 0.302288 305.805 24.519 14.8897 41.8382
50000 31.4214 26.8697 0.296083 274.267 23.241 14.3849 38.1077
50000 30.0021 26.4642 0.441873 246.323 22.1053 13.3764 35.4728
50000 28.4646 26.1839 0.435045 237.123 19.9812 12.34 33.5399
50000 27.3447 26.1735 0.0932177 249.906 18.7679 11.3524 32.5131
50000 26.359 24.5856 0.352781 245.195 18.992 11.151 31.7667
50000 24.4426 21.1715 0.269596 206.922 18.0376 11.0576 29.7764
50000 23.5598 20.4296 0.122408 189.816 17.1725 10.331 28.9042
50000 22.8323 19.3965 0.373004 186.713 17.2896 10.4502 27.7207
50000 22.1011 19.3088 0.179854 195.26 16.4698 10.0454 26.4997
50000 21.7486 18.6277 0.331005 181.187 16.3294 10.0451 26.2861
50000 22.0703 18.6175 0.301295 194.935 17.1836 10.5979 26.3443
50000 21.6774 16.9454 0.133236 191.897 17.7019 10.88 26.7396
50000 20.9061 16.4575 0.0797839 186.678 17.2069 10.6635 25.7445
50000 20.7192 15.3776 0.233155 180.432 17.4864 11.0222 25.8134
50000 20.5736 15.7975 0.257284 187.031 17.2595 11.2359 24.9274
50000 19.5525 14.4879 0.484529 170.999 16.2424 10.8595 23.3826
50000 18.9741 13.7321 0.255596 154.649 15.6686 10.3349 23.5788
50000 18.7619 12.8207 0.237348 149.838 16.0142 10.5785 23.3614
50000 18.6241 13.2126 0.252911 148.155 15.6289 10.0445 23.3903
50000 17.384 12.9054 0.207418 153.311 14.5595 9.14011 21.9663
50000 17.267 12.3822 0.286749 154.847 14.8943 9.46946 21.6861
50000 17.2557 13.1783 0.102062 143.384 14.1327 8.41531 22.1929
50000 16.5403 12.0983 0.255129 157.618 14.0721 8.50658 21.3412
50000 15.7638 11.512 0.241577 144.998 13.3684 8.18471 20.4332
50000 15.3389 10.6839 0.247311 125.574 13.1878 8.06702 19.8779
50000 15.5052 10.3887 0.133591 121.137 13.3707 7.74153 20.8695
50000 15.5581 10.2346 0.177856 103.349 13.4528 7.95585 21.315
50000 15.7701 10.6352 0.0666804 114.693 13.5921 8.05475 21.2469
50000 15.6978 10.7032 0.276821 109.919 13.2365 8.26303 20.5383
50000 15.3843 10.3621 0.127387 107.28 13.1242 8.20632 19.9904
50000 15.3383 10.645 0.154248 107.373 12.9201 7.70172 20.5831
50000 16.0998 10.7641 0.236201 103.84 13.9156 8.47939 21.401
50000 16.1439 10.7549 0.323487 105.567 13.8326 8.45883 21.5403
50000 16.5873 10.9454 0.259727 101.78 14.3431 8.75648 22.0381


==> positerationsMarkers200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
50000 160.996 70.901 2.40753 397.685 156.543 105.806 209.777
50000 137.75 75.3381 0.664621 395.105 124.036 76.6548 187.363
50000 113.268 60.8382 1.77993 381.289 105.737 66.7299 149.344
50000 94.1487 56.9178 1.96823 388.686 81.521 51.5216 123.793
50000 87.4202 57.1032 1.47109 382.202 72.3354 45.631 116.492
50000 78.3216 52.465 1.48809 373.33 64.0233 40.7103 101.864
50000 68.9056 46.8037 1.06702 329.881 56.2293 36.224 87.9573
50000 62.1567 42.311 0.983867 333.845 51.2214 33.839 77.8426
50000 57.3329 38.5918 0.401729 313.623 47.7749 31.2479 72.1008
50000 54.3226 38.725 0.654937 345.053 44.3028 28.6204 67.4639
50000 51.9417 38.2773 0.856486 325.008 41.9617 26.4121 64.8502
50000 47.7369 35.0528 0.590982 282.899 38.9724 23.9723 60.0975
50000 45.2417 34.0874 0.468896 272.527 36.704 22.303 57.5448
50000 42.9681 33.5059 0.61199 291.099 33.3524 20.7852 54.7724
50000 42.3723 33.7993 0.519675 262.192 32.3075 20.2817 53.395
50000 39.4707 32.6795 0.242345 266.598 29.7958 18.7747 48.0631
50000 38.3288 30.6809 0.457096 236.413 29.3602 18.622 46.4651
50000 36.0943 29.1782 0.517549 224.944 27.3982 17.4187 43.7636
50000 33.3878 25.3537 0.638818 232.462 26.391 17.1299 40.8748
50000 32.7806 25.2988 0.650698 243.889 25.611 16.1677 40.9469
50000 31.1793 23.9867 0.434464 231.994 25.0578 15.1785 39.2612
50000 29.1818 22.4228 0.373706 235.74 23.5953 14.4761 36.3316
50000 28.5009 22.0005 0.44482 239.625 22.9172 14.4975 35.4014
50000 27.6384 21.7477 0.565401 233.351 22.0622 13.9269 34.3616
50000 27.054 21.8439 0.307217 219.964 21.3657 13.2172 33.8081
50000 24.9564 20.428 0.145001 219.797 19.7949 12.2737 30.8115
50000 24.7261 19.9597 0.551037 212.047 19.4893 12.3971 30.6224
50000 24.2946 18.191 0.36305 168.9 19.572 12.3396 30.6352
50000 23.7183 17.6162 0.319823 167.205 19.0028 12.0186 29.9269
50000 23.292 17.3707 0.384756 161.528 18.752 11.8457 29.3111
50000 24.1166 18.7295 0.279955 166.867 19.146 12.2186 29.1707
50000 23.5277 18.3269 0.394789 168.453 18.6656 11.7637 29.071
50000 22.9854 17.7559 0.351678 161.525 18.3562 11.5767 28.2644
50000 21.728 16.1258 0.240675 144.583 17.5044 11.0142 27.3712
50000 21.124 15.338 0.142163 154.35 17.3623 10.8721 26.6587
50000 20.7169 14.9488 0.409415 154.356 17.3757 10.8453 25.9829
50000 19.8876 14.0165 0.186497 131.75 16.6539 10.5831 24.9607
50000 20.1557 13.4856 0.47917 111.098 17.1482 10.8503 25.5465
50000 20.006 12.6333 0.385599 106.49 17.3446 11.0366 25.5542
50000 20.4829 12.6311 0.39521 108.907 17.9245 11.139 26.8661
50000 19.634 12.0993 0.185569 115.025 17.1932 10.8104 25.8075
50000 18.7821 11.4771 0.196371 97.0632 16.6024 10.3451 24.9157
50000 19.0143 11.2864 0.338817 106.039 16.9658 10.8255 24.9209
50000 18.5747 10.8625 0.570887 99.5407 16.49 10.5183 24.5285
50000 19.4257 11.4102 0.292119 101.502 17.3916 10.7342 25.8651
50000 18.7276 11.5468 0.206494 98.4341 16.3201 10.2382 24.5767
50000 17.7653 10.9162 0.163866 95.205 15.4801 9.61255 23.4975
50000 17.8556 11.3561 0.358196 101.757 15.3619 9.884 22.8936
50000 18.231 11.3181 0.297173 100.569 15.9225 10.1501 23.4865
50000 18.2922 11.2053 0.337789 99.5432 16.0527 10.5631 23.139
50000 17.3915 10.946 0.270316 96.8583 15.1746 9.97441 21.7634


==> positerationsMarkers200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 157.243 66.8152 4.93582 448.943 154.936 107.353 202.387
50000 135.351 67.504 1.19538 449.427 128.678 82.4357 179.407
50000 110.461 62.7126 0.869035 408.546 98.1291 63.4411 145.202
50000 98.3567 62.1664 0.767777 402.035 82.8378 52.2129 129.858
50000 88.2345 58.6732 2.5539 374.018 71.783 45.0678 116.175
50000 79.7416 57.0015 1.64674 338.172 62.0441 38.5581 104.362
50000 69.8877 52.409 1.34207 347.519 54.4078 32.7041 90.356
50000 65.2379 50.4036 0.717328 342.537 50.6082 29.514 84.7174
50000 60.0113 46.0616 1.17113 297.311 46.9752 27.5654 77.293
50000 54.4117 41.6462 0.406388 290.063 42.0499 25.3113 71.2188
50000 50.7308 38.2917 0.618845 303.072 39.2811 24.5609 65.5979
50000 46.0867 35.066 0.512376 264.405 35.4059 21.9361 58.9663
50000 43.5544 33.4606 1.25837 280.928 33.4788 20.8874 55.4801
50000 41.8755 33.2679 0.100547 290.329 32.0759 19.8601 52.3681
50000 39.8509 32.4633 0.532555 282.283 30.2379 19.1507 48.9817
50000 36.5336 27.8309 0.503125 272.136 28.2008 18.0334 45.5901
50000 35.2569 27.106 0.584063 266.066 27.1148 17.136 44.178
50000 32.301 23.8864 0.513598 198.506 25.2 16.0985 40.1677
50000 30.6711 23.4868 0.432817 199.343 23.4669 14.9517 37.8828
50000 29.4439 22.4052 0.915048 181.977 22.7336 14.8408 35.8569
50000 27.5298 21.1351 0.370038 160.821 21.3841 13.1418 34.8927
50000 25.3158 18.7706 0.101385 150.622 20.2707 12.7247 31.3646
50000 25.1329 18.7106 0.341331 152.811 20.2316 12.6784 31.2653
50000 24.6731 18.7583 0.253563 152.611 19.8194 12.225 30.7424
50000 24.468 18.4134 0.216212 140.024 19.5382 11.6315 31.4618
50000 24.5833 17.8513 0.485097 141.123 20.1781 12.4287 31.2861
50000 23.7524 16.6685 0.490444 147.664 19.9635 12.4108 30.1487
50000 23.0689 16.4509 0.192776 145.011 19.038 12.1631 28.9333
50000 23.0788 15.7335 0.452962 136.789 19.4661 12.4501 29.2968
50000 22.2881 16.4762 0.284799 139.529 18.2805 11.4348 27.8888
50000 21.9682 15.5138 0.497835 127.079 18.3938 11.6275 27.5305
50000 21.2582 14.6748 0.322831 129.056 17.8598 11.4048 26.6945
50000 20.1424 13.3125 0.313108 105.571 17.3231 11.1373 25.5348
50000 20.3019 13.0601 0.260011 106.592 17.4911 11.586 25.5531
50000 19.619 12.3178 0.280514 105.421 17.196 11.1335 25.1315
50000 19.3914 12.1271 0.188268 107.926 17.0538 11.0339 24.7411
50000 18.6128 11.6069 0.458898 102.646 16.3556 10.4609 24.0652
50000 18.3491 11.4075 0.419787 101.223 16.1076 10.3493 23.6499
50000 18.5491 11.2912 0.295732 98.3486 16.5773 10.5498 23.9027
50000 17.836 10.6294 0.289618 100.001 16.0917 10.2364 23.1854
50000 17.6795 10.6873 0.250206 94.4016 15.6891 10.0414 23.0256
50000 17.5977 11.0581 0.28517 103.903 15.1575 9.68446 23.2812
50000 17.0553 10.3211 0.16779 96.8237 15.0836 9.87517 21.9535
50000 17.2179 10.093 0.181945 95.154 15.6187 10.3191 22.0035
50000 16.605 8.75984 0.22601 70.2471 15.5071 10.0654 21.9376
50000 16.0296 8.48588 0.392325 78.0171 14.8754 9.60254 21.2909
50000 15.574 8.71148 0.0865748 72.2548 14.0394 8.91641 20.9813
50000 15.2852 8.38256 0.12276 78.0306 14.0422 8.90444 20.4036
50000 15.5227 8.7647 0.309057 64.3201 14.0409 8.76495 20.6898
50000 16.6129 9.51736 0.134148 77.7922 15.1009 9.18658 22.2788
50000 16.2392 9.38117 0.328596 74.3674 14.765 9.11242 21.5202


==> positerationsMarkers200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 157.102 70.4145 3.60832 414.607 150.402 102.912 204.693
50000 131.719 69.2752 1.86262 412.856 119.09 78.7742 173.515
50000 123.813 72.1173 2.03214 409.845 107.245 68.2941 165.91
50000 112.902 68.236 2.31405 412.373 95.7965 62.6116 150.261
50000 107.847 69.7495 2.41409 448.117 90.7572 58.9979 135.772
50000 100.496 64.7764 1.50204 452.551 85.9263 53.4209 129.663
50000 93.8408 57.3128 1.51148 405.126 81.8138 50.4041 124.73
50000 87.7289 52.0351 1.87496 345.782 78.0592 48.6756 115.238
50000 85.4947 51.7636 1.48487 330.742 75.8184 47.1993 112.104
50000 81.7825 51.0945 0.811288 335.043 71.9864 43.7579 107.427
50000 80.5314 52.2721 0.50473 333.657 70.0132 40.9806 106.588
50000 79.3504 52.1042 1.0286 346.487 69.0256 40.9755 102.639
50000 76.3248 51.8095 1.1927 346.039 64.3779 38.3664 98.8109
50000 72.5036 50.6321 0.538306 361.542 61.1233 35.9443 93.6199
50000 69.8135 49.2406 0.922475 335.07 57.8455 33.9924 90.7591
50000 65.4845 47.6596 0.575336 331.214 52.859 31.5552 86.7135
50000 63.6987 47.5196 0.895708 336.519 50.5048 30.5413 82.3203
50000 62.1866 47.8599 0.802456 349.01 49.0809 28.9124 80.1548
50000 60.3011 47.8242 0.848002 356.917 46.9695 27.5147 77.398
50000 58.1077 47.3791 0.793365 345.865 44.3716 26.1248 74.3673
50000 56.7038 46.4868 0.460982 329.841 43.6489 25.4153 72.7047
50000 53.0005 40.9375 0.413906 325.957 41.6835 24.1906 69.4529
50000 50.9162 39.9464 0.329239 327.218 39.9699 23.6649 66.2876
50000 49.3718 39.4569 0.831931 320.145 38.3542 23.0935 63.2045
50000 48.7493 39.9586 0.777361 334.189 37.091 22.0358 62.1913
50000 44.8417 38.8572 0.625434 327.206 33.7187 20.7687 54.7601
50000 43.6879 37.9858 0.680082 323.409 33.436 19.85 54.034
50000 42.5886 38.2071 0.582229 329.562 32.1031 19.0918 52.0216
50000 41.4991 38.1122 0.299409 323.17 30.5532 18.1719 50.6063
50000 40.2829 37.4678 0.413716 332.599 29.4322 17.7294 49.0798
50000 40.0468 38.3293 0.975826 332.544 28.3533 17.1517 48.6073
50000 39.9847 38.5644 0.497226 336.04 28.1489 16.9863 48.2125
50000 40.4275 38.6741 0.557794 327.151 28.322 17.1383 49.0625
50000 39.6526 39.1661 0.351319 335.782 27.2472 16.1463 48.3458
50000 38.6852 38.0652 0.267398 334.868 27.0368 16.2866 46.5893
50000 37.4748 38.8526 0.666734 346.812 25.4557 14.8861 44.9137
50000 37.0262 38.1951 0.147982 348.456 25.444 15.1928 44.3476
50000 35.6719 35.6147 0.276456 336.018 24.6591 14.7611 42.9024
50000 35.4441 35.9522 0.340266 348.351 24.4699 14.6519 42.6516
50000 35.868 33.9741 0.265231 346.128 25.5948 15.3279 45.3978
50000 34.2645 32.2792 0.587872 349.676 25.0005 14.9729 42.7567
50000 31.9263 30.22 0.345946 332.496 23.8657 14.3108 39.2804
50000 31.9619 31.0619 0.479924 338.053 23.5318 13.7788 39.0076
50000 31.5789 32.3261 0.141602 350.638 23.0095 13.0266 37.8576
50000 30.0332 31.5075 0.411825 377.752 22.0338 12.0485 36.9406
50000 29.4712 31.535 0.294182 383.674 21.6546 12.3011 35.3487
50000 28.1756 30.0759 0.296211 364.408 20.3023 11.6453 33.5842
50000 27.8186 28.1052 0.0535752 335.712 20.9714 11.8373 33.7425
50000 27.0753 28.6362 0.144649 346.082 19.6834 11.1606 32.392
50000 27.0299 28.7574 0.414663 341.454 19.5219 11.4499 32.2173
50000 26.5315 27.9991 0.311025 334.478 19.3517 11.0068 32.2147


==> positerationsMarkers200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 158.232 69.8785 4.78523 427.115 152.215 105.031 205.397
50000 139.445 73.7328 1.39008 423.108 127.129 81.4383 188.137
50000 132.247 73.8528 2.13407 414.37 118.201 73.456 179.412
50000 123.34 71.1591 2.01214 410.097 111.401 66.4391 166.125
50000 119.999 75.0909 1.63979 440.017 102.462 61.3914 161.867
50000 111.871 65.6516 2.01154 426.358 99.0623 60.7584 149.788
50000 100.903 61.8452 1.18079 380.95 87.8517 53.6187 134.862
50000 94.7747 62.2458 1.91372 356.354 79.6338 47.5583 125.124
50000 89.5188 60.9948 1.33514 354.803 74.5712 44.6864 115
50000 85.8408 57.3372 0.719276 373.757 73.1636 43.951 109.511
50000 82.2786 58.1858 0.919617 366.386 67.69 39.9538 105.604
50000 76.122 49.527 1.08454 373.435 65.1653 38.9238 100.552
50000 73.8161 48.4057 0.594963 388.435 63.6881 37.3546 97.7131
50000 69.4479 46.3847 1.38021 368.119 59.125 34.6703 91.7906
50000 68.8031 46.6587 1.04609 361.14 58.3896 34.0218 91.183
50000 66.7162 46.5999 1.19074 348.151 55.2865 32.5108 88.1127
50000 65.7853 46.7823 0.584113 358.208 54.5488 31.7513 86.7723
50000 64.7763 46.5971 1.12447 386.239 54.365 30.5398 86.2788
50000 63.303 46.4252 0.670818 378.206 51.9935 29.7954 83.7035
50000 59.7593 43.7209 0.641224 378.623 50.1903 28.8112 77.8549
50000 57.5197 42.6232 0.701078 361.735 48.0104 28.3546 74.2882
50000 56.2023 42.9145 0.951517 370.411 46.0243 26.929 72.7672
50000 55.5147 42.1043 0.683369 367.514 45.5633 26.7377 72.1765
50000 52.1385 41.7425 0.426427 367.324 41.9038 24.4479 66.7432
50000 51.0394 41.1192 0.602468 354.74 40.2073 23.9898 65.2173
50000 50.3559 41.3069 0.882717 376.554 39.5011 23.5272 63.8682
50000 49.9915 42.6116 0.47743 363.581 37.4299 22.4617 62.9028
50000 49.1217 42.5144 0.259757 381.106 37.2344 21.4835 61.1328
50000 48.0613 42.5341 0.286953 387.502 35.978 20.1779 59.9564
50000 47.2138 42.0577 1.03353 369.428 35.3512 19.7888 59.4609
50000 46.7501 41.2798 0.555488 373.538 34.8873 20.2989 58.38
50000 45.8986 40.3451 0.595229 373.55 34.3275 20.1663 57.5278
50000 45.2396 40.7667 0.706482 374.949 33.4023 19.6388 56.5246
50000 43.5472 39.2833 0.415554 367.123 32.1974 19.0473 55.4171
50000 42.0295 37.1981 0.359588 340.911 31.5814 18.6899 53.2529
50000 41.0827 36.1572 0.204565 355.792 31.1919 18.5243 51.7634
50000 41.3358 36.5831 0.55004 363.082 31.3562 18.3315 51.7056
50000 41.1563 36.2911 0.315587 366.082 31.0402 18.9492 51.5588
50000 40.9677 36.4533 0.492116 360.974 30.7544 17.8853 52.0885
50000 40.4144 33.2319 0.554938 299.545 31.3526 18.4468 51.7289
50000 39.6825 33.1321 0.468678 280.965 30.2913 18.1063 49.797
50000 38.1026 32.686 0.589989 291.203 28.9383 16.9444 47.8823
50000 37.4929 32.1693 0.140723 306.066 28.6073 16.6973 46.6291
50000 36.6873 32.8875 0.251918 318.007 27.057 16.038 44.8876
50000 35.4331 32.2966 0.467986 297.402 25.9533 15.4505 43.1166
50000 35.126 33.4415 0.24873 305.367 25.212 14.4484 42.5785
50000 34.6061 33.1883 0.253552 309.685 25.3186 14.1672 42.1499
50000 33.4903 32.3253 0.260406 304.926 24.3858 14.7122 38.8574
50000 31.8863 28.6972 0.355537 241.677 23.9241 14.2304 38.1206
50000 30.7506 27.687 0.419634 245.418 23.0514 13.5258 37.0266
50000 29.5508 26.7192 0.21213 227.507 22.5157 13.4755 35.1158


==> positerationsMarkers200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 151.315 68.9391 3.63889 404.173 144.76 98.3572 197
50000 123.084 65.7659 3.05583 393.41 110.564 73.8856 160.253
50000 110.884 58.5791 3.47041 364.389 99.3717 67.0706 144.328
50000 95.7806 51.9846 2.57908 338.186 86.1886 57.2031 124.142
50000 82.2114 44.0273 1.58562 385.033 76.2227 50.697 104.622
50000 77.1753 43.1503 1.78358 376.934 69.7969 46.6199 98.9966
50000 71.6766 43.5987 0.909818 376.942 62.7849 41.2335 92.1556
50000 65.049 43.7476 0.824645 380.892 53.9599 36.1938 80.9873
50000 64.07 48.4066 0.992269 387.566 51.1647 32.6165 79.6094
50000 58.5352 40.5324 0.448945 326.044 48.0678 30.478 74.7066
50000 54.5253 38.4828 1.30655 335.021 43.7881 27.9013 69.4367
50000 53.4612 38.0767 1.18819 338.359 42.5378 27.6178 66.8628
50000 48.4541 34.5832 0.802915 272.802 38.1165 24.868 61.1707
50000 45.5496 33.3169 0.501484 270.972 35.8295 23.267 56.9631
50000 43.9072 31.3863 0.918939 264.02 34.8864 22.8621 54.907
50000 41.9601 30.6209 0.898983 245.026 33.4673 22.0277 51.739
50000 38.7639 26.8927 0.81437 213.503 31.7916 20.8741 47.6958
50000 36.1506 26.5586 0.859266 215.49 28.9831 18.6104 44.3901
50000 33.5578 22.7 0.553248 205.812 27.6549 18.0333 42.5526
50000 31.4506 20.9019 0.251583 211.8 26.3635 16.9027 40.5187
50000 30.4694 20.9224 0.265505 198.291 25.2678 16.0655 38.8612
50000 28.6936 18.7453 0.256587 150.909 24.2665 15.3175 36.5953
50000 28.924 20.1956 0.13845 164.018 23.6963 15.0385 36.3521
50000 28.2266 19.9775 0.0771709 167.961 23.1514 14.4379 35.6823
50000 27.7233 19.9419 0.389344 171.822 22.5501 14.2485 34.5297
50000 26.3829 18.1667 0.381969 158.841 21.8097 13.9248 33.1996
50000 26.1046 18.2422 0.564741 163.887 21.8978 13.2277 33.3762
50000 25.6323 17.0666 0.429947 117.917 21.7334 12.9232 33.6679
50000 25.5355 17.5377 0.322006 144.466 21.3934 12.8057 33.4447
50000 23.9762 16.2994 0.254621 133.268 19.8886 12.3111 31.4061
50000 23.3407 16.1466 0.370754 137.979 19.0224 11.8484 30.4791
50000 22.1218 15.1773 0.384147 136.051 18.3094 11.4717 28.6953
50000 21.7409 15.268 0.339064 133.726 18.1861 11.0542 28.0983
50000 21.4111 14.7504 0.29728 130.117 17.9517 11.3748 27.0979
50000 20.7407 14.1331 0.160608 128.721 17.6058 10.8255 26.7255
50000 19.9944 13.4944 0.292071 130.953 17.34 10.664 25.6735
50000 20.1209 13.3492 0.259079 126.054 17.5435 10.9687 25.5369
50000 19.8859 13.0437 0.274767 127.589 17.3293 10.8678 25.3723
50000 19.4103 12.8733 0.44488 121.706 16.742 10.5934 24.7699
50000 19.4641 13.3411 0.196501 134.161 16.7253 10.6803 24.4303
50000 18.5783 13.7059 0.236945 132.399 15.5925 9.80137 23.3117
50000 18.1393 12.9899 0.228173 119.607 15.3153 9.48916 22.8876
50000 18.2193 12.6666 0.0904076 116.007 15.5235 9.42611 23.7134
50000 18.5509 12.444 0.187735 118.021 16.0322 10.0546 23.7636
50000 18.1083 11.7398 0.217742 116.792 15.8646 10.0127 23.1176
50000 18.7016 12.6999 0.214149 119.666 16.1873 10.2251 23.8289
50000 18.7421 12.3432 0.369483 113.381 16.2521 10.6066 23.7712
50000 18.8224 14.8264 0.290708 181.757 15.5325 10.0846 23.025
50000 19.0186 14.7469 0.432977 174.398 15.7552 10.2739 23.4101
50000 19.1604 14.9172 0.501003 180.082 16.2103 10.1692 23.8582
50000 19.035 14.7236 0.436345 172.886 15.9776 10.4244 23.3239


==> positerationsMarkers200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
50000 166.188 73.5393 4.15517 445.709 160.581 108.704 216.863
50000 139.863 73.4037 3.33309 443.316 126.6 83.8957 187.184
50000 118.513 66.7195 1.39508 445.001 105.144 68.101 157.77
50000 104.059 57.1232 2.40075 342.509 93.7852 60.6882 137.122
50000 89.4427 54.0676 1.27857 354.902 77.8583 49.7019 114.578
50000 81.1257 50.9304 1.39438 334.154 68.6994 44.06 104.43
50000 71.6343 44.2874 1.34162 328.645 61.7351 38.6392 94.714
50000 67.2668 41.8583 1.29784 334.892 57.8282 36.7576 87.3821
50000 63.0235 42.2035 1.22206 316.445 51.4637 33.0019 81.2362
50000 57.9111 41.1331 0.41165 314.488 46.5679 29.4133 74.6565
50000 55.259 43.7138 1.10391 404.221 42.0575 26.4806 70.3081
50000 54.5476 48.3617 0.374275 471.058 39.9733 24.2076 69.0548
50000 48.1377 38.202 0.860478 311.529 36.0082 21.4439 63.5841
50000 45.2039 37.5383 0.537473 315.077 34.1517 19.1326 58.5269
50000 42.2096 34.3044 0.742014 230.09 31.1948 17.8058 55.541
50000 39.9046 33.3386 0.176871 229.583 28.6937 16.2229 52.9704
50000 42.083 43.176 0.637875 459.063 28.9472 16.6437 52.4337
50000 40.1966 42.4271 0.434027 435.393 28.1529 16.7304 47.6973
50000 38.8283 41.9345 0.537896 450.704 26.0641 16.0678 45.6507
50000 36.0702 39.576 0.383346 444.295 25.2388 15.6901 41.1817
50000 34.8925 46.1964 0.302491 569.119 23.5342 14.8139 37.9536
50000 33.7112 45.2296 0.236705 568.469 22.888 14.1069 36.7784
50000 33.6479 46.8101 0.546241 572.789 22.4259 13.7379 35.6413
50000 32.3915 45.3529 0.238131 544.525 21.6585 13.866 34.2497
50000 31.6145 44.6676 0.459671 556.566 20.8423 13.4375 32.7133
50000 31.021 44.8679 0.108102 547.717 20.2869 12.6908 32.5397
50000 28.9074 43.9144 0.426577 541.958 18.8084 11.4159 31.252
50000 27.5681 34.1669 0.393123 485.437 19.1875 11.4385 32.155
50000 27.5132 34.436 0.210345 476.944 19.3289 11.6318 31.8914
50000 27.5054 36.3665 0.43555 483.948 19.1473 11.5073 30.7742
50000 25.7094 35.606 0.225941 491.636 17.9148 10.8308 28.2493
50000 24.581 36.3976 0.211122 501.512 16.5861 9.92837 26.5588
50000 24.3298 35.3804 0.170193 496.442 17.1814 10.4396 26.5232
50000 25.199 37.316 0.446917 509.529 17.5818 10.5733 27.7093
50000 24.9001 36.3944 0.182378 509.628 17.5562 10.498 27.4781
50000 25.0672 37.8451 0.342398 537.36 17.5477 11.0171 26.9981
50000 24.8162 38.3736 0.382241 515.662 17.1325 10.9347 26.6799
50000 24.3488 38.122 0.259404 519.853 16.6272 10.5711 26.1541
50000 24.4846 37.5808 0.246751 544.386 16.77 10.6426 26.5814
50000 24.3978 38.308 0.162086 511.573 16.9436 10.4662 25.886
50000 23.4116 37.1414 0.158144 520.715 16.1733 10.2959 24.1824
50000 23.6108 37.9767 0.395692 491.848 16.2959 10.0951 24.5421
50000 23.1411 36.2453 0.250627 507.88 16.3645 10.3341 24.0885
50000 22.6989 37.3127 0.275292 514.54 15.4582 9.83814 23.5556
50000 22.7313 37.3349 0.338158 504.012 15.5545 9.84752 23.5686
50000 22.229 37.5637 0.283796 523.721 14.9809 9.26503 22.8774
50000 21.4392 36.7813 0.105734 516.575 14.6585 9.06635 22.5197
50000 21.1922 36.6031 0.300179 519.197 14.4441 9.01192 21.9992
50000 20.1185 31.8418 0.21848 434.312 13.9398 8.77043 21.2803
50000 19.7262 31.6971 0.310034 472.175 13.5483 8.49133 20.8218
50000 21.2508 44.8543 0.418845 584.973 13.3805 8.35032 20.4742


==> positerationsMarkers200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 154.906 67.8263 2.32341 416.416 147.305 105.029 198
50000 127.576 67.1287 2.05582 409.627 111.789 79.1092 161.795
50000 115.184 63.6176 3.05521 408.254 101.761 69.7723 146.235
50000 100.284 56.3934 1.65045 391.724 87.4039 59.8413 127.964
50000 92.7318 59.1138 1.96947 393.671 76.9329 50.31 120.166
50000 83.5834 47.5741 0.859196 316.557 73.8825 47.9885 111.089
50000 75.7185 44.8763 1.45732 323.487 65.9887 41.5927 101.678
50000 72.4263 46.7972 1.54199 318.31 60.6008 37.3084 98.0727
50000 65.6685 42.6807 0.432216 270.209 55.1546 33.2737 88.8227
50000 61.619 42.1136 1.20321 314.736 49.8292 31.4885 80.7129
50000 56.1131 38.4029 0.873392 258.692 45.4024 28.2498 74.1761
50000 54.1391 37.8869 0.305349 268.102 43.4077 26.4088 71.8573
50000 49.4427 33.5628 0.573035 258.67 40.2325 25.1952 65.0028
50000 47.9327 33.0196 0.686896 257.453 39.0612 24.3082 62.5452
50000 44.3053 32.406 0.404966 257.671 35.4154 20.9987 58.0454
50000 42.6684 32.158 0.628753 238.057 33.4527 20.2086 54.1838
50000 40.9787 31.3167 0.680131 270.496 31.6396 19.5282 51.1747
50000 39.3406 30.5715 0.827387 236.494 29.786 18.8623 48.8657
50000 37.6048 30.641 0.749287 244.893 28.0761 17.1927 46.0746
50000 35.3128 29.7823 0.360169 277.173 25.5534 16.3019 43.0048
50000 34.9664 30.3281 0.514854 240.467 24.8938 15.5438 42.6432
50000 33.587 29.846 0.413409 231.357 23.0989 14.5931 40.9913
50000 33.2128 29.7673 0.521538 232.01 23.0769 14.8693 39.1274
50000 31.2291 28.6585 0.423867 230.661 21.8088 13.9494 36.6755
50000 30.0789 26.7772 0.557448 224.148 22.0784 14.2035 34.8094
50000 28.48 26.3576 0.505819 220.049 20.7816 13.2208 32.6522
50000 27.455 25.4265 0.631875 218.607 20.0865 12.6014 31.9758
50000 27.1679 25.1784 0.325998 218.709 20.1512 12.732 31.678
50000 26.6477 24.683 0.511156 221.515 19.7839 12.5518 31.2798
50000 25.4308 24.1834 0.394506 227.176 18.9764 12.0854 29.5239
50000 24.5937 24.2853 0.315729 225.106 18.0659 11.5083 28.2217
50000 23.5417 23.243 0.296667 224.793 17.5472 10.9846 27.3988
50000 23.6791 23.6075 0.246565 247.362 17.4678 10.7866 27.8257
50000 24.1615 23.6869 0.403275 255.363 17.9368 11.0663 28.9015
50000 24.4537 23.2402 0.328363 245.713 18.4268 11.5362 28.8836
50000 24.2594 23.0805 0.443933 249.6 18.72 11.605 28.6326
50000 23.5018 20.7916 0.225369 211.449 18.419 11.4097 28.0746
50000 22.7352 19.9723 0.192753 208.198 18.0848 11.442 27.0809
50000 22.0054 19.4861 0.197997 198.523 17.5714 10.7575 26.4201
50000 22.5793 19.98 0.18995 186.216 17.7345 10.9563 26.8629
50000 22.3914 19.6428 0.356659 181.594 17.6601 11.0272 27.2055
50000 21.9695 20.075 0.15991 207.208 17.0477 10.5284 26.3725
50000 21.712 19.6225 0.349616 198.224 17.2461 10.5827 25.9571
50000 21.6536 18.8361 0.128819 209.5 17.4377 11.1198 25.7954
50000 21.2493 18.849 0.345635 183.975 16.8011 10.8261 25.1888
50000 20.2893 16.8381 0.403148 166.088 16.3129 10.6711 24.2596
50000 21.5084 17.7076 0.47337 160.863 16.7127 10.9369 25.8403
50000 20.9884 17.2995 0.222831 159.662 16.294 10.7203 25.0669
50000 21.0705 17.061 0.405591 163.883 16.3785 10.9573 25.2633
50000 20.9263 17.1072 0.361238 160.053 16.2357 10.7785 24.6834
50000 19.9891 16.7344 0.382189 152.921 15.3809 9.77492 24.2535


==> positerationsMarkers200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 151.913 75.8241 2.87757 428.185 140.034 93.9567 200.381
50000 126.856 73.3732 2.18125 419.08 109.788 73.3889 161.566
50000 116.745 76.0902 2.48833 427.815 96.979 60.4643 152.57
50000 96.6123 69.868 0.971871 423.548 75.1696 49.2577 122.77
50000 86.1965 65.3109 1.01406 423.383 65.7233 41.0293 108.971
50000 79.3362 64.0945 1.44424 421.909 59.3154 35.5541 99.4019
50000 71.3069 60.4151 0.9354 422.521 52.8552 30.7933 88.874
50000 67.4252 60.3855 0.577389 419.323 48.4084 27.4376 83.4373
50000 63.1839 52.5216 0.979959 333.096 46.6848 26.3862 79.8973
50000 57.7058 47.5171 0.767624 348.524 43.9945 25.0229 72.9345
50000 51.4685 44.3677 0.220663 348.347 39.0727 23.1671 63.7623
50000 50.9794 44.9249 0.436207 345.063 38.8329 22.564 62.516
50000 47.3946 45.7557 0.938573 383.902 34.0699 20.4427 55.8377
50000 44.3147 46.7585 0.747522 408.113 30.7313 18.3155 50.2809
50000 40.9517 41.9327 0.692556 337.69 28.4318 17.411 46.5048
50000 40.7119 41.6679 0.923535 338.163 28.1878 17.7288 45.7377
50000 39.9604 41.4194 0.434958 346.49 27.3145 16.779 45.0603
50000 38.4039 41.7538 0.48388 347.901 25.6628 16.0711 42.4509
50000 37.7563 42.5469 0.414027 338.974 24.3388 15.0564 41.4472
50000 35.6143 40.5509 0.20258 341.382 23.341 15.0242 37.7993
50000 34.2132 39.9788 0.565646 339.883 22.4835 14.9167 35.5331
50000 34.127 40.5024 0.515362 350.448 21.8646 14.3186 35.045
50000 33.9091 40.9954 0.401553 342.357 21.5704 14.1837 34.5793
50000 34.2266 41.4649 0.271247 345.242 21.4362 14.2534 34.7312
50000 33.469 41.4335 0.582788 345.589 21.0011 14.1854 33.2563
50000 32.8471 40.7091 0.523758 336.182 20.7903 13.3382 33.3391
50000 31.1353 36.5799 0.449828 353.814 20.9984 13.8477 32.0976
50000 28.562 32.9943 0.570803 347.28 19.8724 12.8854 30.9302
50000 26.8322 30.4062 0.441193 342.912 19.3349 12.2132 30.26
50000 26.0485 30.9633 0.323257 343.183 18.5082 11.857 28.8966
50000 25.7895 28.3537 0.389251 319.433 19.0622 12.309 29.1218
50000 25.5571 27.6963 0.32487 305.09 19.231 12.2477 29.4663
50000 25.111 27.4819 0.180717 294.694 18.6335 11.6435 29.1307
50000 23.8014 24.1013 0.305244 253.371 17.8597 11.1383 28.4133
50000 22.8232 22.6553 0.237225 244.485 17.2898 10.9852 27.0927
50000 22.094 21.5084 0.291305 248.027 16.9301 10.8982 26.2051
50000 21.2657 21.1594 0.182468 249.734 16.3777 10.2408 25.4751
50000 19.8716 17.4714 0.436303 196.446 15.8366 9.84675 24.358
50000 19.5572 16.1324 0.179787 163.116 15.6338 9.85626 23.769
50000 20.5755 17.5996 0.161434 163.906 15.9686 9.84787 25.3637
50000 20.1791 17.6757 0.0765221 173.24 15.5448 9.53791 24.7346
50000 19.7419 17.0989 0.166754 177.301 15.562 9.51466 24.0702
50000 20.1412 17.0578 0.330153 162.386 16.0413 9.84981 24.7588
50000 20.5127 17.5181 0.346387 171.807 16.0642 9.99645 24.8317
50000 20.3292 17.5818 0.251469 174.576 15.7223 9.66686 24.7896
50000 20.314 17.7248 0.241543 168.944 15.7216 9.55221 24.8789
50000 20.5803 17.3088 0.262335 170.413 16.2633 10.1851 25.0341
50000 20.2174 16.6958 0.178571 156.282 15.9921 9.96556 24.7982
50000 20.4888 16.1162 0.495266 142.758 16.2158 9.944 25.8835
50000 19.9767 16.1113 0.163371 151.745 15.7653 9.53346 25.0603
50000 19.6115 15.4862 0.212077 148.526 15.9769 9.61116 24.6526


==> positerationsMarkers200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 137.21 60.3175 5.41053 342.147 130.784 91.4868 178.002
50000 110.592 55.4452 2.2594 318.795 101.915 69.0047 144.293
50000 93.9906 51.1396 2.97303 328.425 83.5539 55.4686 123.186
50000 85.9901 49.4033 2.22807 365.794 75.7262 47.9534 113.173
50000 74.5723 46.334 1.48972 404.28 63.7028 40.8559 95.5289
50000 68.0513 44.6426 0.769082 361.523 55.1698 36.0677 88.5741
50000 62.5934 41.3348 1.18099 334.834 50.8905 33.1086 81.0141
50000 55.5356 38.7167 0.936277 365.238 45.3141 29.4073 69.6594
50000 51.6734 36.4248 1.05232 359.254 41.7416 26.9983 64.4955
50000 48.0753 35.1931 0.975779 363.286 39.2335 25.0239 58.9083
50000 44.7225 31.7251 0.324089 351.618 37.3055 23.8595 55.5392
50000 41.5595 29.9318 0.454372 409.952 35.1362 22.1042 52.0775
50000 40.234 29.893 0.589662 397.579 32.7104 20.8909 50.1855
50000 39.0062 28.9261 0.635717 349.041 31.4332 19.9042 48.6491
50000 38.8258 29.3347 0.235093 351.529 30.8843 19.758 47.7876
50000 36.4947 27.2561 0.36754 324.637 29.6955 18.9293 44.9954
50000 35.919 28.3977 0.22755 327.535 28.3861 17.5462 44.4483
50000 34.5852 27.6172 0.713154 328.405 27.4755 16.9381 42.9381
50000 33.2762 25.9544 0.37507 332.128 26.7564 17.1115 41.4737
50000 32.0119 25.3924 0.867549 345.389 25.654 16.3201 39.7904
50000 30.9377 24.6801 0.520746 324.421 24.5891 15.4995 38.78
50000 31.4146 25.1299 0.610217 350.097 24.9083 15.7754 39.2328
50000 30.089 24.9451 0.26856 324.627 23.6471 15.3024 36.7717
50000 30.1789 25.3477 0.546535 362.958 23.5843 15.0825 37.1485
50000 29.9745 25.2809 0.335507 340.855 23.5915 14.7959 36.8521
50000 30.3868 26.008 0.398024 340.563 23.7436 14.267 37.8247
50000 28.8117 25.0904 0.300477 332.085 22.4886 14.3829 34.5448
50000 27.6706 24.0574 0.532331 334.943 21.6806 13.7875 33.4179
50000 27.1963 24.3014 0.38493 346.142 21.3246 13.6067 32.1488
50000 26.126 24.1478 0.404158 324.96 20.2281 12.9187 30.7886
50000 25.2996 24.1581 0.287501 338.16 19.2659 12.4122 29.7878
50000 24.5399 22.1016 0.128884 310.444 19.488 12.4743 29.5246
50000 25.1098 22.0016 0.513771 299.892 19.9984 12.5852 30.3415
50000 23.7904 20.9892 0.23099 297.53 19.1452 12.2826 28.5133
50000 23.1226 20.6679 0.345503 284.25 18.622 12.0596 27.6082
50000 22.6862 21.0583 0.491505 301.806 18.1311 11.6432 26.7724
50000 22.3057 20.5236 0.353697 306.115 17.8226 11.5012 26.6862
50000 22.453 20.4219 0.301719 283.721 18.1338 11.6032 26.9091
50000 22.579 20.7864 0.407954 292.454 18.2166 11.616 27.0613
50000 21.9736 19.6078 0.58376 302.071 17.9531 11.6555 26.3869
50000 21.8589 19.6357 0.293524 292.379 17.8838 11.8423 25.8607
50000 21.5361 18.4324 0.36509 286.082 17.7466 11.7005 25.8214
50000 21.5693 18.439 0.302589 269.823 17.6901 11.7632 25.7002
50000 21.5361 18.8001 0.422775 265.066 17.3718 11.4821 25.2186
50000 21.5028 20.0655 0.252894 298.829 17.0616 10.9849 25.2928
50000 20.9206 20.4338 0.30284 318.744 16.44 10.5281 24.6868
50000 20.4632 21.206 0.311625 304.682 15.8892 10.2753 23.9871
50000 20.0294 20.5016 0.315114 323.926 15.5512 9.77875 23.9763
50000 20.0638 19.4821 0.393394 299.678 16.3418 10.5261 24.0387
50000 20.4594 20.0268 0.328166 307.464 16.6871 10.607 24.7378
50000 20.0127 18.3573 0.400839 238.75 16.5457 10.1921 24.5042


==> positerationsMarkers20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 158.417 77.1847 0.882684 467.211 152.038 95.8644 212.569
50000 138.19 71.5576 2.74374 457.305 126.681 83.458 180.933
50000 121.169 63.3858 2.52039 400.004 109.944 73.2814 158.748
50000 106.927 61.4656 2.55374 401.398 92.9 61.8613 137.56
50000 102.64 62.5099 2.16126 393.671 87.238 57.5556 131.532
50000 95.1428 59.6777 3.22319 404.695 80.1057 52.9197 119.82
50000 88.8224 59.5368 1.79431 398.287 72.4877 46.4504 115.061
50000 83.682 59.8567 1.66973 404.746 67.3534 42.1284 107.721
50000 77.2497 58.2718 1.78937 408.266 60.3178 37.5376 98.35
50000 71.5761 55.836 2.0295 401.752 55.0078 34.3944 88.7621
50000 68.513 54.5175 0.492577 395.633 52.1826 32.8932 83.3445
50000 64.4299 53.83 0.737293 400.408 48.0573 30.8002 76.8953
50000 61.0301 51.3201 0.741172 403.068 46.3793 29.3205 72.9611
50000 57.021 49.5857 0.502369 391.417 42.4291 28.1909 65.2377
50000 55.1496 49.8552 0.855583 402.682 41.1229 26.5729 62.215
50000 50.4519 40.2404 1.20258 292.617 39.1382 25.0679 60.2863
50000 48.1845 38.819 0.235438 292.258 37.5048 24.1356 57.9248
50000 44.1955 36.1704 0.83219 282.492 34.4769 22.0571 52.386
50000 43.6934 36.1774 0.699038 295.255 33.9763 21.8789 51.0157
50000 40.5111 34.5953 0.451116 294.268 31.5862 20.1459 47.1708
50000 40.0202 34.7557 0.250336 293.084 30.6353 19.7579 46.7781
50000 37.3021 31.0636 0.475066 281.968 29.6343 19.0834 44.3974
50000 36.9791 31.415 0.57356 302.648 29.1405 19.1129 44.0375
50000 35.2833 28.9492 0.438756 289.4 28.4506 18.8741 42.3557
50000 34.45 28.5691 0.432847 288.645 27.4845 18.1765 41.3807
50000 33.6352 28.2546 0.468915 287.339 27.363 17.727 40.3948
50000 33.3131 28.0138 0.551845 291.828 26.9892 17.3629 40.3606
50000 32.4297 27.5668 0.384626 290.949 26.255 16.9305 39.4598
50000 30.8945 27.4626 0.328097 289.546 24.8319 16.2457 36.8226
50000 30.0038 24.8128 0.534851 256.927 24.3571 16.2033 35.9125
50000 27.7134 17.7719 0.374162 160.526 23.819 15.8638 34.3156
50000 26.3226 16.5185 0.486644 152.733 22.9203 15.3641 32.8463
50000 25.422 15.8273 0.673211 173.969 22.4734 15.2474 31.5104
50000 25.1934 15.5822 0.564285 167.183 22.3877 15.0283 31.4353
50000 24.5169 15.21 0.265683 162.168 21.7846 14.6023 30.3647
50000 23.6886 14.9653 0.343755 164.562 20.863 13.9181 29.5577
50000 23.7167 14.915 0.397411 166.117 20.8666 14.0964 29.3835
50000 22.8556 14.7799 0.433382 162.745 19.9521 13.1871 28.5103
50000 22.2289 13.9364 0.29241 166.349 19.5866 13.1271 27.7086
50000 22.3828 14.7169 0.538951 168.696 19.3996 12.7268 27.7134
50000 21.9834 14.4147 0.382901 160.4 19.0812 12.7138 27.0525
50000 21.2351 13.3124 0.435458 135.095 18.4455 12.3003 26.5
50000 20.4577 12.2529 0.408037 122.825 18.1082 12.0442 25.825
50000 19.1296 11.5833 0.371288 127.697 17.0152 11.391 23.9598
50000 19.2169 11.1809 0.0504413 119.657 17.0572 11.7109 24.0142
50000 19.0226 11.1004 0.50016 123.653 17.0818 11.438 24.0836
50000 18.8349 11.0336 0.392998 124.092 16.8635 11.2896 23.841
50000 18.6811 11.0004 0.377972 114.325 16.5441 11.3002 23.5416
50000 18.5555 10.7952 0.0899634 112.056 16.5378 11.1745 23.4132
50000 18.3068 10.4322 0.273843 109.073 16.5659 11.3589 22.9459
50000 17.7325 10.5576 0.185878 110.952 15.8401 10.6503 22.1469


==> positerationsMarkers20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 157.207 67.7356 5.35772 444.92 150.302 106.974 199.13
50000 131.476 66.6537 1.57058 411.93 120.153 81.7992 170.539
50000 112.055 57.7949 2.60206 387.077 104.501 68.8516 144.596
50000 98.1897 54.483 2.12325 387.728 87.9788 58.7856 124.26
50000 90.6365 53.7027 1.6381 388.492 78.1304 51.5824 116.991
50000 83.6885 48.09 2.09275 335.017 72.2768 48.344 109.523
50000 78.1718 46.984 2.48595 367.877 65.8344 45.6166 98.3606
50000 73.8816 46.2652 1.83452 365.139 61.1643 42.6427 91.7793
50000 67.3543 46.5517 0.531686 345.539 52.806 37.058 82.1151
50000 65.2898 46.1782 1.39322 345.167 51.683 35.8501 77.6075
50000 61.3683 41.8159 1.8095 347.257 49.9956 34.0295 75.5382
50000 58.8877 42.8083 1.52932 342.377 46.2875 30.9963 72.359
50000 54.748 40.1482 0.519556 343.133 43.3504 28.9457 67.955
50000 53.5202 40.1244 1.18385 353.255 42.3238 27.416 65.8316
50000 52.2002 40.2647 0.623763 337.431 40.9323 26.2908 63.0859
50000 48.6564 39.3556 0.86106 345.59 38.1026 24.3209 57.7216
50000 48.2618 38.9172 0.465447 352.589 37.6191 23.9214 57.5378
50000 45.0555 34.899 0.492044 273.006 35.5481 23.3631 53.4528
50000 44.983 35.137 0.837396 281.307 35.4147 22.9421 53.1311
50000 43.82 35.7538 0.198425 270.795 33.9616 21.798 51.6959
50000 42.7288 34.5055 0.717553 273.881 32.7285 21.7316 50.9173
50000 40.8028 31.7908 0.31114 263.56 31.8839 21.2441 48.9629
50000 39.3179 29.2939 0.321172 230.628 30.8757 20.9158 48.0656
50000 38.8203 28.4789 0.980415 231.449 30.2404 20.8218 47.4766
50000 38.8369 28.8714 0.803773 223.442 30.478 20.3112 47.3299
50000 37.1297 26.5259 0.924935 217.444 29.5815 19.6484 46.1594
50000 35.6365 25.2231 0.892867 218.567 28.6822 19.4007 43.7781
50000 34.7684 24.7119 0.697499 232.255 28.0774 19.0164 42.5387
50000 33.7854 23.8645 0.64753 231.903 27.325 18.7195 41.083
50000 32.2914 22.5594 0.623398 214.807 26.2357 18.0403 39.0713
50000 30.6384 21.4501 0.609708 210.23 25.0229 17.2303 37.4841
50000 29.8798 21.2352 0.905684 215.634 24.209 16.3098 36.9686
50000 29.22 20.7017 0.476972 218.571 23.652 15.9069 36.1996
50000 28.4248 20.4512 0.635419 227.815 23.1646 15.3616 35.3586
50000 28.605 20.3315 0.270672 214.858 23.5014 15.596 35.6287
50000 27.516 19.6279 0.143085 223.872 22.999 14.9655 34.1951
50000 27.2833 19.583 0.463129 223.332 22.7088 15.0519 33.6636
50000 26.4083 19.0943 0.627334 220.77 21.794 14.4402 32.6951
50000 25.976 19.4708 0.277749 224.551 21.1525 13.7326 32.5192
50000 25.2846 19.4159 0.399058 225.132 20.2015 13.0963 31.5072
50000 24.7127 17.8956 0.395853 189.947 20.41 12.8997 31.2101
50000 24.434 18.0581 0.278316 197.534 20.0338 12.8517 30.422
50000 22.7773 14.0656 0.642277 135.282 19.962 12.7865 29.234
50000 22.4989 14.0454 0.237893 128.849 19.7375 12.5071 28.997
50000 22.3017 13.8363 0.22626 125.396 19.6383 12.4796 28.597
50000 21.7673 13.3638 0.398541 127.113 19.2157 12.4808 27.8617
50000 21.1343 13.4942 0.270537 127.247 18.327 11.5913 27.3102
50000 20.98 12.5784 0.285272 100.347 18.5218 11.916 27.269
50000 20.1451 11.9507 0.404682 93.992 17.8901 11.4098 26.2435
50000 19.7506 11.9117 0.2461 92.2052 17.2553 11.176 25.5596
50000 19.3781 11.8819 0.524298 88.7229 16.799 10.8574 24.9976


==> positerationsMarkers20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 160.552 71.4873 3.34911 396.076 155.197 103.809 213.337
50000 142.807 71.8964 2.96009 413.22 132.029 85.4692 193.922
50000 122.476 70.4469 2.04733 420.292 106.969 68.1385 165.751
50000 110.677 64.8472 1.3686 415.126 96.0618 62.1761 146.271
50000 102.233 63.5888 1.63863 404.425 86.5329 54.3731 136.496
50000 96.0276 61.5618 2.70534 409.064 79.7409 50.9271 125.986
50000 88.8226 61.3748 1.17082 408.782 69.4378 45.4962 115.343
50000 81.5225 61.4939 1.25089 412.746 62.0516 39.3137 104.642
50000 75.5685 59.0213 1.45722 418.247 56.7812 36.5805 94.1416
50000 70.8986 56.8656 0.879437 411.692 52.6161 33.5248 88.6529
50000 68.7465 56.6878 0.367242 415.438 50.5284 32.0872 84.3155
50000 61.5064 51.3642 1.07307 410.9 46.8012 29.3679 75.6272
50000 57.7806 50.501 0.887214 409.513 43.4803 27.7847 68.8268
50000 55.6809 50.9579 0.504242 411.536 40.6567 25.9043 66.0012
50000 54.6054 50.8921 1.03785 417.9 39.2033 25.3733 63.867
50000 52.7055 50.1129 0.930914 415.816 37.2726 23.9379 61.1836
50000 51.5271 49.9804 0.747788 406.615 35.3144 22.6473 60.3382
50000 51.0194 49.9281 0.638002 404.849 34.9805 22.1138 60.2053
50000 48.9397 49.6155 0.504598 420.855 33.5465 20.9859 55.7427
50000 45.9935 45.4786 0.269045 375.681 31.8001 19.8763 52.3582
50000 44.3851 43.5266 1.06725 351.872 30.3018 19.1351 50.599
50000 43.1055 43.5239 0.354605 361.235 29.7368 18.6352 47.7584
50000 42.1739 43.6583 0.952175 355.085 28.0826 18.0068 46.3211
50000 40.6602 43.3539 0.45605 366.445 26.7711 17.2487 44.3114
50000 40.0172 42.8733 0.232568 362.069 26.1178 16.9191 43.0826
50000 38.181 39.5447 0.710207 366.598 25.3202 16.144 41.9276
50000 37.4541 40.2401 0.436726 370.848 24.0884 15.4566 40.0936
50000 36.0981 38.4705 0.60759 356.954 23.7216 15.1379 39.1773
50000 35.2539 37.8526 0.365936 358.01 23.5238 15.1906 38.2309
50000 34.7239 38.0968 0.350359 361.551 22.8505 15.019 36.8909
50000 33.7129 36.9813 0.289232 359.466 22.4612 14.8024 36.139
50000 32.3174 34.1355 0.252924 353.806 22.3466 14.76 35.1202
50000 32.2303 33.7816 0.715686 372.623 22.7169 14.4983 35.6582
50000 31.8383 34.1261 0.547804 358.502 22.3745 13.9948 35.0931
50000 31.4594 34.4857 0.372516 375.437 21.9224 13.7394 34.9916
50000 31.0847 33.7984 0.609795 359.812 21.5973 13.8333 34.3345
50000 29.959 33.2537 0.647811 363.908 20.6299 13.2163 33.0024
50000 29.9326 33.4092 0.45412 382.338 20.611 13.3124 32.4704
50000 30.0521 33.997 0.234308 356.563 20.5046 13.2781 32.7114
50000 32.2524 50.0013 0.286625 539.467 19.6428 12.8704 31.7323
50000 32.3558 50.4647 0.679728 535.231 19.7107 12.8215 31.7669
50000 30.2203 40.6336 0.272015 406.026 19.5531 12.7154 31.5086
50000 29.4961 40.4127 0.138036 397.356 18.7109 12.1962 30.2737
50000 27.9848 36.3201 0.373228 376.769 18.0073 11.8185 28.8604
50000 27.9916 37.1029 0.304911 357.913 17.9556 11.8223 28.1824
50000 27.553 36.4715 0.276267 361.996 17.7895 11.6812 27.2702
50000 27.4054 37.123 0.435394 377.083 17.6984 11.363 27.2471
50000 26.8664 35.7237 0.468357 364.943 17.414 11.1952 27.1025
50000 26.5184 36.0517 0.372025 363.542 16.858 10.9184 26.3935
50000 26.4328 35.6291 0.344888 368.306 16.6719 10.9057 26.1843
50000 26.1855 35.9951 0.427338 364.622 16.4444 10.8351 25.8097


==> positerationsMarkers20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 151.584 67.3097 2.71419 377.248 147.372 98.9226 198.552
50000 127.361 62.9062 2.34642 379.784 119.604 78.787 167.938
50000 106.356 56.7196 2.43161 382.506 96.627 64.5676 136.699
50000 99.5708 59.4303 1.51294 388.139 87.2763 56.1551 128.369
50000 83.3164 51.2326 1.9152 352.292 70.0326 44.5419 111.532
50000 75.9023 49.3938 1.13521 342.18 62.7671 39.0665 101.199
50000 71.4576 48.7396 0.349481 354.255 58.0678 35.4998 95.4778
50000 67.5316 46.405 1.33659 349.849 53.9024 34.6966 87.9365
50000 62.847 45.0655 1.06173 361.786 49.4458 31.4655 81.1557
50000 56.8898 42.0462 1.14906 329.655 44.9831 28.9372 70.3556
50000 52.7463 36.8615 0.87065 307.816 42.746 28.0455 65.6983
50000 49.8824 35.4588 0.895586 275.245 40.1352 25.6508 63.1956
50000 46.6497 30.7598 0.352741 211.194 38.3889 24.4826 60.3836
50000 44.3381 30.4181 0.340164 206.648 36.0172 22.921 56.9947
50000 41.6784 28.3575 0.405376 200.896 34.0196 21.4393 54.2974
50000 38.4433 24.5998 0.65891 179.756 32.4424 21.0866 49.2646
50000 37.0928 24.3072 0.723445 180.717 30.7943 20.1176 47.2441
50000 35.7025 24.0013 0.458449 174.787 29.3444 18.659 45.6357
50000 34.7718 24.0566 1.09686 177.031 27.912 17.92 44.6177
50000 32.4955 21.6524 0.301975 166.576 26.8673 17.5565 40.697
50000 31.4826 21.2711 0.313047 169.645 25.6674 17.0224 39.332
50000 31.3045 21.5847 0.77504 160.886 25.3237 16.529 39.3983
50000 30.2481 21.6919 0.473634 163.208 23.9716 15.6078 38.1047
50000 29.1876 20.6028 0.32131 168.213 23.3604 15.1775 36.7972
50000 28.123 20.0255 0.305207 158.308 22.633 14.106 36.3404
50000 27.1063 19.4553 0.525871 176.32 21.9473 13.7349 34.5798
50000 25.6033 17.9926 0.296776 170.99 20.9948 13.4731 32.3905
50000 25.1595 18.0927 0.335447 167.72 20.4609 13.1522 31.4815
50000 25.0347 17.9501 0.339398 171.8 20.2398 13.2888 31.3024
50000 24.5777 17.8046 0.589933 176.373 19.7787 13.0388 30.3146
50000 23.6113 17.4417 0.232432 163.447 18.9222 12.2544 29.0447
50000 22.9944 17.5698 0.527637 167.622 18.167 11.7308 28.1492
50000 23.1042 17.494 0.372486 174.949 18.4457 11.6472 28.7491
50000 22.7816 17.2733 0.392118 170.998 18.0913 11.6099 28.1168
50000 22.2371 16.761 0.134108 160.613 17.6622 11.6087 27.31
50000 21.5747 16.6669 0.414039 169.559 17.031 11.117 26.1574
50000 21.3047 16.4592 0.507808 158.636 16.845 10.8571 26.1386
50000 21.2204 16.4701 0.242049 163.326 16.8179 11.0448 25.6057
50000 21.0395 16.4702 0.114513 169.436 16.5774 10.9042 25.3258
50000 20.7527 15.8589 0.235324 161.696 16.4651 10.8608 25.3622
50000 20.5903 15.5082 0.345642 155.961 16.5545 11.1052 24.7477
50000 20.4634 15.6991 0.323952 187.116 16.4223 10.9548 24.809
50000 20.8426 16.1419 0.200918 172.437 16.5557 10.8509 25.2502
50000 20.5985 15.6662 0.148178 171.666 16.7958 10.9201 24.9677
50000 20.5079 15.4606 0.372645 167.556 16.8109 11.0079 24.7757
50000 20.5708 15.3721 0.416835 166.024 16.7158 10.7919 25.3002
50000 20.2224 14.7725 0.376426 169.038 16.807 10.8363 25.1417
50000 20.1709 14.8232 0.275403 152.295 16.6649 10.7542 25.0205
50000 19.6834 13.793 0.433659 177.164 16.1945 10.6463 24.732
50000 20.019 14.0536 0.277333 189.421 16.52 10.6937 25.1945
50000 19.9847 13.9535 0.414399 163.605 16.5097 10.8752 24.6682


==> positerationsMarkers20random.txt <==
n mean stddev min max median quart1 quart3
50000 146.652 72.4647 3.28659 404.926 139.911 89.4712 198.837
50000 124.694 68.1393 2.42614 357.219 111.831 69.995 172.49
50000 110.182 66.5529 0.862888 359.423 94.1181 59.0259 150.784
50000 99.274 60.2672 1.46165 359.08 85.0727 53.2544 133.649
50000 87.2867 55.3737 1.58803 338.008 72.6365 46.8983 113.768
50000 78.7326 48.7741 1.40737 313.333 67.0327 43.9147 100.551
50000 71.4215 44.7406 1.56412 293.822 59.8689 39.8743 91.6238
50000 68.8364 44.6037 1.16569 294.823 57.2531 37.47 88.094
50000 60.7151 35.7806 1.57105 253.103 52.679 34.9955 78.2131
50000 57.0301 34.0418 1.29293 267.453 49.3826 33.0415 72.3153
50000 54.1513 33.5475 1.0295 234.145 45.9921 30.6831 68.7405
50000 51.7499 33.2866 1.37628 229.078 43.3015 28.9081 64.6677
50000 49.0201 31.5349 0.543948 232.171 41.2223 27.2636 61.8014
50000 44.5471 26.2076 0.606248 217.603 38.788 25.8649 57.0879
50000 42.6555 26.2093 0.460113 205.331 36.7116 24.1993 54.1533
50000 40.8657 24.5052 0.713453 188.418 35.3051 23.397 52.397
50000 39.22 23.0491 0.389774 180.987 34.3153 22.82 49.9417
50000 38.1352 22.5801 0.491018 186.827 33.0893 22.2325 48.3894
50000 36.341 21.5579 0.947569 190.079 31.6149 21.1517 46.1576
50000 34.9378 20.927 0.255198 179.768 30.3163 20.0889 44.6771
50000 33.3986 19.7804 0.961745 181.26 29.1829 19.3889 42.4548
50000 32.6057 18.3895 0.938887 160.143 28.8805 19.5803 41.5172
50000 32.0223 18.4997 0.693152 165.433 28.3295 18.7459 41.1701
50000 30.6837 17.9663 0.949863 162.878 26.8952 17.7566 39.7542
50000 29.8034 17.0816 0.246513 156.332 26.5906 17.3905 38.6538
50000 29.5695 17.3716 0.687543 157.738 26.15 16.9955 38.4586
50000 28.5824 16.2849 0.243254 148.818 25.593 16.8999 36.7545
50000 28.4512 16.2028 0.270589 143.448 25.4476 16.7378 36.5485
50000 27.7257 15.6224 0.319869 149.101 25.0818 16.3948 35.7058
50000 26.9994 15.3449 0.466483 144.991 24.2608 15.9778 34.7059
50000 25.9059 14.8679 0.634631 137.824 23.2499 15.332 33.1803
50000 25.1414 14.4806 0.397856 145.783 22.5885 14.9599 32.1638
50000 24.3977 13.9609 0.514928 147.213 21.9273 14.4229 31.505
50000 23.5274 13.4757 0.43187 145.801 21.0793 13.8928 30.2429
50000 22.8932 13.2798 0.298188 131.692 20.3712 13.4917 29.4676
50000 24.6995 19.251 0.408591 229.095 20.818 13.7583 30.1561
50000 24.6594 19.3399 0.670938 230.481 20.6938 13.6859 29.8614
50000 24.5688 19.5008 0.444823 226.092 20.6517 13.5025 29.7937
50000 23.5404 16.8136 0.607039 195.231 20.0962 13.3299 28.8951
50000 22.3615 14.3967 0.375455 172.547 19.4379 13.0617 28.0391
50000 21.2436 12.0773 0.278207 125.505 19.0498 12.7523 27.1138
50000 21.1627 12.1917 0.180625 113.147 18.867 12.5256 27.1562
50000 20.7903 12.0403 0.279486 114.493 18.4186 12.4578 26.4254
50000 20.1425 11.4345 0.106135 102.207 17.9443 11.9976 25.742
50000 19.8654 11.295 0.36117 100.013 17.804 11.8017 25.4521
50000 19.6658 11.5273 0.516308 109.682 17.3851 11.6428 24.9129
50000 18.9579 10.7235 0.316812 102.568 17.013 11.3531 24.2869
50000 18.9216 10.7787 0.359131 103.713 16.9584 11.2983 24.2077
50000 18.7379 10.3363 0.282288 102.946 16.8653 11.084 24.4415
50000 18.3357 10.0802 0.385216 91.0361 16.5988 10.7629 24.0115
50000 18.3854 10.2485 0.317903 98.9898 16.5596 10.7403 24.0721


==> positerationsMarkers2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 56.8476 23.738 1.73676 156.194 54.5505 38.929 73.2254
50000 47.6513 25.1812 0.598624 186.371 44.1662 28.4014 63.1704
50000 40.5847 23.9496 0.329819 166.677 35.7124 22.8724 53.3896
50000 34.3697 22.1848 0.674367 141.842 28.5518 18.4047 44.5802
50000 29.9052 19.765 0.394323 140.296 25.1499 15.7161 39.1363
50000 27.3771 18.7849 0.485583 144.393 22.9647 14.5628 34.7089
50000 26.0096 17.2604 0.527045 138.656 22.2565 14.113 32.8026
50000 21.41 13.1966 0.4163 103.08 18.7853 11.7768 27.6176
50000 19.9072 11.9972 0.0807371 106.969 17.567 11.172 25.8653
50000 18.3121 10.3729 0.484917 103.424 16.3786 10.728 23.8619
50000 17.3403 10.4389 0.210676 97.9935 15.1726 10.1709 21.9655
50000 15.9775 9.16548 0.190569 99.7108 14.2023 9.66046 20.3166
50000 15.5308 9.21253 0.402857 102.905 13.765 9.19085 19.6458
50000 15.0134 8.29436 0.250513 80.354 13.5978 9.15106 19.1027
50000 15.3168 8.15222 0.432925 78.867 14.0832 9.55279 19.4336
50000 15.2551 8.06653 0.222558 82.9245 13.8832 9.70268 19.1169
50000 15.4264 7.97293 0.293277 78.4351 14.0523 9.86642 19.4588
50000 15.5479 8.3303 0.208284 81.8387 14.0913 9.80639 19.7986
50000 15.322 8.12807 0.404976 79.2141 13.8845 9.68177 19.374
50000 15.4261 8.10855 0.328801 80.0671 14.0052 9.70548 19.7148
50000 15.1571 8.02192 0.367022 78.478 13.6294 9.50141 19.23
50000 15.1011 8.15166 0.354039 81.2831 13.5274 9.37817 19.1797
50000 14.6906 7.70768 0.253341 82.0579 13.3653 9.21127 18.752
50000 14.8555 8.80643 0.344777 85.0983 13.1955 8.93983 18.7399
50000 14.7668 8.61241 0.118991 92.0054 13.1485 8.80986 18.8263
50000 15.0228 8.81396 0.364365 90.7533 13.3824 8.82728 19.3208
50000 14.4909 8.5652 0.264805 91.0324 13.0583 8.50901 18.5918
50000 13.6288 8.16805 0.241117 92.5819 12.2402 8.1996 17.1289
50000 13.1675 7.82065 0.403548 85.7133 11.8731 7.76469 16.6884
50000 13.0176 7.65565 0.163296 87.5069 11.7762 7.66526 16.6633
50000 12.8899 7.57169 0.325793 92.1954 11.4764 7.54022 16.569
50000 12.7971 7.50691 0.262354 77.199 11.3648 7.55045 16.3328
50000 12.7902 6.61443 0.232399 50.9358 11.7432 7.75089 16.7999
50000 12.8466 6.3136 0.195273 50.8965 11.989 8.04802 16.8291
50000 12.7087 6.12729 0.165702 43.6675 12.0563 8.02013 16.65
50000 12.4572 5.86786 0.111421 46.8689 11.8521 7.99219 16.4369
50000 12.0014 5.71209 0.200123 43.2272 11.3264 7.73423 15.6662
50000 12.1611 5.97118 0.282308 47.663 11.356 7.74787 15.7989
50000 12.1926 5.84978 0.111913 44.3651 11.4778 7.82804 15.8496
50000 12.1622 5.81162 0.388798 43.5604 11.4508 7.75418 15.8987
50000 12.2134 5.96444 0.198445 40.2076 11.4351 7.70391 16.0105
50000 12.1342 5.79618 0.330248 41.6303 11.4659 7.77731 15.791
50000 12.5077 6.12452 0.309559 52.6642 11.763 7.92395 16.3054
50000 12.4775 6.27977 0.178502 50.085 11.7545 7.64298 16.5362
50000 12.5074 6.43883 0.209519 44.7908 11.6241 7.51923 16.6543
50000 12.09 6.38653 0.126378 46.8547 11.05 7.20857 15.9831
50000 12.0682 6.24698 0.244716 41.9972 11.1534 7.28147 15.7624
50000 12.0013 6.29387 0.160487 48.7215 11.0248 7.20021 15.7738
50000 12.2152 6.65342 0.209057 59.6268 11.0694 7.20104 16.1295
50000 12.6144 7.12612 0.242815 59.9279 11.3778 7.22835 16.6139
50000 12.3152 6.81929 0.266454 58.5103 11.1441 7.14681 16.3565


==> positerationsMarkers2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 52.491 24.1711 0.664934 134.723 50.1445 32.9292 69.5187
50000 42.3081 24.2883 0.930645 135.953 37.0364 22.9701 57.6686
50000 34.5298 18.9139 0.682219 112.082 30.8811 19.9528 45.9426
50000 30.5261 17.3258 0.612494 115.26 26.8378 17.5252 40.1908
50000 27.1263 15.8648 0.407341 110.355 23.4279 15.2395 35.8004
50000 26.0362 16.0023 0.930594 120.116 22.0645 14.4925 33.5672
50000 23.8906 15.2558 0.243302 125.228 19.8942 12.7152 31.5156
50000 22.1623 14.1333 0.240408 109.521 18.492 11.7849 29.263
50000 21.2454 13.5316 0.648566 103.94 17.6466 11.2979 27.9113
50000 20.0899 12.7555 0.357428 90.6835 16.8449 10.8819 26.0169
50000 19.1527 11.9957 0.560249 80.6095 16.1624 10.4246 24.7695
50000 18.5551 11.7159 0.309479 80.3341 15.7339 9.94946 24.0812
50000 17.9745 11.2132 0.351581 80.7195 15.4222 9.74279 23.3754
50000 17.9283 10.9417 0.147371 79.1609 15.6477 9.90138 23.2316
50000 16.7742 10.1684 0.216223 74.5638 14.5545 9.37855 21.72
50000 16.255 10.0764 0.233098 74.5124 13.8734 8.91564 21.3128
50000 16.1631 9.93396 0.194696 72.9176 13.8553 8.90774 21.0117
50000 15.656 9.31402 0.48534 74.644 13.624 9.04298 19.9025
50000 15.6551 9.45046 0.351064 74.2769 13.5909 8.98077 19.9025
50000 15.1953 9.35911 0.25127 73.0568 13.2476 8.6057 19.3606
50000 15.3592 9.09292 0.166233 73.9647 13.711 8.94863 19.5457
50000 15.5322 8.96849 0.425612 75.7636 13.9521 9.2414 19.7172
50000 15.1887 8.76045 0.223771 73.842 13.5757 9.08064 19.3586
50000 15.1986 8.83038 0.173482 77.614 13.8173 8.96065 19.5802
50000 14.7812 8.83063 0.167711 74.3744 13.2052 8.60839 19.0202
50000 14.4087 8.39584 0.0822375 74.5812 12.9287 8.4156 18.8522
50000 13.9254 7.58311 0.183963 78.3955 12.7652 8.2402 18.4676
50000 14.1097 7.87922 0.341794 76.5013 12.9393 8.2776 18.631
50000 14.5092 7.93828 0.408682 69.2587 13.4762 8.55017 19.3654
50000 13.8423 7.78716 0.159135 77.1145 12.7578 8.04782 18.4473
50000 13.6577 7.66677 0.193781 62.9303 12.5516 7.83643 18.1989
50000 13.1164 7.27541 0.158147 63.9377 12.072 7.66208 17.3814
50000 13.3709 7.18281 0.258937 63.2502 12.555 8.08747 17.4981
50000 13.5257 7.12738 0.154787 59.8318 12.6695 8.37626 17.6307
50000 13.2799 7.06551 0.113746 61.739 12.3824 8.07311 17.4677
50000 13.5214 7.26476 0.306946 59.3363 12.4632 8.2043 17.8538
50000 13.2148 7.19296 0.100032 56.1659 12.0794 7.96972 17.3801
50000 13.2682 7.25751 0.24576 58.7409 12.0342 7.89518 17.5912
50000 12.8568 6.83976 0.135906 54.6095 11.7748 7.84562 16.8191
50000 12.6017 6.60754 0.0902218 55.5973 11.5803 7.73712 16.4424
50000 12.6329 6.44161 0.133442 61.0361 11.765 7.85862 16.4322
50000 12.9531 6.49796 0.217151 55.3887 12.0867 8.18371 16.7112
50000 13.3554 6.45645 0.33338 56.3461 12.5638 8.58281 17.2402
50000 13.517 6.4654 0.205951 55.2432 12.6087 8.79787 17.5271
50000 13.1801 6.71147 0.106825 60.7762 12.1281 8.17422 17.2318
50000 13.1534 6.61172 0.347369 59.0734 12.2778 8.12303 17.3778
50000 13.1947 6.60355 0.196672 54.2833 12.5081 8.12969 17.406
50000 13.0236 6.63883 0.235219 59.9335 12.2816 7.96954 17.1245
50000 12.902 6.62804 0.154198 58.9946 12.1956 7.66734 17.2707
50000 12.5777 6.64909 0.269836 59.0605 11.6877 7.48695 16.8506
50000 12.7562 6.89809 0.205005 59.2337 11.8505 7.37694 17.1259


==> positerationsMarkers2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
50000 49.5529 23.8944 1.08777 149.673 47.4589 30.916 65.8091
50000 39.8475 22.1394 1.08993 141.567 35.3254 22.9236 53.379
50000 35.4944 20.9626 1.3197 140.936 30.6477 19.828 47.1252
50000 32.2846 19.2597 0.455915 130.413 28.003 17.805 42.6317
50000 31.9422 20.6389 0.380985 130.769 26.6586 16.5956 42.1626
50000 30.4101 19.9981 0.800819 127.29 25.2024 15.7568 40.0524
50000 29.1835 19.882 0.141609 128.737 23.5058 15.0544 37.6379
50000 28.5109 19.3105 0.263984 124.48 23.0802 14.9118 36.8614
50000 27.3172 19.3039 0.386765 125.226 21.7784 13.9478 34.6931
50000 26.1872 17.7392 0.314256 125.653 21.436 14.0053 33.4809
50000 24.3682 16.4188 0.177391 126.438 20.6183 13.5995 30.3257
50000 23.6177 16.4477 0.423713 124.102 19.7081 12.7622 29.496
50000 22.8098 15.3347 0.48921 125.459 18.9539 12.5422 28.6576
50000 22.5458 14.7385 0.204324 124.87 18.7729 12.4338 28.6215
50000 21.901 13.5259 0.328705 108.546 18.7846 12.467 28.0749
50000 21.5794 13.1518 0.260621 107.483 18.6976 12.4459 27.3246
50000 23.0443 18.4318 0.501046 219.286 18.9757 12.4852 28.4565
50000 22.9111 18.3923 0.631145 222.254 18.9111 12.5194 28.1568
50000 22.7961 18.4268 0.453485 219.296 18.6555 12.2019 28.1306
50000 22.4223 18.4255 0.473759 215.887 18.3696 11.9147 27.5665
50000 21.8589 17.8922 0.265933 218.246 18.1687 11.8383 26.8523
50000 21.4732 18.0413 0.465844 214.408 17.9321 11.5771 26.1648
50000 20.7759 17.5456 0.437756 218.748 17.2424 11.4063 25.5201
50000 20.234 17.6761 0.417715 217.463 16.6468 10.7299 24.6914
50000 20.224 17.4277 0.324319 216.994 16.6235 10.8457 25.1892
50000 19.8827 17.4393 0.214311 219.371 16.3722 10.5374 24.6504
50000 19.6046 17.0775 0.358639 210.53 16.393 10.725 24.1374
50000 19.5465 17.0954 0.289961 216.55 16.4337 10.6422 24.1914
50000 19.3132 16.9422 0.36731 219.009 16.1148 10.4607 23.9406
50000 19.3045 17.0566 0.220777 210.955 16.1317 10.5347 23.6702
50000 18.8049 16.6728 0.162412 221.66 15.7846 10.2249 22.8853
50000 18.6548 16.798 0.527832 219.38 15.6326 10.2736 22.4569
50000 18.3663 16.7832 0.249265 214.466 15.2975 10.0612 22.0814
50000 18.0906 16.7379 0.225083 215.063 14.999 9.78667 21.8017
50000 17.7278 16.8319 0.36644 220.706 14.6113 9.50473 21.2616
50000 17.4428 16.7284 0.213759 217.202 14.2084 9.17181 21.0845
50000 17.4331 16.7694 0.208664 218.499 14.1796 9.16049 21.0601
50000 17.5019 16.9975 0.40291 219.188 14.0942 9.22824 20.7504
50000 17.2145 16.9489 0.145426 212.581 13.7584 9.05259 20.5184
50000 17.1141 16.9608 0.309924 217.402 13.7783 8.96813 20.4499
50000 17.1792 16.6026 0.188097 215.025 13.9957 8.96844 20.8834
50000 16.8134 16.7976 0.235463 215.316 13.5146 8.81712 20.1813
50000 16.3984 16.537 0.358649 214.934 13.2871 8.68816 19.5574
50000 16.3025 16.5622 0.14105 217.745 13.2492 8.62402 19.4345
50000 16.2371 16.4169 0.114299 218.84 13.3662 8.48566 19.7405
50000 16.2467 15.9784 0.171526 215.299 13.6161 8.68072 19.8638
50000 16.2886 16.5729 0.167102 215.447 13.4152 8.53727 19.8074
50000 15.0278 11.7098 0.347279 165.495 12.9105 8.27803 18.9823
50000 15.0309 11.5378 0.433929 159.817 12.9648 8.32994 18.9612
50000 14.8947 11.1442 0.297811 161.111 13.0288 8.4864 18.8844
50000 14.7992 11.1297 0.154944 161.515 12.8873 8.48695 18.5631


==> positerationsMarkers2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
50000 53.3244 25.2739 0.831964 160.867 51.3049 33.5578 71.2421
50000 39.4548 21.5943 0.519136 162.967 35.5953 23.4776 51.2223
50000 35.235 20.9203 0.519176 149.856 31.0722 20.0216 45.8133
50000 33.7777 20.8407 0.496673 148.147 29.2256 18.5549 43.8524
50000 31.4431 18.7757 0.0985857 136.729 27.5776 17.7873 40.7797
50000 31.7952 20.0232 0.491577 145.685 27.4915 17.7501 40.3364
50000 29.6931 17.7886 1.0239 138.806 26.1214 17.0116 37.9061
50000 27.9289 16.2355 0.686323 116.079 24.5642 16.133 36.1204
50000 27.2411 15.9989 0.400879 121.713 23.93 15.4964 35.3475
50000 26.4876 15.9472 1.04037 121.677 23.0018 14.917 34.1589
50000 26.4206 16.3835 0.185664 118.36 22.6381 14.7121 33.9001
50000 25.5067 16.3806 0.412659 118.331 21.6061 13.911 32.6484
50000 24.9604 16.3152 0.46458 119.85 20.9442 13.5003 31.5435
50000 24.2772 14.9142 0.206243 120.414 20.8535 13.475 31.3982
50000 23.281 14.0666 0.104447 115.378 20.1886 13.1279 29.9691
50000 23.1578 14.2616 0.264537 127.209 20.0584 13.0429 29.6151
50000 22.9387 14.0987 0.223672 125.362 20.0358 13.0113 29.29
50000 22.7072 13.8174 0.472228 121.257 19.8211 12.7519 29.3032
50000 22.335 13.9264 0.532373 113.625 19.4122 12.42 28.8152
50000 22.3097 13.8551 0.47965 114.071 19.372 12.4299 28.9374
50000 22.1024 13.9854 0.252045 114.073 19.0735 12.2058 28.636
50000 21.9939 13.9692 0.382798 116.172 18.9798 12.0399 28.5661
50000 21.5247 14.2092 0.289319 114.103 18.1681 11.4665 27.9375
50000 21.3672 14.1387 0.454786 111.043 17.8858 11.357 27.7898
50000 20.9249 14.1276 0.377095 112.896 17.1758 10.9344 27.2772
50000 20.3075 13.7909 0.0586313 113.024 16.6522 10.6354 26.3775
50000 19.8564 13.5464 0.339724 108.169 16.2576 10.6108 25.1356
50000 19.5249 13.4943 0.250007 107.717 15.8017 10.4099 24.952
50000 19.2676 13.4452 0.319764 108.2 15.5694 10.2112 24.4086
50000 19.16 13.0391 0.397887 106.737 15.7263 10.4129 24.0944
50000 18.6441 12.9698 0.417772 106.958 15.1233 10.0238 23.0594
50000 18.8793 13.5823 0.410641 110.577 15.1561 9.85762 23.388
50000 17.9594 12.7576 0.479611 107.04 14.4889 9.34555 22.4923
50000 17.6153 12.7936 0.141787 106.786 13.9357 8.97899 22.3123
50000 18.085 12.7583 0.324933 106.574 14.7292 9.36098 23.053
50000 18.3228 13.0225 0.178796 106.103 14.7602 9.23879 23.668
50000 18.1547 13.1831 0.16636 106.677 14.4327 8.98532 23.4136
50000 17.5886 12.5209 0.303398 113.407 14.3739 9.10464 22.3704
50000 17.17 11.564 0.431964 103.741 14.2844 8.98033 22.1168
50000 17.242 11.5908 0.354411 101.658 14.4248 8.97693 22.3382
50000 16.8673 11.2313 0.203362 106.017 14.1274 8.88419 21.7855
50000 17.4929 12.2822 0.305725 107.736 14.4333 9.14942 21.939
50000 16.9618 11.1995 0.210701 105.91 14.4844 9.09373 21.6547
50000 16.3228 10.7437 0.303912 104.034 14.024 8.95248 20.6436
50000 16.4691 10.8245 0.232222 106.508 14.1664 9.06261 20.706
50000 16.3702 11.0972 0.17844 105.844 13.8374 8.87755 20.6046
50000 15.9537 11.2738 0.315484 105.669 13.151 8.37308 20.1449
50000 16.1466 11.3781 0.371516 106.047 13.3561 8.49915 20.2982
50000 15.9709 11.3805 0.373762 107.605 13.0435 8.32143 20.0724
50000 15.8711 11.0691 0.17139 107.216 13.1102 8.34179 20.1462
50000 15.9423 11.1839 0.283366 107.527 13.3575 8.4062 20.1405


==> positerationsMarkers2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
50000 53.7991 22.6795 1.1478 155.669 53.0054 36.8911 69.3387
50000 47.3329 30.9911 0.69237 271.21 41.9694 26.9278 60.5837
50000 44.0051 26.2741 0.456846 195.788 39.146 24.2906 58.7847
50000 42.5718 25.9484 1.18626 200.427 36.8945 22.9886 57.4579
50000 38.9963 24.3981 0.452107 203.441 32.6812 20.1419 54.3035
50000 35.8688 23.0319 0.622465 197.142 29.6087 18.3249 49.483
50000 33.577 22.2361 0.412947 199.845 27.2032 17.2128 45.5521
50000 31.3573 21.4859 0.161143 205.385 25.2943 16.105 41.2621
50000 31.3374 22.3439 0.604525 208.198 24.3038 15.6837 41.583
50000 29.9134 22.3236 0.541901 202.065 22.448 14.4044 39.3153
50000 29.2096 21.6858 0.557857 202.846 22.3114 14.3545 37.6921
50000 28.6194 22.0136 0.585095 201.651 21.6183 13.6036 36.3613
50000 28.5084 21.933 0.270083 205.024 21.5114 13.374 36.8615
50000 29.1456 23.2528 0.405878 189.537 21.5931 12.9322 37.7307
50000 28.9453 22.6356 0.174564 196.402 21.6835 13.3159 37.4197
50000 27.1986 21.2448 0.579225 204.067 20.6231 12.5351 35.5705
50000 27.0287 21.5548 0.328877 203.086 20.2296 12.0861 35.3676
50000 26.6938 21.4396 0.204959 197.416 19.7752 11.8404 34.9351
50000 26.8519 21.3072 0.456823 200.628 19.9913 12.1789 34.9876
50000 26.0967 20.6711 0.365111 197.641 19.5346 11.7101 34.3197
50000 25.6673 20.4584 0.451695 201.038 19.3372 11.7056 33.2744
50000 25.5384 18.9174 0.338312 168.913 19.8425 12.1912 33.185
50000 25.4336 18.8852 0.250918 179.52 19.6334 12.118 33.1295
50000 24.6927 18.1622 0.392876 156.487 19.1178 11.9295 32.4644
50000 24.7744 18.1405 0.0834783 178.659 19.3532 11.9899 32.5679
50000 24.5004 17.8189 0.578596 179.646 19.2489 12.0926 31.9776
50000 23.8011 17.2112 0.435077 165.73 18.7196 11.674 31.2739
50000 23.8284 17.5636 0.614133 172.611 18.64 11.5107 31.2879
50000 23.6609 17.3336 0.360285 175.768 18.569 11.4612 31.0932
50000 23.9035 17.3813 0.338802 171.7 18.9606 11.5617 31.4247
50000 23.8722 17.2544 0.453824 170.368 19.0557 11.638 31.3055
50000 23.7404 17.3253 0.499305 173.202 18.7399 11.5013 31.2706
50000 23.6198 17.2643 0.235534 174.818 18.7275 11.512 31.0003
50000 23.4726 17.1716 0.413851 177.338 18.5343 11.3737 30.972
50000 23.3904 17.0781 0.490671 162.253 18.5111 11.3142 30.7344
50000 23.3977 17.1436 0.294338 163.427 18.4463 11.4618 30.6225
50000 23.3007 17.0311 0.410023 159.238 18.3368 11.2512 30.5683
50000 23.3106 16.9957 0.312906 172.804 18.4725 11.241 30.6037
50000 23.2671 17.0405 0.0123122 175.379 18.3091 11.2967 30.5231
50000 22.9634 16.5582 0.251703 148.015 18.2111 11.1983 30.0386
50000 23.3772 16.5282 0.44227 148.072 18.7762 11.5562 30.693
50000 23.2926 16.5968 0.180003 139.302 18.5945 11.5105 30.3597
50000 23.3748 16.7536 0.469402 153.8 18.5584 11.4956 30.491
50000 23.1427 16.5663 0.324044 145.839 18.4141 11.3835 30.1814
50000 25.2957 25.2294 0.323624 231.268 18.5835 11.4507 30.4475
50000 25.3015 24.9987 0.493786 236.083 18.5499 11.3854 30.7453
50000 25.4873 25.3832 0.103008 233.996 18.8161 11.4729 30.6532
50000 25.2004 24.7344 0.406127 232.204 18.6293 11.4709 30.7839
50000 25.1732 24.4751 0.352879 230.79 18.8349 11.546 30.9054
50000 24.9458 23.0495 0.369873 211.726 18.892 11.7886 30.5741
50000 24.8465 23.2839 0.487783 213.899 18.8081 11.5562 30.5027


==> positerationsMarkers2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 53.308 25.9695 1.71086 174.812 49.7843 33.7874 68.8309
50000 41.6897 24.9123 0.397207 175.233 36.7125 24.0518 53.2115
50000 36.2918 24.2872 0.208096 175.298 30.3878 20.1757 44.8564
50000 32.5503 23.7966 0.331903 174.036 26.4414 17.1518 40.2863
50000 30.4556 23.484 0.328271 173.834 24.1242 15.4393 37.2317
50000 28.5808 23.7759 0.415725 176.264 21.4733 13.8091 34.3637
50000 25.5196 22.1349 0.327829 177.081 19.3142 12.7663 29.9744
50000 24.2193 21.2023 0.18236 172.205 18.3348 11.8317 28.601
50000 22.6805 19.7689 0.33592 171.695 17.3861 11.2366 27.0664
50000 21.6803 19.6465 0.36493 176.568 16.4571 10.6342 25.5527
50000 20.9712 19.4826 0.177552 172.207 15.8829 10.1107 24.566
50000 22.059 20.2963 0.348905 176.428 16.2313 10.3251 25.9381
50000 21.7308 19.8285 0.256443 175.734 16.409 10.4452 25.4569
50000 21.5905 19.7163 0.39553 175.81 16.519 10.5972 25.3777
50000 20.7206 19.8396 0.165634 177.653 15.458 9.71982 24.1341
50000 19.8079 19.4024 0.267857 174.79 14.9952 9.52161 22.6959
50000 19.5814 19.4135 0.333424 173.097 14.8487 9.16325 22.4627
50000 19.2895 19.097 0.26278 173.321 14.5589 9.4388 21.6375
50000 18.7392 18.8071 0.113753 173.288 14.3759 9.32306 20.9519
50000 18.5609 18.6052 0.252464 172.813 14.3281 9.31856 20.9232
50000 18.0901 18.5604 0.287278 176.469 13.8265 8.98093 20.2512
50000 17.7183 18.1331 0.30735 169.572 13.8141 8.93177 20.2919
50000 17.7292 18.2912 0.193262 172.9 13.857 8.83733 20.2519
50000 17.4188 18.0862 0.278608 169.698 13.6893 8.81631 19.8751
50000 17.4092 18.0446 0.2988 174.416 13.5733 8.79229 19.9697
50000 17.4043 18.2191 0.23303 172.484 13.3994 8.76315 19.8276
50000 17.3844 18.2164 0.204437 170.372 13.5245 8.682 19.9568
50000 17.1237 17.8933 0.215789 174.641 13.3244 8.59057 19.8907
50000 18.1985 23.9017 0.289349 271.01 13.5532 8.64978 20.1324
50000 18.0126 23.8989 0.28466 260.199 13.5111 8.79486 19.5406
50000 17.7833 23.6447 0.183401 263.313 13.4295 8.86071 19.2343
50000 17.6374 23.56 0.374806 269.729 13.1502 8.55451 19.1945
50000 17.5491 23.8243 0.388208 266.595 12.9941 8.42647 19.0693
50000 18.113 23.8035 0.14753 262.358 13.3608 8.76352 19.7398
50000 18.1764 23.7746 0.197491 269.154 13.4145 9.03695 19.5389
50000 17.9206 23.876 0.293845 276.07 13.1639 8.77667 19.3057
50000 17.7589 23.967 0.237386 265.276 12.7973 8.51913 19.125
50000 18.1496 23.7144 0.171207 262.993 13.1798 8.69112 20.0926
50000 18.0579 23.9705 0.338306 268.745 13.1617 8.53862 19.893
50000 18.2069 23.9861 0.257151 263.283 13.2963 8.62365 20.029
50000 18.2019 23.8576 0.155708 259.751 13.3021 8.55771 20.0089
50000 18.3844 23.8737 0.197594 261.973 13.4919 8.84985 20.1301
50000 18.1846 24.1075 0.345065 265.218 13.2201 8.58714 19.9832
50000 18.1985 23.8649 0.337263 267.925 13.291 8.69941 19.9832
50000 18.1088 23.8949 0.230297 264.852 13.1897 8.59888 19.9581
50000 18.0107 23.5859 0.203804 267.353 13.3834 8.75442 20.0534
50000 17.8234 23.6141 0.205278 265.142 13.2606 8.72548 19.8461
50000 18.1305 23.9214 0.208102 259.137 13.2241 8.65364 20.0661
50000 17.6766 23.9835 0.262273 257.413 12.8682 8.27344 19.5144
50000 17.5203 24.1241 0.299713 269.493 12.6277 8.22269 19.1454
50000 17.4737 23.8444 0.310513 267.064 12.7194 8.25189 19.0874


==> positerationsMarkers2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 57.2425 26.3837 1.01483 165.722 55.2983 37.8757 74.574
50000 47.2183 25.2029 0.74276 161.195 43.1753 27.6578 62.7868
50000 40.6731 25.6506 0.730023 162.73 34.3795 21.3841 54.7904
50000 33.1778 21.125 0.77631 155.206 28.2108 18.0495 43.3435
50000 28.8276 18.0808 0.43244 155.446 24.6753 16.3529 37.0236
50000 26.3541 16.2942 0.586824 130.652 22.5843 14.6698 34.0112
50000 24.383 14.9705 0.480226 125.122 21.0782 13.7257 31.3448
50000 22.1252 13.404 0.185333 97.6796 19.148 12.6125 28.1563
50000 22.0905 13.1861 0.391301 95.0248 19.306 12.7459 27.9435
50000 21.1509 12.0559 0.149173 90.4986 18.8417 12.7716 26.311
50000 19.7634 11.2993 0.482644 88.4595 17.6052 11.7933 24.9075
50000 18.8924 11.1473 0.269055 91.5623 16.7315 11.1357 23.9033
50000 18.9945 10.8677 0.123215 90.2406 16.9384 11.4136 23.8961
50000 18.6206 10.72 0.39975 92.1955 16.5976 11.3202 23.2637
50000 18.3491 10.7614 0.411358 99.7269 16.234 11.1275 22.8376
50000 17.6025 10.4111 0.135626 96.2228 15.4465 10.5736 22.055
50000 16.4763 9.9393 0.517665 108.698 14.4433 9.90706 20.4946
50000 17.0664 10.7704 0.466449 113.853 14.6957 10.0457 21.1286
50000 16.572 10.4579 0.197812 93.9591 14.2144 9.70331 20.6065
50000 16.7299 10.647 0.319039 82.7499 14.222 9.68207 20.8302
50000 16.692 10.5875 0.451394 86.6516 14.2255 9.59583 20.9667
50000 16.4997 10.5061 0.356184 84.959 14.0426 9.44009 20.8153
50000 16.126 9.64662 0.214851 88.7223 14.0002 9.38915 20.9308
50000 15.686 9.40742 0.283734 84.4631 13.7585 9.17833 19.9243
50000 15.1679 9.06627 0.094205 78.0086 13.2099 8.94681 19.2353
50000 15.3531 8.95225 0.303134 78.2811 13.43 9.211 19.4188
50000 15.0133 8.44087 0.258622 76.7738 13.2384 9.01372 19.2867
50000 15.2241 8.76552 0.23085 77.6731 13.2368 9.08152 19.6448
50000 14.633 8.32378 0.28453 75.6584 12.9129 8.53019 19.208
50000 14.8481 8.62621 0.228528 78.8644 13.1062 8.55948 19.4806
50000 15.3324 8.65283 0.359003 77.0852 13.8544 9.06963 19.9642
50000 15.2657 8.54434 0.354692 79.4322 13.8569 9.14007 19.8105
50000 14.6361 8.14793 0.116187 69.8235 13.2924 8.78299 19.0017
50000 14.4232 7.95641 0.168548 69.8342 13.1726 8.7595 18.7711
50000 14.3934 7.9717 0.121126 67.7623 13.0807 8.67814 18.7275
50000 14.4744 8.11781 0.22507 70.2398 13.1606 8.5618 18.9416
50000 14.2894 8.10159 0.0797561 68.8289 12.9163 8.38055 18.6814
50000 14.1051 7.94069 0.280703 69.7076 12.7094 8.3834 18.2679
50000 14.0513 7.89716 0.314636 68.5143 12.6445 8.38767 18.19
50000 14.2295 7.98657 0.231201 69.0011 12.8065 8.3325 18.7397
50000 13.8344 7.83774 0.291135 68.1062 12.4479 8.05957 18.2532
50000 13.7224 7.83642 0.372992 67.267 12.3422 7.9838 18.0369
50000 13.6974 7.82045 0.15494 68.6077 12.3196 8.03413 17.8679
50000 13.1921 7.2545 0.0497909 69.4524 12.0848 7.87495 17.2773
50000 13.3578 7.40293 0.235514 68.4912 12.2138 7.89595 17.5663
50000 13.1065 7.24397 0.267418 68.4635 12.0056 7.72291 17.3628
50000 13.0637 7.04201 0.203631 67.8613 12.0806 7.82793 17.435
50000 12.6948 7.05256 0.26267 71.3659 11.714 7.34782 17.0324
50000 13.0548 7.74651 0.0985954 70.5879 11.7703 7.44936 17.2017
50000 13.1657 7.59444 0.150661 69.2235 12.0209 7.58661 17.3392
50000 13.317 7.63694 0.243847 71.1953 12.2768 7.56135 17.7424


==> positerationsMarkers2random.txt <==
n mean stddev min max median quart1 quart3
50000 53.3801 24.222 0.451266 162.003 51.2388 35.4148 69.1533
50000 47.314 23.6748 1.08297 164.647 45.0411 28.7407 62.8577
50000 41.6831 21.9624 0.603642 161.506 38.6313 25.0357 54.3769
50000 35.7095 19.8599 0.45747 125.076 32.3039 20.5409 47.2188
50000 33.7109 19.4022 0.320248 132.513 29.7109 19.2497 44.2891
50000 31.0779 18.4572 0.687246 135.121 27.041 17.4849 40.5092
50000 30.4001 18.146 0.506697 132.012 26.2689 16.9054 39.821
50000 29.0624 19.0198 0.442317 173.709 24.5109 16.188 36.7171
50000 26.7309 17.5411 0.48225 155.848 22.4541 14.7738 33.7016
50000 25.4811 17.2309 0.316032 147.907 21.4656 13.9435 32.0216
50000 24.4417 16.7849 0.492062 150.918 20.3258 13.3284 30.7081
50000 23.0137 15.842 0.210179 150.265 19.2846 12.6996 28.6787
50000 22.222 16.2653 0.134125 143.711 18.4171 11.7628 27.4894
50000 21.6594 15.9426 0.279502 147.709 17.9526 11.6272 26.6471
50000 19.9802 13.0195 0.166508 120.092 17.1408 11.0658 25.3823
50000 19.2372 12.0372 0.242363 112.769 16.6742 10.6635 25.1394
50000 19.2975 11.8881 0.522933 107.681 16.8869 10.9011 25.0835
50000 18.4299 11.3989 0.435594 112.235 16.1949 10.2753 23.9062
50000 17.7044 11.1232 0.438622 107.539 15.4309 9.72173 23.1028
50000 17.208 10.8543 0.138515 103.828 14.9793 9.60845 22.2061
50000 17.0232 10.7129 0.471032 113.247 14.8472 9.57247 21.9016
50000 16.0624 9.82051 0.395154 99.624 14.1273 9.17861 20.6272
50000 15.7684 9.03951 0.141642 97.0451 14.204 9.46163 20.2808
50000 15.7667 8.54254 0.282748 87.1777 14.428 9.61224 20.3754
50000 15.4963 8.43179 0.161408 84.1821 14.1239 9.42208 19.9459
50000 15.3318 8.39442 0.24601 75.2865 13.9139 9.20221 19.8748
50000 14.611 7.67943 0.219569 74.1218 13.4069 8.94176 19.1066
50000 14.5314 7.51775 0.139848 74.4933 13.4191 8.95564 18.8551
50000 14.4043 7.4192 0.249035 78.4041 13.2861 8.92248 18.6567
50000 14.3496 7.3933 0.461161 67.1352 13.2542 8.85394 18.5637
50000 14.0715 7.53332 0.371755 81.7104 12.8846 8.519 18.3191
50000 14.0889 7.63579 0.201154 83.7656 12.8124 8.37339 18.4535
50000 13.9249 7.67031 0.0659769 79.113 12.523 8.30641 18.0334
50000 13.7926 7.79598 0.26997 73.755 12.3171 8.11119 17.9643
50000 13.8109 7.52855 0.345173 74.4351 12.521 8.15459 18.2031
50000 14.4615 8.66999 0.328013 100.202 12.9074 8.51855 18.4272
50000 14.0115 8.71166 0.372319 105.277 12.2941 8.0211 17.9493
50000 13.6876 8.49294 0.183874 103.83 11.9618 7.81558 17.6171
50000 13.3391 8.182 0.332699 99.2852 11.6544 7.71682 16.9832
50000 13.2333 8.55103 0.109455 94.9713 11.3628 7.44407 16.7949
50000 13.0608 8.50382 0.256813 93.8627 11.1429 7.27993 16.5845
50000 13.1664 8.52686 0.389346 98.4891 11.2728 7.44819 16.5918
50000 12.9748 8.33534 0.21949 97.89 11.1608 7.32258 16.357
50000 12.7899 7.65748 0.308924 67.7477 11.1229 7.29706 16.4682
50000 12.6338 7.44467 0.222576 68.4011 11.0297 7.29587 16.2771
50000 12.8129 8.05342 0.346546 62.1155 11 7.24112 16.2365
50000 12.8613 7.78832 0.276508 65.2632 11.1827 7.43647 16.386
50000 12.707 7.73134 0.306941 68.1186 11.1156 7.31596 16.2555
50000 12.6385 7.34357 0.173055 67.9319 11.2149 7.39625 16.2989
50000 13.0837 7.91305 0.315865 63.3674 11.368 7.45727 16.8171
50000 13.45 8.09994 0.34099 64.5832 11.7071 7.66691 17.3407


==> positerationsMarkersALEKFDIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 164.873 71.485 6.06036 416.556 159.521 110.225 214.204
50000 145.649 73.6519 2.41285 416.374 136.802 87.0062 196.023
50000 112.598 67.164 2.64845 395.814 96.6105 61.4529 148.732
50000 104.448 62.0775 1.9906 405.215 90.974 57.3278 140.059
50000 92.9462 55.2751 1.43121 408.743 80.4539 52.043 122.364
50000 86.3868 53.81 1.90086 408.972 73.5382 46.9331 113.205
50000 78.8228 48.8561 2.13066 320.969 66.974 42.5464 102.211
50000 71.0506 46.8907 1.31721 317.072 59.1947 37.2713 90.9871
50000 68.5297 47.7728 0.82924 317.486 55.1383 34.2828 88.7094
50000 66.6089 47.5553 0.597948 313.652 53.3752 32.7587 85.201
50000 61.0594 45.8709 0.679861 313.728 47.9032 29.9814 76.2601
50000 57.2062 43.4819 0.262471 317.651 44.6384 28.4269 70.7516
50000 55.9557 43.2976 0.635591 311.657 43.2239 27.3809 69.3956
50000 51.7038 40.8443 0.613323 312.427 40.4374 25.1925 64.2178
50000 48.6623 36.547 0.467674 298.856 39.145 24.3637 61.7822
50000 45.0867 33.8915 0.799296 302.36 36.8025 22.0818 57.8909
50000 42.7192 32.8177 0.284994 304.975 34.6435 20.7041 55.1465
50000 40.7557 32.2999 0.238228 309.953 32.6334 20.17 51.1756
50000 39.5468 32.5351 0.714712 302.798 30.7906 18.8782 49.594
50000 36.8704 28.9146 0.713975 248.608 28.709 18.0722 45.9502
50000 36.3963 29.1008 0.380259 237.273 27.9193 17.4098 45.3996
50000 35.1645 29.1908 0.448517 232.099 26.6824 16.5992 42.9169
50000 34.6524 28.9496 0.396172 234.787 26.1921 16.4462 42.3693
50000 34.1307 28.8972 0.402616 232.886 25.6151 15.9623 41.4727
50000 32.9873 27.7162 0.318348 232.939 24.6512 15.4075 40.4714
50000 31.6943 26.8396 0.265741 231.776 23.7526 14.8111 38.6834
50000 30.8827 25.978 0.546035 234.707 23.3885 15.0164 37.0312
50000 29.6034 25.2618 0.337322 230.231 22.3971 14.2663 35.5481
50000 28.7467 22.0423 0.437441 208.227 22.643 14.3608 35.6229
50000 28.2149 22.3085 0.254171 206.724 21.8467 13.6864 34.7869
50000 27.1373 21.2572 0.604342 198.007 20.9684 13.3391 33.6527
50000 26.2788 20.7986 0.381086 208.114 20.498 12.8108 32.6724
50000 27.5715 23.2258 0.44044 206.889 20.6084 12.772 34.2448
50000 26.7432 22.4866 0.463134 192.008 19.9697 12.6023 32.5462
50000 26.3118 22.6179 0.278086 193.989 19.3835 12.1517 31.7463
50000 25.7694 22.1182 0.221687 193.9 18.9315 11.8989 31.4892
50000 24.9757 21.4539 0.351687 196.302 18.3366 11.4525 30.7167
50000 24.7221 21.619 0.498718 171.71 17.8603 11.143 30.0398
50000 24.2034 21.4663 0.211335 183.063 17.4301 10.6644 29.661
50000 23.9049 21.2614 0.443628 170.156 17.2403 10.4157 29.2815
50000 23.3017 21.0335 0.272234 166.699 16.6799 10.1695 28.2479
50000 23.0391 20.9248 0.17764 178.789 16.5213 10.042 27.7165
50000 22.6406 20.7309 0.346633 173.208 16.03 9.9565 26.9922
50000 22.3128 19.2611 0.319598 155.373 16.136 9.86444 27.5471
50000 21.9293 18.9526 0.3977 151.761 16.011 9.65992 27.232
50000 21.1799 18.6268 0.279307 163.702 15.4832 9.40941 26.2242
50000 20.7208 18.3485 0.193923 171.675 15.1402 9.17356 25.5465
50000 20.7492 18.6902 0.182498 163.995 14.7314 9.1403 25.0892
50000 19.6963 17.9586 0.0953763 157.523 13.9367 8.66364 23.6008
50000 19.3087 16.8864 0.180778 137.162 14.0501 8.80661 23.2377
50000 19.2697 16.6734 0.215106 133.863 14.0667 8.89045 23.1093


==> positerationsMarkersNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 155.993 78.5248 2.00691 456.959 147.187 93.1894 211.385
50000 138.724 77.8197 1.99428 454.369 124.484 77.3015 188.884
50000 125.575 77.2837 2.11799 459.447 107.937 65.8235 170.555
50000 115.402 71.0498 0.200528 437.088 99.2791 61.1269 153.215
50000 107.029 67.2497 1.43493 439.867 91.0028 57.2071 140.78
50000 96.4581 58.229 1.55751 390.458 83.1946 54.4648 124.466
50000 91.134 54.0189 1.8214 332.371 78.6726 50.8883 120.164
50000 86.7583 53.3967 1.83582 325.651 73.3208 47.3482 113.248
50000 84.2006 52.9227 1.73526 333.201 70.3964 46.1323 108.29
50000 78.5897 50.3265 1.62428 340.605 65.3979 42.8912 101.447
50000 74.8822 50.2308 1.3793 336.17 60.908 40.8969 93.4711
50000 70.5071 47.3938 1.02911 323.405 57.9366 38.6611 88.0377
50000 68.2196 47.3791 1.38084 341.55 55.7044 36.4089 84.7626
50000 64.1867 41.8265 0.422867 326.377 53.626 35.3238 82.108
50000 58.513 39.1321 0.598958 337.696 49.0986 33.0317 72.6167
50000 57.7031 39.5087 0.911056 339.159 47.5921 31.9063 71.7869
50000 54.3752 37.5999 1.24119 329.145 45.7999 30.6896 67.3497
50000 51.8716 37.7282 0.897098 326.958 43.2544 28.1148 63.6344
50000 47.8083 30.4908 0.944296 278.193 40.4412 27.0798 60.0897
50000 46.6787 30.1832 1.00754 279.295 39.2858 25.8542 59.2612
50000 44.264 27.8863 0.487464 290.697 37.7355 25.0221 56.0501
50000 42.8554 27.4488 0.299065 283.404 36.4437 23.7694 54.6943
50000 41.2449 25.8676 0.864592 256.525 34.9075 23.0181 53.1853
50000 40.6076 26.3963 1.10041 255.891 33.3513 22.2925 51.6716
50000 38.9269 25.7407 0.839924 314.473 32.1079 21.0567 49.2735
50000 37.4585 24.2874 0.439484 215.735 31.1899 20.4483 47.6678
50000 36.8499 23.1883 1.14013 200.511 31.0555 20.3977 47.4369
50000 36.4818 23.0347 0.714943 192.365 30.974 20.1588 46.7217
50000 34.9929 21.6277 0.600955 213.012 30.018 19.2986 45.5676
50000 34.0895 20.8483 0.853927 168.438 29.2579 18.8682 44.6053
50000 34.0139 21.8668 0.647073 178.624 28.489 18.2858 44.3339
50000 33.2527 21.4433 0.391813 179.875 27.9461 18.0228 43.3076
50000 32.7311 21.0638 0.270818 175.516 27.6591 17.7611 42.4497
50000 32.5061 20.7842 0.443812 170.675 27.4507 17.8349 42.2131
50000 31.6276 19.7694 1.03068 170.642 27.1359 17.8306 40.6764
50000 31.5604 20.0605 0.56609 167.058 27.1703 17.4757 40.5908
50000 31.0678 19.7409 0.45532 179.009 26.668 17.4009 39.8797
50000 29.7953 17.8046 0.518735 163.113 25.8716 17.0245 38.37
50000 29.5509 17.738 0.419896 149.696 25.7353 16.893 37.9925
50000 29.1653 17.6398 0.331256 160.592 25.1041 16.6834 37.5285
50000 28.5096 17.5996 0.878558 175.392 24.5812 16.1136 36.6243
50000 28.4122 17.573 0.625274 149.083 24.45 16.0077 36.3612
50000 27.7724 17.2445 0.473409 150.318 24.0429 15.4679 35.7898
50000 27.3824 17.3456 0.516782 159.432 23.3427 15.1019 35.3715
50000 26.6128 17.1265 0.447316 158.903 22.4522 14.386 34.7438
50000 26.0898 17.0726 0.466424 166.046 21.7934 13.8948 34.2371
50000 25.7533 16.8166 0.41459 161.309 21.5337 13.7615 33.7026
50000 25.9314 17.8227 0.503824 159.555 21.1713 13.5582 33.3688
50000 25.5658 17.9902 0.238258 140.704 20.6434 12.8888 32.8976
50000 25.8748 18.377 0.646994 138.012 20.7854 13.1632 33.0602
50000 25.1278 17.4541 0.384044 112.705 20.1859 12.6217 32.8402


==> positerationsMarkersNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 148.211 66.4352 1.79987 391.989 144.358 96.8232 193.058
50000 132.632 62.6225 4.03774 378.244 126.188 84.7114 172.788
50000 117.623 62.5786 1.40596 379.676 106.496 68.9834 156.129
50000 108.942 58.2722 2.68326 369.964 99.1832 64.1775 143.829
50000 101.569 57.3994 3.6595 369.219 89.3126 58.4304 134.588
50000 104.261 64.4154 2.12495 400.536 88.5477 54.1864 142.563
50000 95.2195 59.2941 2.44194 407.504 79.2379 50.4549 128.998
50000 88.8224 55.8394 1.82843 370.876 72.9775 47.8044 118.503
50000 79.6743 48.7605 1.88538 314.739 66.538 44.3821 104.18
50000 78.0639 48.51 1.33656 312.547 65.0861 42.3957 102.812
50000 72.8724 45.7641 1.50105 287.984 60.4785 38.9441 96.1641
50000 71.2409 46.1693 0.866123 301.629 58.316 36.96 94.6822
50000 67.6541 43.3462 0.880221 278.878 56.2567 35.0159 90.1577
50000 66.5086 43.0096 0.895514 283.956 55.3723 34.2092 88.6783
50000 64.2195 40.5414 1.65386 273.478 54.1153 34.0892 84.7479
50000 62.9608 40.8688 0.501257 281.534 52.4073 33.0776 82.1614
50000 60.6338 39.5989 0.271347 281.984 50.6112 32.1582 77.8009
50000 60.0905 39.6668 1.34159 278.898 49.5785 31.9157 76.7022
50000 58.2315 39.1282 1.02128 271.641 47.0573 29.9467 75.5383
50000 55.7767 37.5866 1.29011 267.937 45.7125 28.9707 71.8456
50000 54.2992 36.4282 0.834699 266.832 44.5727 28.4364 70.0816
50000 51.8391 32.2097 1.15534 225.437 43.9573 28.1818 67.9734
50000 50.3388 32.0662 1.28316 219.611 41.9874 26.8624 65.8944
50000 48.0541 29.7405 0.902507 209.861 40.5298 25.9462 62.8409
50000 46.6021 29.3631 0.867113 206.785 39.1605 25.5536 59.8518
50000 45.6475 30.0172 1.34432 205.459 37.7432 24.3129 58.0715
50000 44.0877 28.763 0.923973 217.062 36.9535 23.8921 55.8276
50000 42.579 27.4952 0.633593 210.16 36.0344 23.4259 53.643
50000 41.4566 27.6106 1.35756 209.127 34.3694 22.5564 51.9321
50000 40.687 27.593 0.997843 212.092 33.4584 21.874 50.8099
50000 39.9084 26.3596 1.48511 190.104 33.0135 21.7056 50.5073
50000 38.4319 25.711 0.40337 188.002 31.3529 20.7889 49.0499
50000 38.9596 26.4178 1.24399 191.567 31.5978 20.7766 49.3692
50000 38.1897 25.2798 0.472822 184.694 31.9562 19.9811 49.4244
50000 38.0831 25.013 0.571024 192.625 32.1147 19.7953 49.8583
50000 37.2735 24.2123 0.461069 193.773 31.5442 19.5923 48.8147
50000 36.4942 23.737 0.565821 188.078 30.6847 19.4328 47.5338
50000 35.898 23.7492 0.222224 197.979 29.9729 18.7873 47.0377
50000 33.8316 21.4306 0.617736 162.157 28.2339 18.227 44.614
50000 34.3559 23.1109 0.462592 198.218 27.9289 17.8246 44.965
50000 33.7564 22.8564 1.0772 191.455 27.4433 17.3963 44.2646
50000 33.9028 23.5141 0.515991 201.993 27.048 17.0163 44.4742
50000 43.845 65.0496 1.0111 698.157 29.4609 18.3982 47.3726
50000 42.1682 55.971 0.778866 614.295 28.9319 18.1426 47.1742
50000 39.5642 45.1555 0.401358 483.003 28.5497 17.9224 45.6642
50000 38.4639 43.1478 0.425425 464.171 27.7881 17.7785 44.2602
50000 38.1608 42.7787 0.437896 470.517 27.4957 17.8443 43.8236
50000 38.3454 43.3385 0.586621 457.57 27.1167 17.5344 44.0426
50000 38.1385 43.1959 0.340834 445.955 27.1154 17.4826 43.945
50000 36.9876 43.4737 0.718804 449.508 25.8132 16.7195 42.1269
50000 48.0885 96.8126 0.251089 1071.44 25.7009 16.4853 42.5762


==> positerationsMarkersNaiveALDIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 156.861 69.2901 2.68804 440.036 150.45 103.302 203.483
50000 127.991 65.7533 3.72368 407.897 116.909 77.864 166.519
50000 102.479 55.3797 0.444406 381.037 91.4214 61.582 133.418
50000 90.1394 51.0251 2.43134 398.011 79.2399 51.9727 118.875
50000 85.1339 48.0776 0.859007 379.388 76.0454 49.194 111.308
50000 77.7498 46.5965 1.78874 365.485 66.9415 43.9709 100.416
50000 73.2965 46.0236 1.73028 400.056 61.2508 40.5897 93.7977
50000 69.4397 51.0067 1.4978 410.813 55.1103 35.6148 87.3474
50000 66.466 49.028 1.3918 416.81 52.6803 34.433 83.8453
50000 63.27 49.0027 0.656928 406.518 49.9393 31.539 78.6334
50000 60.3053 47.9392 0.660251 409.506 47.5427 30.717 72.0991
50000 59.5082 48.8409 0.832962 420.968 46.3679 29.6888 70.0917
50000 58.6255 50.9816 0.556617 446.766 44.1821 28.2852 68.0409
50000 58.2245 53.5593 0.858081 463.474 42.6027 27.1511 66.6397
50000 56.2637 51.2739 0.329252 465.125 41.8805 26.5114 65.616
50000 55.2143 51.4791 0.223197 465.815 41.0022 25.5193 64.9527
50000 54.6158 52.6745 0.693126 479.215 40.4959 25.1487 63.9225
50000 52.9242 52.33 0.51313 462.283 38.2799 23.562 61.5015
50000 51.3074 51.0237 0.727189 429.081 36.3845 22.0236 60.159
50000 50.4736 50.9154 0.4493 427.597 35.5679 20.9076 59.6017
50000 48.2333 45.3359 0.142836 404.01 35.367 19.7988 59.0182
50000 48.1038 44.394 0.409903 377.544 34.9642 19.5126 59.4652
50000 46.2014 41.7113 0.413691 351.122 33.9091 18.5576 57.9642
50000 42.6547 38.4926 0.790303 321.476 30.6562 17.1914 54.2921
50000 41.0337 38.4212 0.280888 337.513 29.1048 16.729 51.5568
50000 40.4102 38.3402 0.201352 334.899 28.7081 16.6708 49.8942
50000 38.8624 36.3549 0.467481 363.764 27.8816 16.2875 49.0035
50000 37.5759 33.1595 0.477413 288.695 27.4625 15.8247 48.0962
50000 37.2297 33.3803 0.405972 299.092 27.1307 15.1982 47.9922
50000 36.3415 32.2316 0.434348 287.249 25.9073 14.6459 47.3865
50000 35.4781 31.6199 0.194183 281.934 25.7359 14.3009 45.9394
50000 35.2643 32.1844 0.481682 285.839 25.1126 14.2847 45.2503
50000 34.6736 31.4712 0.198379 278.845 24.9061 14.3698 43.8255
50000 33.4711 29.1732 0.247044 246.399 24.1441 14.0147 43.0912
50000 32.8285 29.2154 0.387546 282.948 23.2285 13.7163 41.3807
50000 32.7852 29.547 0.404093 261.995 22.6927 13.3543 41.529
50000 31.9758 29.3506 0.336194 272.1 21.9218 13.0907 40.0258
50000 31.4776 28.9786 0.311583 235.868 21.4757 12.9396 38.8972
50000 31.2818 29.0364 0.139442 245.482 21.2724 12.8264 38.3775
50000 31.1507 29.4961 0.360161 252.864 20.8562 12.5512 38.1671
50000 30.8636 29.4086 0.329187 250.793 20.4354 12.2827 37.597
50000 31.0547 29.3318 0.409658 240.826 20.888 12.1963 38.202
50000 31.6082 30.9046 0.464138 253.707 20.7681 11.9035 38.346
50000 30.5345 29.3907 0.279982 230.783 20.3954 11.6968 36.9798
50000 29.39 28.3651 0.438091 201.328 19.7784 11.2888 35.737
50000 29.2379 27.9503 0.283837 201.959 19.7097 11.0958 36.033
50000 29.0033 27.8234 0.36309 201.681 19.4117 11.2069 35.4794
50000 28.6054 27.2595 0.117185 210.568 19.1297 11.5795 34.1497
50000 27.9777 27.0649 0.341105 196.589 18.5842 11.1711 33.3242
50000 26.8779 26.3469 0.258387 194.765 18.0932 10.5941 32.0407
50000 26.0252 25.8314 0.330527 195.726 17.0686 10.1 31.1354


==> positerationsMarkersNaiveEKFDIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 136.535 62.282 4.34339 372.238 130.983 87.7765 177.77
50000 108.166 54.8296 1.00291 398.447 100.161 66.6376 141.829
50000 94.9376 51.4572 1.15588 347.288 85.4259 56.3958 124.837
50000 87.8257 50.3674 2.72121 347.565 77.1841 50.8615 113.921
50000 83.1782 50.2029 2.36948 356.6 71.9273 46.9327 107.18
50000 78.859 49.9718 1.76677 344.668 66.5827 43.3815 100.281
50000 71.7041 45.5454 1.15301 310.064 59.4546 39.5237 91.0147
50000 62.3977 40.2332 1.76917 342.867 52.3842 35.4827 77.7746
50000 59.5999 40.071 1.93378 335.877 49.529 33.2695 72.8536
50000 61.4341 44.2465 0.830217 324.948 49.571 32.6606 74.8675
50000 60.5882 44.898 0.832202 326.758 48.1861 31.1508 73.9712
50000 58.6607 43.938 1.08881 325.469 46.3917 29.6743 72.1083
50000 55.3975 38.998 1.11241 281.906 45.3139 28.9787 68.0712
50000 58.0741 48.0008 1.07839 500.704 44.3834 28.2974 68.6228
50000 54.8782 46.4889 1.45827 509.19 42.5372 27.2014 64.1211
50000 53.4361 47.2534 1.45243 511.316 40.9245 26.4324 61.384
50000 56.0408 61.5031 0.664158 599.625 39.025 25.4142 60.1661
50000 52.9753 51.0952 0.700764 449.877 37.9678 24.6365 59.3376
50000 52.0228 51.2796 0.763605 448.04 37.3438 24.4474 57.3267
50000 51.4236 53.3839 0.793882 486.044 36.2238 23.7171 56.2539
50000 47.0454 40.6374 0.798695 444.99 35.2497 22.8634 54.0684
50000 46.4768 40.9064 0.891428 427.662 34.5035 21.9994 53.5429
50000 45.8485 40.3379 0.601015 408.065 33.9301 21.5926 52.6517
50000 44.1256 39.5913 0.795528 415.729 32.6623 20.6584 51.2462
50000 42.4399 37.5338 0.935315 378.592 32.1581 20.242 50.4012
50000 41.4985 37.2106 0.265642 390.297 31.3557 19.6101 49.4629
50000 40.3983 36.7588 0.719456 419.919 30.4017 19.1022 47.9138
50000 39.7795 36.0877 0.264512 412.279 29.5908 19.2286 46.7177
50000 37.9181 35.9427 0.666763 491.527 28.273 17.8675 44.1743
50000 36.4998 33.798 0.66249 446.883 27.6868 17.1951 42.8772
50000 36.2139 33.6244 0.321148 466.215 27.2082 16.9092 42.9328
50000 36.4875 34.8018 0.515579 441.306 27.0481 16.9028 42.5667
50000 35.7872 34.2517 0.338272 437.25 26.8153 16.407 42.3272
50000 34.8508 34.2776 0.32886 406.032 25.6341 15.7856 40.2923
50000 34.2808 34.2115 0.370121 397.14 24.7274 15.5377 38.6519
50000 33.8845 34.3317 0.186549 434.936 24.3087 15.2465 38.6054
50000 33.2994 34.429 0.60228 433.897 23.7554 14.8492 38.071
50000 32.3036 33.4978 0.245577 422.008 23.0391 14.04 37.3004
50000 32.0135 33.6925 0.630647 473.529 22.4482 13.7891 36.7157
50000 31.4632 33.3283 0.487199 403.583 22.0243 13.486 35.9606
50000 31.4036 33.0141 0.259305 352.985 21.722 13.2423 35.8103
50000 30.8644 33.1567 0.15104 344.716 21.5675 13.152 35.24
50000 30.497 32.3683 0.422625 368.882 21.1884 12.7439 34.9954
50000 28.9337 31.5322 0.3588 344.663 19.8336 12.0249 32.4036
50000 27.9656 30.7091 0.123374 340.647 19.2949 11.7728 31.7946
50000 27.2441 29.5327 0.341835 336.141 18.9578 11.5462 30.9117
50000 27.083 29.6372 0.37133 319.238 18.7882 11.3679 30.3963
50000 26.8592 30.3647 0.343689 321.525 18.1246 11.0486 30.0661
50000 26.631 29.9907 0.737673 329.765 18.1515 11.0489 29.6887
50000 26.6 30.485 0.236411 329.839 18.0024 11.0136 29.5507
50000 26.3504 29.9691 0.233625 295.065 18.1146 11.1376 29.2983


==> positerationsMarkersNaiveEKFDIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 157.885 71.4837 3.6021 469.604 148.366 104.482 201.318
50000 138.205 73.5884 1.97494 455.246 125.235 83.1681 181.086
50000 115.967 67.3316 2.29129 460.27 101.801 66.4999 148.84
50000 99.4021 61.4136 1.0569 448.412 85.2455 56.4887 125.958
50000 87.5026 54.2695 1.34344 375.961 74.2388 48.3243 112.582
50000 84.2602 53.2865 1.56684 393.721 71.096 46.3681 107.997
50000 78.5915 50.4037 0.787225 377.077 65.8442 42.9358 100.909
50000 74.1404 48.9477 0.594243 375.213 62.3934 39.7047 94.5904
50000 69.9497 45.3714 0.929622 349.45 59.3529 37.8519 89.4375
50000 67.6808 47.155 1.01336 442.809 57.5387 35.9308 84.7007
50000 63.1337 43.6238 0.659251 384.06 53.7783 33.77 79.3529
50000 59.9173 41.3836 0.564459 351.955 49.9391 31.4041 76.815
50000 57.1748 39.4726 1.06858 309.824 47.9982 29.8383 73.1263
50000 55.0539 40.242 1.33363 307.049 44.5647 27.546 70.4267
50000 53.5722 40.7387 0.941875 320.452 42.6876 26.5403 67.2034
50000 52.2488 40.3989 1.11274 303.547 41.2621 25.9352 65.1402
50000 51.016 39.3489 0.624046 302.423 40.4584 25.1172 63.501
50000 48.989 38.4791 0.286094 303.588 38.6448 24.2343 60.1311
50000 46.4462 35.8892 0.907544 278.665 36.5354 23.1353 58.1134
50000 45.2233 36.5355 0.600609 277.95 35.056 21.9528 55.6861
50000 43.8382 35.6907 0.513752 267.873 34.0844 21.3072 53.2172
50000 41.5728 32.7305 0.592213 271.977 32.9146 20.7446 50.9849
50000 41.2061 33.5899 0.457621 274.154 32.2846 20.3466 49.9369
50000 40.6187 32.9868 0.850674 275.78 31.9001 19.987 49.5769
50000 39.3895 30.2087 0.75266 274.978 31.2014 19.9876 48.7457
50000 37.7412 28.7503 0.337909 274.733 30.4005 19.3189 46.7874
50000 37.0791 29.2086 0.473845 271.676 29.0241 18.5968 45.6946
50000 35.8539 28.8558 0.414527 273.753 27.963 17.613 44.0493
50000 39.8575 51.0725 0.644327 716.445 26.7847 16.5947 43.609
50000 39.5297 51.3276 0.515181 681.829 26.1937 16.0039 43.015
50000 38.8856 50.1468 0.565402 687.029 26.0876 15.8739 42.7315
50000 38.7641 50.1134 0.316415 725.065 25.9691 15.9108 42.708
50000 36.5648 48.2307 0.590054 713.765 25.1509 15.1999 40.8966
50000 35.476 48.4855 0.580599 691.434 24.7137 14.9336 39.253
50000 34.4555 47.4029 0.236887 699.834 23.7646 14.547 37.7975
50000 33.5019 48.3789 0.408045 697.785 22.5907 13.7893 36.3134
50000 31.9993 40.7181 0.170103 639.2 22.2043 13.6039 36.0337
50000 31.2533 39.833 0.0920335 644.221 21.5585 13.2807 35.0452
50000 30.6678 38.1197 0.132082 567.181 21.288 12.9512 35.0704
50000 30.2903 37.4296 0.544537 599.946 21.1205 12.745 34.7146
50000 30.1767 38.3254 0.257702 625.333 20.7411 12.7162 34.0539
50000 29.6444 37.6772 0.356116 629.663 20.1693 12.3755 33.1651
50000 28.5637 37.5261 0.38412 591.822 19.3785 12.0422 31.1821
50000 27.2869 32.5817 0.247974 490.619 19.0073 11.7284 30.8214
50000 26.4137 29.1966 0.107672 452.206 18.4822 11.439 30.2579
50000 25.5057 26.5478 0.220277 396.956 18.1932 11.3306 29.5336
50000 25.6371 27.4986 0.329448 422.404 17.9898 11.0693 29.4343
50000 24.656 27.3586 0.327808 450.691 17.0011 10.5173 28.1051
50000 23.5563 26.4955 0.0956888 417.695 16.3717 10.128 26.6978
50000 23.2165 27.2602 0.325564 441.284 15.7336 9.60386 26.1032
50000 22.4778 26.2849 0.303599 388.772 15.228 9.31856 25.1317


==> positerationsMarkersNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 52.1189 24.4615 1.01638 148.211 48.835 33.7244 67.8891
50000 48.0624 34.1601 0.579237 275.215 41.308 26.3417 60.8888
50000 42.9814 27.4815 0.786368 196.377 36.586 22.2495 57.6844
50000 38.8615 28.4045 0.641738 195.907 30.6072 19.2934 49.3336
50000 35.287 27.8359 0.642716 192.91 26.7548 16.5616 44.3106
50000 32.2731 25.1553 0.478414 190.191 25.2952 15.3459 40.3859
50000 30.138 23.9374 0.447095 174.96 23.1375 14.0672 37.5743
50000 30.7446 27.3112 0.664847 255.88 22.9089 13.9314 37.2624
50000 32.2065 31.6365 0.600278 252.114 22.1001 13.2562 37.1438
50000 29.4405 29.3219 0.248998 251.349 20.6557 12.2608 34.7112
50000 27.6024 27.4069 0.398501 251.028 20.0382 12.0455 32.3533
50000 27.5721 28.6305 0.360567 256.075 19.2735 11.4684 32.0555
50000 26.1221 27.9259 0.187144 254.502 17.9368 10.9716 29.726
50000 24.9157 27.5425 0.278588 255.084 17.1544 10.3236 27.3877
50000 24.0789 27.5141 0.267863 254.488 16.1521 10.1148 26.3536
50000 23.6933 27.4599 0.213452 251.367 15.9193 9.79387 25.7291
50000 22.8155 26.9362 0.127966 248.154 15.3267 9.7018 24.0785
50000 21.9642 25.6478 0.210557 248.745 14.8894 9.55635 23.2405
50000 22.0193 24.9429 0.466131 233.861 15.0621 9.81626 23.5455
50000 22.0204 25.4969 0.260915 243.929 15.0344 9.68843 23.4553
50000 21.4858 25.0095 0.457651 244.497 14.6891 9.49983 23.0959
50000 23.1769 26.0353 0.215402 239.302 15.1008 9.87366 24.581
50000 22.8675 26.2476 0.15769 236.084 14.7159 9.58862 24.2368
50000 22.2261 25.5607 0.322749 234.146 14.6771 9.65453 23.3531
50000 22.6093 26.0579 0.185497 239.19 14.6421 9.44085 24.0395
50000 22.0918 26.0916 0.279943 243.208 14.2207 9.10775 23.8101
50000 21.5317 26.6738 0.399117 298.451 13.9103 9.00151 22.7721
50000 22.6561 27.2188 0.207547 294.718 14.5166 9.30264 24.3508
50000 21.5122 25.4009 0.328533 262.565 14.095 9.07418 23.395
50000 20.9999 25.2697 0.346861 273.824 13.8718 8.91918 22.68
50000 20.5996 24.9245 0.241561 275.702 13.6827 8.80404 22.0876
50000 20.394 24.8296 0.344288 274.147 13.718 8.77951 21.9274
50000 20.2777 24.9023 0.188471 270.604 13.4044 8.56415 21.7434
50000 20.1398 24.7677 0.36605 257.191 13.6259 8.67586 21.745
50000 19.6836 24.5646 0.408935 266.822 13.3337 8.48767 21.0954
50000 19.6503 24.7216 0.2762 262.019 13.1737 8.32552 21.1392
50000 19.4686 24.5336 0.431634 272.161 13.0895 8.39868 20.8209
50000 19.4026 24.4686 0.343414 270.141 13.3381 8.39444 20.6424
50000 18.9943 24.6027 0.244078 260.877 12.971 8.37298 20.0322
50000 18.4491 23.8551 0.175344 272.149 12.7502 8.13877 19.6651
50000 18.0021 23.3724 0.0960099 269.069 12.247 7.93314 19.0956
50000 17.8298 23.0968 0.169396 262.956 12.4717 7.84887 19.2811
50000 17.8296 22.5429 0.21109 281.889 12.3779 7.75803 19.6764
50000 17.7877 22.6048 0.250364 264.932 12.667 7.88798 19.5596
50000 17.4672 22.7431 0.149674 272.867 12.427 7.5029 19.0219
50000 16.8815 18.9018 0.20833 228.659 12.6491 7.59273 19.2742
50000 16.7842 18.6455 0.214963 218.345 12.5745 7.60388 19.3761
50000 16.8336 18.8443 0.124916 222.325 12.6578 7.64113 19.5322
50000 17.4756 19.4449 0.225978 225.647 12.9963 7.74303 20.1388
50000 16.8739 18.7255 0.0951092 226.923 12.6807 7.5022 19.4836
50000 18.0922 21.4308 0.309301 226.303 12.5824 7.65897 19.3273


==> positerationsMarkerscEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 50.8387 22.3642 1.1004 140.669 47.9911 33.914 65.5483
50000 42.9004 22.0923 0.728344 137.368 39.7437 26.0158 56.2053
50000 37.5524 19.9398 0.553362 114.374 34.3984 22.0228 50.2071
50000 33.9526 17.8931 0.430693 110.683 31.0175 20.1427 45.434
50000 30.3688 15.9642 0.581123 105.735 27.3501 18.483 39.5143
50000 28.1947 15.6128 0.364197 107.816 25.366 16.4156 37.1643
50000 26.6727 14.4112 0.525833 97.2935 23.9492 15.9622 34.9567
50000 24.1945 13.298 0.481192 93.9737 21.5465 14.4409 31.3527
50000 22.9654 12.5429 0.408237 82.7486 20.5153 13.612 30.0115
50000 21.6997 12.2682 0.502596 83.2192 19.1617 12.5638 28.3707
50000 21.3966 12.1695 0.365373 85.3208 18.8985 12.2404 28.2034
50000 21.6158 14.3491 0.511663 153.319 18.5447 11.9494 27.7948
50000 21.4425 14.2689 0.472453 152.101 18.3993 12.0541 27.2529
50000 20.3364 13.6808 0.260694 152.554 17.633 11.5904 25.7029
50000 18.9831 11.9676 0.393121 146.265 16.7157 11.0897 24.0463
50000 18.4262 11.7375 0.27867 137.818 16.455 10.7684 23.4394
50000 18.1104 11.958 0.221812 138.478 15.9298 10.3246 23.0099
50000 18.034 12.1748 0.30053 139.989 15.6782 10.1291 22.7993
50000 17.6433 11.8587 0.310068 139.48 15.3456 9.93014 22.4179
50000 16.8807 10.7386 0.336691 112.026 14.9628 9.67899 21.5934
50000 16.3279 10.5705 0.437904 118.963 14.3158 9.36284 20.6255
50000 16.2508 10.3755 0.399753 115.798 14.279 9.38905 20.5459
50000 15.4971 9.94787 0.342669 116.079 13.7319 8.96937 19.639
50000 15.3537 9.68416 0.425539 112.05 13.6937 9.0413 19.2592
50000 15.372 9.59438 0.243405 118.821 13.8001 9.14737 19.4044
50000 15.0015 9.12761 0.225398 113.368 13.4946 8.89906 18.9733
50000 14.7186 9.01174 0.196168 113.313 13.1548 8.77854 18.4802
50000 14.3815 8.82768 0.203462 114.525 12.8499 8.5177 18.1356
50000 14.1642 8.81275 0.216304 110.629 12.6532 8.3608 17.9196
50000 14.2385 8.82801 0.32089 105.842 12.6575 8.38705 18.0609
50000 14.1103 8.57986 0.17834 110.587 12.6202 8.30831 18.1645
50000 13.9117 8.59021 0.0800189 106.063 12.3725 8.16462 17.9216
50000 14.1039 8.53641 0.206105 111.833 12.6663 8.45767 17.9643
50000 13.9833 8.31877 0.204796 116.653 12.602 8.38221 17.8754
50000 13.863 8.48707 0.228492 105.138 12.395 8.21106 17.7005
50000 13.6458 8.30369 0.0669504 104.577 12.1891 8.17506 17.3647
50000 13.2465 8.13693 0.215864 107.075 11.768 7.89716 16.8769
50000 13.2765 8.1052 0.165731 111.091 11.9434 7.92882 16.9539
50000 13.1238 7.89138 0.232521 108.148 11.7901 7.89293 16.7597
50000 13.9462 8.94134 0.0924995 102.386 12.3279 8.34975 17.3651
50000 14.051 9.12724 0.0489685 109.662 12.358 8.40482 17.3655
50000 13.8317 9.12661 0.101871 110.816 12.0352 8.26608 16.9198
50000 13.8315 9.08315 0.215611 103.185 12.1066 8.34912 16.9203
50000 13.9369 9.20604 0.173872 110.693 12.1782 8.27341 17.3109
50000 14.0386 9.35103 0.240561 108.198 12.1837 8.18804 17.4575
50000 13.5999 7.99232 0.115011 79.8699 12.0302 8.00585 17.4348
50000 13.4299 8.15426 0.149262 80.2263 11.7048 7.78688 17.174
50000 13.6154 8.27862 0.503958 75.5413 11.8428 7.79169 17.5804
50000 13.6427 8.1572 0.24186 77.9273 11.9617 7.89706 17.6991
50000 13.1952 7.42649 0.297598 67.4093 11.8009 7.79921 17.2747
50000 13.3235 7.0389 0.263142 61.2103 12.1836 8.06978 17.4448


==> positerationsMarkerscEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 52.6398 24.4432 1.06167 153.344 51.558 33.9694 68.9406
50000 40.9362 21.8164 0.690517 140.144 37.8335 23.5675 55.5814
50000 36.4388 19.8842 0.211934 139.33 33.3542 21.2661 48.6037
50000 33.1256 18.4489 0.990557 123.154 29.865 18.8579 44.2616
50000 29.5299 16.7373 0.259888 113.902 26.3554 16.8609 38.9713
50000 28.0655 15.6428 0.69112 108.091 25.1168 16.1166 37.3744
50000 27.0849 15.3363 0.591083 110.911 24.1638 15.485 35.6824
50000 26.5778 15.2728 0.276839 109.501 23.4142 15.1317 35.1325
50000 24.1669 13.7443 0.577396 90.6334 21.112 14.0515 31.7132
50000 22.9437 13.1435 0.385428 89.7302 20.0948 13.4502 29.7554
50000 22.1978 12.906 0.361178 90.108 19.5141 12.9214 28.5779
50000 21.4722 12.3557 0.38825 92.9479 18.8829 12.7706 27.1638
50000 20.0724 11.5276 0.3627 89.6553 17.7598 11.9165 25.6148
50000 19.6032 11.219 0.55624 87.9944 17.318 11.8539 24.7404
50000 19.4972 11.0544 0.0920101 86.7618 17.423 11.7315 24.8516
50000 19.4137 11.2015 0.476094 88.6547 17.2748 11.5806 24.5758
50000 18.8938 10.5981 0.267877 82.8562 17.0709 11.2683 24.2243
50000 18.0965 10.2026 0.278317 82.5799 16.2495 10.7608 23.1979
50000 17.795 10.0764 0.231843 81.5393 16.0138 10.4501 22.9189
50000 17.1484 10.2314 0.479307 84.4342 15.2673 9.75603 22.0853
50000 17.2502 10.2248 0.164287 84.1139 15.3397 9.85554 22.1255
50000 16.905 10.0153 0.280467 83.17 15.0348 9.73754 21.6429
50000 16.7057 10.0028 0.475079 83.9774 14.8184 9.51296 21.5868
50000 16.5018 9.80161 0.195444 82.4589 14.8265 9.51705 21.2269
50000 15.8449 9.66021 0.573356 83.4516 14.1375 8.9442 20.4855
50000 15.7556 9.56256 0.172501 82.6356 14.1465 8.92569 20.3138
50000 15.5806 9.25233 0.49968 75.5353 13.9376 8.89111 20.1844
50000 15.1003 8.86607 0.371569 73.4487 13.5022 8.59014 19.718
50000 14.9232 8.74772 0.293222 72.9397 13.3613 8.42952 19.5737
50000 14.6682 8.3674 0.322559 78.1382 13.2221 8.39607 19.2515
50000 14.5185 8.71766 0.180713 92.7608 12.9707 8.26634 18.9007
50000 14.4718 8.3234 0.23752 87.2305 13.0125 8.32243 18.9524
50000 14.2745 8.0318 0.133616 62.8127 12.8356 8.18389 18.8329
50000 13.8966 7.86926 0.331914 65.4502 12.5407 7.97522 18.3427
50000 13.6949 7.75971 0.224147 71.1637 12.276 7.99585 17.8388
50000 13.6056 7.74111 0.186528 67.0423 12.1871 7.93857 17.6493
50000 13.4103 7.57656 0.220644 69.8911 12.0678 7.92846 17.253
50000 13.5735 7.97321 0.243284 77.3688 12.1636 7.9505 17.2879
50000 13.6015 7.95877 0.258647 77.836 12.0673 8.04107 17.307
50000 13.6818 7.94031 0.462303 66.221 12.128 8.08092 17.371
50000 13.214 7.77949 0.269368 66.9241 11.7418 7.72192 16.7421
50000 13.3108 7.77361 0.114767 66.087 11.9254 7.80238 16.9493
50000 13.484 8.02481 0.285514 67.7388 12.0023 7.80838 17.1354
50000 13.2939 8.04442 0.414748 65.3593 11.6593 7.69663 16.8847
50000 13.2102 8.01371 0.114384 68.4943 11.6395 7.64344 16.7459
50000 13.265 8.04976 0.392467 65.9431 11.5833 7.68834 16.8823
50000 13.1426 8.07843 0.149137 66.5641 11.3343 7.54439 16.7177
50000 13.2525 7.8879 0.186996 66.8845 11.5645 7.71903 16.8588
50000 13.5776 7.99067 0.375408 63.8561 11.8765 7.88379 17.4127
50000 13.3666 7.59692 0.244899 63.6948 11.8853 7.89718 17.1943
50000 13.4472 7.6736 0.211898 64.5214 11.9113 7.96171 17.2384


==> positerationsMarkerscEI0.000030.txt <==
n mean stddev min max median quart1 quart3
72000 51.9438 24.9204 0.988648 161.544 49.3908 33.4812 67.0978
72000 45.3781 25.418 0.565198 161.696 41.4161 25.4534 60.6617
72000 40.8303 24.9053 0.790584 162.022 35.1266 22.6823 53.5369
72000 37.2292 24.0788 0.456748 160.389 31.5811 20.0166 48.3093
72000 33.106 20.6984 0.379236 148.305 28.4667 18.1122 43.0235
72000 30.4477 19.8401 0.574425 146.924 25.9273 16.5313 39.2234
72000 28.7064 19.0174 0.467222 147.605 24.35 15.6913 36.5938
72000 27.3144 18.1479 0.215061 148.267 23.1267 14.8592 34.9752
72000 26.1479 17.8132 0.359189 147.424 21.969 14.1569 33.1745
72000 24.7253 16.551 0.688745 145.95 21.1198 13.5764 31.5316
72000 24.1157 16.2413 0.399375 144.476 20.586 13.2249 30.8051
72000 23.5741 16.5509 0.523872 146.885 19.7778 12.7254 29.7816
72000 22.8557 15.3482 0.522286 121.935 19.2856 12.3675 28.968
72000 22.2119 14.8176 0.320112 122.58 18.8073 12.0987 28.1916
72000 21.7996 14.5353 0.561874 124.162 18.407 12.0317 27.5218
72000 21.5633 14.8427 0.36399 120.151 17.984 11.6253 27.1658
72000 21.1763 15.1106 0.338617 122.842 17.5114 11.1623 26.3415
72000 20.7719 14.3858 0.245969 116.425 17.3337 11.102 26.0457
72000 20.2737 13.3822 0.336784 120.966 17.1324 11.2275 25.5283
72000 19.4278 12.1199 0.281843 107.011 16.7075 11.1696 24.3891
72000 18.8853 11.8269 0.190851 109.101 16.2658 10.8673 23.6847
72000 18.227 11.983 0.115587 107.167 15.3601 10.0765 22.931
72000 17.7934 11.8696 0.354468 105.861 14.9282 9.69202 22.3807
72000 18.0409 12.2191 0.331234 107.567 15.0382 9.6896 22.7138
72000 17.6274 11.9414 0.252292 106.958 14.6837 9.50751 22.2259
72000 17.5687 12.044 0.353719 108.566 14.5561 9.24813 22.2765
72000 17.1521 11.6932 0.36463 110.706 14.4533 9.18462 21.7332
72000 16.7624 11.5789 0.174943 108.684 14.085 8.86111 21.3435
72000 16.6512 11.5521 0.253438 107.939 13.9636 8.74379 21.1582
72000 16.524 11.2441 0.367528 106.612 13.9779 8.81724 20.9118
72000 16.439 11.3883 0.262753 108.643 13.856 8.78501 20.558
72000 16.2655 11.1556 0.262433 110.724 13.8007 8.80297 20.4102
72000 15.882 10.9325 0.173326 108.917 13.5435 8.71388 19.7263
72000 15.6938 11.043 0.154778 107.908 13.254 8.43877 19.5183
72000 15.432 10.9898 0.241074 112.189 13.0612 8.371 19.0506
72000 15.2233 10.8726 0.202259 111.967 12.7953 8.23194 18.8739
72000 15.1013 10.7145 0.289439 110.937 12.8466 8.1671 18.8593
72000 14.8639 10.5948 0.200711 108.933 12.4676 8.05857 18.4442
72000 14.9002 10.5579 0.284243 109.918 12.5577 8.07982 18.4248
72000 14.6232 10.2561 0.146437 108.629 12.3561 8.03573 18.1236
72000 14.3433 10.2632 0.242723 106.904 11.9715 7.76636 17.8028
72000 14.269 10.0323 0.16643 107.173 11.9132 7.69716 17.9198
72000 13.87 9.88565 0.123265 106.583 11.5495 7.49945 17.3637
72000 13.8634 9.69487 0.205888 105.995 11.5561 7.61565 17.3504
72000 13.7935 9.69839 0.249 103.882 11.5303 7.5519 17.276
72000 13.7017 9.47218 0.311122 110.015 11.6297 7.68133 17.0458
72000 13.3855 9.44459 0.34894 107.619 11.2862 7.53678 16.5901
72000 13.5982 9.16835 0.27822 108.215 11.658 7.91912 16.7631
72000 13.4194 9.11295 0.163046 108.041 11.4449 7.80001 16.5572
72000 13.0798 8.91546 0.20628 108.853 11.1701 7.58746 16.0847
72000 12.5284 7.78449 0.104034 78.2618 10.8275 7.3588 15.5988


==> positerationsMarkerscEI0.400000.txt <==
n mean stddev min max median quart1 quart3
30000 52.2305 24.1715 1.8509 144.543 50.0328 33.5975 68.2996
30000 40.5778 21.4167 0.470715 127.458 36.6675 24.2919 53.8765
30000 34.4907 19.0899 0.973626 127.313 30.967 20.3917 44.4829
30000 31.8237 18.2604 0.724585 113.975 28.086 18.1678 41.3114
30000 27.7011 16.5237 0.671682 100.504 24.2498 15.4726 35.3887
30000 26.8271 15.5035 0.5129 102.771 23.6139 15.4834 34.5947
30000 26.4327 15.4196 0.776307 103.201 23.0333 14.9931 34.3046
30000 25.3138 14.8867 0.745663 95.9574 22.3888 14.0403 33.3306
30000 23.996 14.6332 0.359041 95.5489 20.9136 12.8904 31.9996
30000 22.793 13.8206 0.438515 104.388 20.0355 12.6564 29.7858
30000 21.7309 13.0784 0.379128 103.575 18.9392 12.6654 27.6034
30000 20.833 12.0909 0.508365 90.3535 18.2408 12.2138 27.0064
30000 20.2845 11.9631 0.216169 92.8436 17.87 11.7628 26.3057
30000 20.1001 11.3282 0.605682 87.6711 18.2195 12.1317 25.4465
30000 19.6348 10.5283 0.326207 88.8354 17.7679 12.3732 24.6944
30000 19.3705 10.1444 0.524827 88.2468 17.5025 12.5908 23.8948
30000 18.5976 9.85914 0.305077 84.5357 17.075 12.1448 22.7278
30000 17.4293 9.2982 0.586921 84.5072 15.8104 11.3213 21.6278
30000 17.4776 9.01599 0.435812 79.4028 15.9151 11.5424 21.3855
30000 17.8026 9.66495 0.471204 79.2223 15.9844 11.0772 22.5545
30000 17.139 9.6255 0.518264 80.5283 15.551 10.2933 21.5122
30000 17.0357 10.038 0.459223 84.3935 15.2377 9.82852 21.652
30000 16.4356 9.00561 0.625621 80.2847 15.0509 9.88435 20.9997
30000 16.2906 8.95243 0.447373 79.698 14.8596 9.60849 21.2147
30000 15.7879 8.29275 0.194025 68.7021 14.4096 9.52934 20.5887
30000 15.63 8.20903 0.522919 70.9963 14.3124 9.41184 20.3492
30000 15.6651 8.12832 0.467735 67.1994 14.3456 9.62404 20.162
30000 15.7026 8.17438 0.21843 65.904 14.3433 9.52785 20.3358
30000 15.2873 8.07702 0.421668 69.9019 13.9385 9.31388 19.6871
30000 14.8268 7.58628 0.48518 53.9346 13.4981 9.12624 19.1563
30000 14.8163 7.70621 0.0972941 61.4544 13.4675 9.02956 19.2453
30000 15.0173 7.36995 0.465567 56.2695 13.9856 9.64512 19.1539
30000 14.1684 6.88948 0.431752 48.6518 13.3237 8.93925 18.4012
30000 14.1169 6.73704 0.432168 50.6717 13.4278 9.16356 18.1213
30000 14.3259 6.97204 0.234337 51.932 13.5694 9.15193 18.4798
30000 14.0206 7.01571 0.184657 53.8699 13.1686 8.74921 18.1809
30000 13.6965 7.04331 0.359333 49.5603 12.5561 8.55882 17.4819
30000 13.9182 6.90049 0.462795 49.022 12.9004 8.8037 17.851
30000 13.2423 6.32021 0.325407 49.4891 12.5366 8.55088 17.193
30000 12.9209 6.24733 0.118969 48.3527 12.1051 8.2543 16.7742
30000 12.531 6.23825 0.285067 43.629 11.6822 7.76083 16.4076
30000 12.5647 6.34349 0.292831 43.4751 11.6454 7.68371 16.5527
30000 12.1908 6.0322 0.254952 41.8434 11.3993 7.59598 15.9835
30000 12.4228 6.04461 0.252476 41.9791 11.6872 7.81623 16.2583
30000 13.0477 8.07553 0.241416 68.62 11.643 7.62883 16.5385
30000 13.299 7.93756 0.337551 72.7928 11.857 8.08013 16.6148
30000 13.4012 8.12691 0.448634 70.5284 11.8615 8.13263 16.6153
30000 13.5467 7.9766 0.269879 70.963 12.1527 8.22166 16.9288
30000 14.5257 8.18328 0.356146 67.6728 13.2179 8.8521 18.6465
30000 14.6437 7.98558 0.215687 70.0414 13.5473 8.8708 19.0311
30000 14.7506 8.18655 0.43717 67.5749 13.5755 8.77108 19.2804

==> positerationsMarkersrandom.txt <==
n mean stddev min max median quart1 quart3
50000 57.128 25.137 0.902894 140.427 55.1883 37.8227 74.1554
50000 49.7 26.5048 0.376655 139.741 46.0485 27.4021 68.1053
50000 46.9687 26.4802 0.889235 136.212 42.7279 24.8995 65.5667
50000 39.5666 22.3244 0.878512 140.383 35.091 22.466 53.2554
50000 35.3345 18.9897 0.356266 125.359 31.9772 20.8089 47.0411
50000 32.0624 17.9328 0.923679 128.095 28.6465 18.668 41.9483
50000 29.3416 16.4893 0.484073 117.219 26.1307 16.995 38.0871
50000 27.4635 15.1181 0.250448 136.34 24.9224 16.3215 35.5646
50000 26.2417 14.4463 0.776214 130.847 23.9914 15.6066 33.9846
50000 25.0204 14.0861 0.287378 125.501 22.6135 14.9058 32.2687
50000 23.8785 13.8462 0.822998 131.786 21.3591 13.8401 31.0204
50000 22.3994 11.8872 0.452189 96.0173 20.3685 13.5722 29.0044
50000 21.0112 11.4818 0.59455 91.3517 18.7705 12.6385 27.0155
50000 20.3971 11.1421 0.536141 92.5559 18.359 12.3027 26.2669
50000 19.556 10.4788 0.469142 76.0449 17.6783 11.7963 25.2839
50000 19.1787 10.312 0.395613 74.7054 17.296 11.5822 24.789
50000 18.7383 10.0596 0.562902 73.6793 17.0552 11.2247 24.3581
50000 18.1635 9.66604 0.551014 70.8876 16.606 11.005 23.3634
50000 17.898 9.58156 0.379893 69.0825 16.3253 10.7859 23.1734
50000 17.6562 9.21578 0.209011 62.8008 16.1927 10.7104 23.0659
50000 17.3214 8.94027 0.359937 68.3052 15.9793 10.5873 22.5319
50000 17.0328 8.85715 0.564676 71.3275 15.6347 10.5058 22.0125
50000 16.2315 8.31622 0.469082 64.2966 14.9129 10.0628 20.9547
50000 16.259 8.49521 0.26661 68.431 14.8511 9.9545 21.113
50000 16.1281 8.34276 0.310276 67.6292 14.7976 9.86145 21.0747
50000 16.0263 8.19291 0.382148 63.804 14.7928 9.85111 20.9258
50000 15.8245 8.15301 0.061506 64.634 14.6092 9.68781 20.5849
50000 15.842 8.24671 0.245361 69.1502 14.5488 9.66921 20.6819
50000 15.411 7.95847 0.230186 63.1878 14.1967 9.44281 20.0658
50000 15.4288 7.96372 0.366233 66.8135 14.2276 9.4474 20.0731
50000 15.1376 7.85769 0.372396 59.2834 13.9154 9.281 19.7116
50000 15.419 8.11442 0.171853 67.4879 14.0925 9.40151 19.9937
50000 15.444 7.92646 0.152524 59.5906 14.1162 9.56876 19.9702
50000 15.0735 8.01177 0.192459 58.9116 13.639 9.19078 19.5283
50000 14.7236 7.98223 0.350185 65.892 13.1746 8.87015 19.1343
50000 14.5758 7.7802 0.360533 64.6457 13.1198 8.91082 18.7767
50000 14.3076 7.51221 0.299419 55.9108 12.96 8.82986 18.4075
50000 13.853 7.15661 0.227695 53.4859 12.571 8.61025 17.8791
50000 13.5704 6.90867 0.306925 53.5219 12.3764 8.49702 17.4335
50000 13.5139 7.33155 0.43062 56.8164 12.1526 8.21357 17.3111
50000 13.1573 7.13239 0.28239 57.2216 11.8689 7.99776 16.8767
50000 13.2884 7.21453 0.281673 57.4257 11.9145 8.09265 16.9959
50000 13.2574 7.21931 0.0682724 64.3681 11.8748 8.13472 16.8417
50000 12.9969 6.94473 0.36773 57.3356 11.7388 8.12022 16.3862
50000 13.3695 6.98053 0.442389 54.2376 12.1685 8.41435 16.9798
50000 13.4403 7.0461 0.429537 55.131 12.2686 8.39989 17.0669
50000 13.2983 7.11001 0.353253 54.8485 12.0595 8.21855 16.9186
50000 13.0753 6.95577 0.287709 56.2583 11.8873 8.10158 16.6114
50000 13.0488 6.95377 0.238342 55.8933 11.8524 7.97379 16.7198
50000 13.0087 6.95273 0.279575 54.7804 11.7537 7.98144 16.5816
50000 13.4835 7.87733 0.420817 71.9237 11.8808 7.96305 17.1625


==> positerationsMarkersrandom0.000000.txt <==
n mean stddev min max median quart1 quart3
30000 49.7634 25.255 1.52583 170.267 45.8763 30.5232 64.9706
30000 45.3571 25.3581 1.30667 173.874 40.2915 26.7751 59.1853
30000 41.0364 22.1988 0.983895 141.632 36.842 24.4878 53.4891
30000 38.5698 22.5079 1.09227 143.697 33.7285 21.9535 49.7458
30000 32.7787 18.5558 0.130858 128.026 29.2823 19.541 42.0244
30000 31.3462 17.7124 0.55303 129.117 28.1571 18.8179 40.0137
30000 29.5321 15.6537 0.856935 107.191 26.7494 17.8697 38.3867
30000 29.228 15.4775 0.3034 110.444 26.5171 17.8138 37.7499
30000 27.5635 14.158 0.806047 104.93 25.1594 17.3928 34.6999
30000 26.7149 13.8067 0.914741 110.106 24.3677 16.8864 33.4915
30000 26.5941 14.0871 0.811468 104.269 23.9754 16.4547 33.3651
30000 27.7861 16.0207 0.899962 114.693 24.3966 16.6405 34.5777
30000 26.9069 15.9111 0.489896 118.391 23.2573 15.9511 33.5628
30000 25.8539 15.3213 0.833962 118.895 22.7345 15.3836 32.1079
30000 25.4601 15.0186 0.651267 115.374 22.343 15.1429 31.6328
30000 24.1339 13.5071 0.318316 108.534 21.7072 14.645 30.2506
30000 23.055 13.0703 0.492046 107.948 20.6628 13.9524 28.9034
30000 22.4595 13.0736 0.371201 107.06 19.8757 13.3639 28.2228
30000 21.1927 12.1569 0.609522 98.3427 18.8411 12.7067 26.6677
30000 19.5175 10.8464 0.477178 86.6925 17.4609 11.8101 24.7508
30000 19.3509 10.7301 0.561328 78.5372 17.2218 11.7397 24.5886
30000 19.6545 11.9549 0.315264 85.0202 16.9739 11.4594 24.5978
30000 18.9299 11.7074 0.409248 85.5018 16.2578 10.885 23.8097
30000 18.9292 12.0261 0.512844 89.9312 15.9487 10.7341 23.6851
30000 18.41 11.6465 0.708347 90.0752 15.5543 10.6433 22.7078
30000 18.5087 11.5113 0.40078 88.3805 15.872 10.7194 23.1086
30000 17.6003 10.4649 0.21778 86.414 15.4423 10.4249 22.2845
30000 16.9388 9.27394 0.677584 72.567 15.2191 10.4085 21.406
30000 16.8328 9.25095 0.401486 72.7458 15.0095 10.3114 21.3942
30000 16.3708 9.27188 0.323512 74.905 14.5841 9.78592 20.7878
30000 16.1667 9.16693 0.623825 74.4895 14.2894 9.74321 20.388
30000 15.8353 9.22361 0.234254 71.4745 13.8719 9.30843 20.2029
30000 15.6688 8.8826 0.227116 77.6627 13.8806 9.31932 19.9748
30000 15.558 8.93755 0.464985 75.337 13.8245 9.18195 19.8364
30000 15.1712 8.5326 0.281799 64.0088 13.4632 9.0037 19.567
30000 14.9427 8.07091 0.155112 63.9979 13.5406 9.13505 19.0109
30000 14.9697 8.24801 0.339002 67.1169 13.4314 9.05331 19.069
30000 15.0496 8.25854 0.127204 67.8688 13.5911 9.14381 19.1839
30000 14.6868 7.794 0.25498 64.8843 13.3636 9.06249 18.8457
30000 14.6563 7.69421 0.269091 65.0621 13.2886 9.20491 18.4599
30000 14.5212 7.4504 0.29116 70.5621 13.2484 9.23912 18.3999
30000 14.088 7.34758 0.282443 69.8373 12.8002 8.95537 17.8489
30000 14.2542 7.53208 0.618764 66.1332 12.8343 8.97898 18.0948
30000 13.9565 7.40267 0.252242 66.1208 12.654 8.76444 17.6708
30000 14.0567 7.60698 0.415673 67.1553 12.6549 8.68396 17.7648
30000 13.564 7.45152 0.222135 63.8343 12.1631 8.26324 17.2223
30000 13.5363 7.20357 0.372497 51.6792 12.1458 8.36831 17.2034
30000 13.58 7.35901 0.309698 57.2043 12.2175 8.11874 17.6268
30000 13.3909 7.22186 0.318741 60.8471 12.0448 8.07581 17.3038
30000 13.2974 7.07038 0.350969 53.2181 11.9717 8.15102 17.1275
30000 13.1152 6.98164 0.0963585 52.9188 11.8165 8.08756 16.7686


==> positerationsMarkersrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
30000 54.172 22.5926 0.850925 154.473 52.3605 38.0974 68.1362
30000 47.9821 21.3702 0.71783 128.115 46.9677 32.1876 61.898
30000 43.4279 21.2289 1.28384 129.317 40.8046 27.3732 57.0563
30000 38.2064 18.8198 1.05409 123.067 36.2363 23.9273 49.9409
30000 38.4235 25.0524 0.581275 186.995 33.1505 21.4052 48.1288
30000 35.2759 23.7291 0.894177 185.648 30.2619 20.2718 42.8038
30000 32.2454 20.5781 0.766822 172.746 28.0245 18.4012 40.142
30000 29.7755 19.3304 0.0884451 171.646 25.916 17.2195 37.0725
30000 28.6724 19.1774 0.311844 169.246 24.5428 16.4205 35.3532
30000 27.9614 18.8312 0.605483 170.802 23.9104 16.226 34.2292
30000 27.522 18.924 0.371923 170.691 23.4421 15.8081 33.7026
30000 27.4398 19.0082 0.39235 163.052 23.3161 15.6507 33.5122
30000 26.8478 19.0907 0.353427 165.84 22.4939 15.0689 32.598
30000 25.9643 19.0498 0.383277 173.712 21.7814 13.9132 31.9169
30000 23.6822 14.2833 0.631024 109.43 20.6927 13.4942 30.294
30000 23.1071 14.5909 0.612541 106.436 19.8638 12.8146 29.4101
30000 22.7871 14.5798 0.555674 106.966 19.305 12.4455 29.4456
30000 22.3756 13.9706 0.391977 99.7192 19.2564 12.2627 28.7462
30000 21.8387 13.2699 0.286629 100.338 18.7862 12.1101 28.5607
30000 21.1946 12.21 0.080439 84.4266 18.6063 12.192 27.6769
30000 20.9705 12.0336 0.270666 85.2329 18.3466 12.1402 27.2545
30000 20.376 11.3531 0.461811 87.6074 17.9976 11.8866 26.6171
30000 20.2283 11.3832 0.440672 83.5932 17.8934 11.6647 26.6254
30000 19.8151 11.4658 0.486957 81.0148 17.2983 11.2051 26.1534
30000 19.1379 11.0603 0.235237 81.5747 16.7062 10.9577 25.0074
30000 18.4124 10.5468 0.40548 67.9158 16.1971 10.4481 24.2809
30000 18.2923 10.4991 0.631677 71.558 16.1616 10.3548 24.1352
30000 17.4135 10.1023 0.307766 68.931 15.2761 9.9228 22.688
30000 17.3514 10.1179 0.458028 70.9814 15.2686 9.76574 22.8466
30000 17.0749 9.83996 0.655278 69.4697 15.1181 9.75607 22.3595
30000 17.1602 10.9707 0.296707 94.1628 14.6575 9.59861 21.8424
30000 17.1904 11.2172 0.335355 95.5729 14.6185 9.53085 21.7043
30000 17.2029 10.9825 0.429396 90.6502 14.5989 9.54154 21.9597
30000 16.7056 10.9983 0.373405 92.7773 14.0565 9.0628 21.3729
30000 16.481 11.0092 0.160669 92.9136 13.7955 8.9644 20.8536
30000 16.1091 10.0085 0.524277 74.9422 13.7789 8.98792 20.698
30000 15.6935 9.6109 0.368357 76.8728 13.5749 8.77285 20.0851
30000 15.7118 9.66765 0.469986 76.8403 13.4372 8.8263 20.1111
30000 15.4029 9.33088 0.269476 73.7362 13.3206 8.67574 19.8129
30000 15.3758 9.15934 0.407504 81.4072 13.3518 8.79922 19.7303
30000 15.203 9.08382 0.48996 78.2745 13.1724 8.77826 19.4516
30000 15.1703 9.04431 0.368543 77.4314 13.1961 8.74959 19.2768
30000 16.0104 9.97785 0.435788 76.9137 13.634 9.06617 20.3568
30000 15.564 9.04403 0.296295 74.4261 13.6335 9.15262 19.8801
30000 15.5092 9.00429 0.378892 71.7923 13.6727 9.02958 19.9922
30000 15.3578 9.05139 0.20412 75.6783 13.4746 8.92646 19.6271
30000 16.1593 10.4164 0.498532 83.3913 13.5558 8.9267 20.3515
30000 15.923 10.1102 0.265337 81.2381 13.4702 8.81573 20.1918
30000 15.5432 9.46503 0.191918 72.7989 13.2429 8.91203 19.6501
30000 15.3531 9.17344 0.598868 71.7566 13.1776 8.81667 19.6851
30000 15.424 9.36645 0.221806 71.7446 13.3396 8.78332 19.7212


==> positerationscEI0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 143.983 69.2722 4.06544 397.809 136.557 87.1019 192.739
50000 105.556 55.3591 2.62969 336.289 95.9237 63.4718 136.944
50000 88.2832 46.9744 1.57949 441.459 79.8071 55.408 110.634
50000 82.6007 54.7267 2.59003 452.791 68.8613 46.2404 102.356
50000 74.9014 56.5601 2.03538 504.987 60.4447 38.6753 91.9689
50000 58.6867 43.3053 0.947155 377.016 47.4174 29.0736 75.4794
50000 49.5904 39.9896 0.829349 370.439 37.8619 23.7531 61.7981
50000 44.6721 39.67 0.48054 324.793 32.1675 18.0961 56.3517
50000 38.3684 39.4727 0.361217 376.995 26.8423 14.4491 45.2593
50000 30.8612 32.6146 0.262058 277.523 21.1576 11.967 36.9863
50000 26.774 32.0644 0.343298 292.224 16.9582 9.76766 30.0687
50000 22.4307 23.3614 0.253075 211.116 15.0348 8.9967 25.7875
50000 20.952 27.7221 0.211387 245.777 12.3082 7.10286 22.2571
50000 18.3022 22.8259 0.165126 199.268 10.2199 5.6996 20.1244
50000 16.6524 27.4649 0.103797 294.694 8.01797 4.66228 14.7273
50000 12.8314 16.7022 0.136557 174.609 7.21604 3.87529 13.3748
50000 11.026 14.017 0.0840547 146.604 6.42424 3.63559 11.7628
50000 9.52314 11.6583 0.0713156 130.63 5.51279 3.26851 10.2643
50000 8.54643 12.4382 0.149862 155.304 4.68826 2.65897 8.91726
50000 7.89569 12.8646 0.0792241 164.422 4.04124 2.35437 7.31289
50000 7.25379 11.0551 0.0627109 160.641 3.84592 2.34889 6.64558
50000 6.61821 12.3723 0.0887693 203.882 3.46026 2.11123 5.97592
50000 6.15032 11.4193 0.0838515 170.64 2.95753 1.77693 5.3299
50000 5.38423 9.71521 0.0633981 143.316 2.49139 1.53359 4.48245
50000 5.29192 10.1297 0.0840631 142.501 2.5794 1.5807 4.6179
50000 4.467 7.96872 0.0264527 121.999 2.3937 1.53086 3.94562
50000 4.0118 7.73472 0.0720724 120.868 2.13985 1.34953 3.53603
50000 3.837 7.19637 0.0493632 88.9436 1.92187 1.24506 3.25574
50000 3.79552 7.68083 0.0489759 118.105 1.93107 1.17622 3.30077
50000 3.47421 7.65551 0.0594823 111.843 1.72817 1.13319 2.89921
50000 3.17213 6.25789 0.0185992 87.1789 1.69219 1.10667 2.71849
50000 2.61592 4.48172 0.0264848 73.9839 1.54433 1.03553 2.388
50000 2.5774 3.94969 0.0327019 61.1714 1.58682 1.06339 2.4398
50000 2.23159 2.65717 0.0381798 47.8627 1.5609 1.06134 2.33983
50000 2.30158 2.93747 0.0130005 40.4084 1.56052 1.02669 2.39655
50000 2.04992 1.97305 0.0374697 29.3251 1.53677 1.01086 2.37338
50000 2.93855 7.49323 0.0554361 88.0675 1.54341 1.0264 2.28684
50000 2.34015 4.15088 0.0364734 52.0317 1.46579 0.95203 2.19172
50000 2.29914 4.34389 0.0257459 53.9442 1.40633 0.948439 2.03278
50000 2.00564 2.90905 0.0283472 41.3355 1.37548 0.936576 1.98695
50000 1.93493 2.74783 0.0250297 45.5764 1.34997 0.883546 2.0092
50000 1.96847 2.87868 0.0364154 44.4181 1.34018 0.892628 2.01683
50000 1.74949 2.26581 0.0317812 33.4762 1.27994 0.878847 1.84077
50000 1.7611 2.12041 0.0390912 32.6778 1.31956 0.896155 1.90752
50000 1.65323 1.61517 0.0461196 23.6685 1.31951 0.892054 1.89942
50000 1.60987 1.77388 0.0437255 30.2189 1.28741 0.904283 1.77087
50000 1.4827 1.183 0.0270833 18.1307 1.26019 0.863371 1.75728
50000 1.46626 1.03269 0.0127082 12.1376 1.22775 0.839907 1.77463
50000 1.41155 0.894222 0.0193941 9.60353 1.23567 0.832534 1.7364
50000 1.35877 0.797359 0.0469016 8.09818 1.20477 0.837378 1.67733
50000 1.38211 0.796892 0.0185021 7.58363 1.2283 0.852832 1.7164


==> positerationscEI0.000010.dat <==
n mean stddev min max median quart1 quart3
50000 149.684 68.9431 5.46498 423.814 140.598 97.017 194.851
50000 120.223 57.6772 3.11484 413.554 113.861 76.5361 155.831
50000 86.9212 43.8635 2.87238 352.035 79.8516 55.3671 110.916
50000 74.6595 39.5478 1.79154 313.936 67.6572 45.3666 96.5934
50000 68.4641 40.6229 0.741354 447.168 59.607 39.8089 86.7337
50000 60.0455 38.084 1.65557 381.144 50.9315 32.808 77.865
50000 53.2219 33.7883 0.221594 253.037 44.9514 28.2252 69.9791
50000 48.648 32.9364 0.85774 281.792 40.8443 25.3003 62.3698
50000 39.8837 30.8374 0.707816 270.472 31.6351 20.0054 49.1537
50000 31.7805 27.185 0.490821 251.332 24.0145 14.5951 38.4879
50000 27.7025 23.9096 0.243835 228.407 20.7474 12.6708 34.0982
50000 24.8774 21.9193 0.368048 210.877 18.7774 10.9162 31.2913
50000 21.142 17.2914 0.268985 155.08 16.3797 9.49099 27.1296
50000 19.0811 17.2301 0.0910239 170.908 13.9704 8.25969 23.708
50000 17.9919 17.3062 0.240808 173.043 12.8337 7.73461 21.8561
50000 15.0858 13.7631 0.0971375 127.034 11.1392 6.75022 18.4536
50000 12.3056 10.3579 0.149601 105.863 9.44357 5.68768 15.3165
50000 11.1471 9.27602 0.100575 100.297 8.72092 4.90501 14.4415
50000 9.92789 7.8903 0.124566 72.9775 7.77213 4.41633 12.7805
50000 8.7099 7.13534 0.0878355 76.9412 6.79043 3.89473 11.2646
50000 8.61699 8.48195 0.130231 77.8394 5.80774 3.50629 10.3823
50000 7.69476 8.92918 0.0268401 92.3886 5.0567 3.02904 8.41094
50000 7.04114 8.00257 0.0776731 69.2035 4.45272 2.63786 7.82806
50000 6.53714 7.6156 0.102303 82.5049 4.1921 2.47343 7.27853
50000 5.5413 6.80667 0.060635 67.5944 3.58902 2.19972 5.978
50000 5.52632 7.26261 0.0357671 74.061 3.40426 2.03919 5.78541
50000 4.60489 5.16033 0.0548808 54.2283 3.09352 1.7799 5.25401
50000 4.32044 4.85943 0.0531645 56.6912 2.95988 1.82372 4.82234
50000 4.20908 5.14762 0.0387657 66.1489 2.7737 1.68358 4.65709
50000 3.79727 4.4472 0.0422986 54.0171 2.48405 1.53104 4.24347
50000 3.49827 4.08122 0.0518281 49.4463 2.34598 1.51127 3.85412
50000 3.20926 4.13543 0.0811397 53.49 2.14663 1.35401 3.43484
50000 3.59661 6.67595 0.0221836 82.615 2.02879 1.28544 3.19869
50000 3.07488 4.08182 0.0412293 55.62 1.87565 1.22986 3.02505
50000 3.0033 4.06622 0.0115429 46.1386 1.81641 1.14611 3.0147
50000 2.74396 3.55268 0.0223971 45.3684 1.77458 1.12393 2.88196
50000 2.5418 3.22697 0.0403159 44.8599 1.72931 1.10046 2.78006
50000 2.33146 2.80157 0.0294001 37.8575 1.6104 1.07678 2.48407
50000 2.1494 2.57423 0.0355859 35.4973 1.53446 1.00962 2.29478
50000 1.99179 1.98325 0.0109297 24.0611 1.47028 0.939158 2.29784
50000 1.9009 1.72855 0.0158146 22.4784 1.43715 0.954587 2.20763
50000 1.83594 1.45615 0.04396 19.5594 1.48992 1.00389 2.17827
50000 1.70428 1.399 0.0112516 18.9679 1.39913 0.945281 2.01002
50000 1.68148 1.36945 0.0460939 15.3136 1.36352 0.926969 1.97907
50000 1.61986 1.26095 0.0173359 14.5025 1.35611 0.929661 1.93022
50000 1.57143 1.07522 0.0160991 13.1056 1.34227 0.927995 1.90982
50000 1.42287 0.963927 0.026371 13.3451 1.22995 0.850468 1.73696
50000 1.37192 0.894213 0.0408455 12.6571 1.20846 0.810641 1.71808
50000 1.3831 0.834316 0.00689705 12.2045 1.22831 0.843817 1.73568
50000 1.3635 0.768566 0.0226192 9.52954 1.23191 0.843417 1.70557
50000 1.42797 0.857942 0.00603617 9.63532 1.25964 0.856145 1.77895


==> positerationscEI0.000030.dat <==
n mean stddev min max median quart1 quart3
50000 154.144 65.5626 5.28085 407.91 149.382 105.4 197.712
50000 121.454 58.9127 3.55348 447.891 113.838 77.4416 157.466
50000 102.277 56.9176 2.31301 398.39 91.1793 60.2727 131.96
50000 79.7457 52.9893 0.384367 490.392 67.9825 44.8964 98.4408
50000 67.0056 49.9276 0.843492 446.052 55.3707 36.5266 81.3187
50000 57.2736 41.7089 1.57951 434.861 47.7577 31.0237 71.1492
50000 51.022 35.4071 1.30652 323.603 42.0055 27.03 64.7798
50000 47.6874 34.4285 0.3187 304.658 38.2583 23.7837 61.9662
50000 42.0947 32.904 0.746397 297.576 32.7752 20.1702 52.7504
50000 36.9897 30.1013 0.527776 275.494 28.3049 17.2701 46.703
50000 35.1439 28.6491 0.291476 261.941 26.9499 16.1081 44.2042
50000 32.4887 29.8853 0.240289 286.467 23.2229 13.7101 40.4205
50000 28.8932 26.2061 0.259159 247.994 20.6041 12.1685 36.3472
50000 24.307 24.0027 0.460499 254.879 16.7824 10.34 29.0074
50000 21.5885 21.465 0.207693 227.384 14.9316 9.22701 25.1365
50000 19.276 18.368 0.299146 194.922 13.5005 8.44462 22.4861
50000 17.2558 15.3828 0.305651 169.805 12.4561 7.91216 20.9373
50000 15.8063 14.7766 0.0929917 175.156 11.091 6.96571 18.7304
50000 15.1586 14.5069 0.164107 134.28 10.4217 6.22525 17.9224
50000 13.5016 12.4553 0.245926 107.765 9.30448 5.75945 15.7557
50000 12.3841 11.5932 0.147038 106.431 8.53786 5.37819 14.2393
50000 11.8988 11.6374 0.132912 109.513 8.1008 5.03916 13.6128
50000 10.8137 10.37 0.110018 100.164 7.54631 4.44238 12.8282
50000 9.98783 10.4324 0.0943207 110.948 6.62602 4.03416 11.5609
50000 9.22758 9.40592 0.0702081 104.941 6.18976 3.83054 10.5533
50000 8.7045 9.22038 0.104956 90.6713 5.62542 3.48356 9.71773
50000 7.92882 8.99352 0.0801312 114.004 5.02427 3.05973 8.79127
50000 7.23911 7.69216 0.0339476 74.8861 4.70724 2.82903 8.24495
50000 6.85452 7.7624 0.0800494 79.2558 4.31067 2.54391 7.57266
50000 6.1268 6.71465 0.0707717 70.9476 3.88943 2.3597 6.92665
50000 5.6857 6.2007 0.0826024 60.4169 3.6745 2.20798 6.3825
50000 5.50668 6.20935 0.0607184 62.9693 3.44721 2.16248 5.84493
50000 5.10348 5.70569 0.0408957 61.1129 3.28682 1.98416 5.61606
50000 4.93504 5.54864 0.052489 58.4924 3.09896 1.84019 5.51413
50000 4.2701 4.2669 0.0572172 51.782 2.81292 1.69614 4.96943
50000 3.91812 3.90203 0.0784033 36.8298 2.59156 1.62356 4.49732
50000 3.97113 3.87764 0.0821712 34.996 2.56702 1.60467 4.70256
50000 3.65797 3.30756 0.0494477 26.5025 2.45339 1.51883 4.51599
50000 3.39182 3.26099 0.0667644 29.8529 2.25752 1.3787 4.05913
50000 3.17536 2.86303 0.055585 23.7461 2.24847 1.4227 3.78115
50000 3.00842 2.79421 0.0452656 25.161 2.1174 1.3213 3.59521
50000 2.92917 2.60792 0.0308262 22.4221 2.11365 1.32658 3.49141
50000 2.72938 2.58202 0.0288204 23.9954 1.8886 1.19511 3.21397
50000 2.49428 2.09482 0.0388763 17.6235 1.79899 1.17427 3.00181
50000 2.40426 2.01527 0.0269584 17.0993 1.78439 1.17591 2.81843
50000 2.34481 1.88192 0.0467397 14.4638 1.79124 1.18102 2.79312
50000 2.36367 1.98011 0.0381171 19.3334 1.81949 1.19158 2.7418
50000 2.14562 1.72645 0.0476173 19.9655 1.65692 1.10681 2.53765
50000 2.0525 1.64125 0.0154418 18.0815 1.62623 1.0518 2.42755
50000 2.03047 1.45667 0.043834 16.9748 1.69817 1.1366 2.4141
50000 1.9203 1.35007 0.0323394 13.2991 1.58366 1.05924 2.32384


==> positerationscEI0.000100.dat <==
n mean stddev min max median quart1 quart3
50000 155.58 70.6898 2.73617 447.685 148.434 102.666 200.722
50000 123.512 67.1327 1.16359 491.856 109.98 77.5147 155.498
50000 113.912 79.7695 2.29005 601.387 92.9415 60.3518 143.106
50000 98.3902 70.6189 1.06103 558.543 78.8652 48.7425 126.657
50000 76.3787 65.0367 0.96694 583.449 57.0821 35.2935 93.0225
50000 63.3647 58.8259 0.715351 502.194 44.9317 26.9306 78.2182
50000 55.2567 60.7552 0.696343 520.574 35.74 21.734 61.9192
50000 48.7529 56.7478 0.735785 569.441 32.7963 20.0773 53.7534
50000 44.0388 47.187 0.278032 469.049 29.8372 18.5274 49.7338
50000 41.5113 46.0969 0.286223 417.215 27.7088 17.2508 46.6018
50000 38.2404 45.7163 0.448164 398.695 24.6872 15.3538 41.215
50000 35.7847 43.8904 0.0443293 376.719 22.6499 13.8406 38.2052
50000 33.4718 40.0901 0.608157 373.525 21.4685 13.4683 35.4911
50000 31.082 36.4337 0.365349 377.572 20.4764 12.3872 34.4525
50000 29.6933 35.6913 0.484796 351.12 19.0775 11.4071 32.4306
50000 28.0264 33.3955 0.307366 351.699 18.2 10.8333 31.2991
50000 26.5246 31.7296 0.237286 353.61 17.4191 10.5095 29.0649
50000 25.4777 30.9045 0.211948 348.597 16.5752 10.0577 27.6814
50000 23.8485 29.9563 0.280732 330.264 15.1692 9.12208 25.9057
50000 23.8903 33.1902 0.194481 350.89 14.2915 8.49178 25.1766
50000 23.2158 34.3054 0.185547 369.412 13.174 7.84623 23.6511
50000 22.2972 33.4549 0.290006 355.905 12.5357 7.41971 22.3777
50000 21.3349 32.2521 0.242528 358.829 12.0437 6.99056 21.5848
50000 19.968 31.8071 0.0917461 347.052 11.1474 6.60302 19.1967
50000 18.554 26.1644 0.0743287 275.184 10.7367 6.32787 19.0429
50000 17.9191 25.0033 0.145712 251.639 10.4357 6.15253 18.0783
50000 17.047 24.4474 0.20746 249.779 9.79254 5.82485 17.0197
50000 16.4869 24.8742 0.129453 261.292 9.05574 5.38771 15.9204
50000 14.8838 21.4876 0.154221 233.721 8.35126 5.07346 14.3998
50000 14.0349 20.7986 0.165832 240.207 7.83706 4.71014 13.7711
50000 14.3146 24.8605 0.0395386 293.91 7.34421 4.44001 13.0532
50000 13.2265 21.5421 0.0609218 263.911 6.89863 4.20064 12.3387
50000 12.3615 20.1053 0.203448 245.961 6.51811 3.95418 11.575
50000 11.9182 19.9912 0.073239 225.292 6.17753 3.67313 11.0666
50000 11.4517 19.284 0.0645546 225.353 5.91509 3.61364 10.4203
50000 11.1285 18.832 0.0668143 206.837 5.8437 3.51545 10.1169
50000 10.7112 17.734 0.0663723 194.196 5.57871 3.40405 9.76723
50000 10.3112 16.6704 0.0708374 180.637 5.40045 3.26291 9.24796
50000 9.67891 16.5339 0.0198799 186.862 4.88577 2.96431 8.38526
50000 9.49982 16.6245 0.0520912 186.365 4.77694 2.88905 8.071
50000 9.28532 16.8676 0.056377 191.269 4.58899 2.75894 7.90029
50000 8.54908 15.8642 0.0256508 192.204 4.2894 2.53071 7.51919
50000 8.51137 17.4964 0.0451368 257.776 4.14837 2.48709 7.0752
50000 8.44405 19.2283 0.0354236 267.708 3.90724 2.36953 6.60805
50000 8.9416 23.3063 0.0518976 288.49 3.79207 2.27314 6.45346
50000 9.07008 24.4918 0.0475691 295.239 3.55865 2.10323 6.13183
50000 8.09035 20.3709 0.0470015 261.987 3.39814 2.05259 5.81422
50000 7.38945 18.0765 0.0362922 239.474 3.26303 2.01858 5.43166
50000 7.02628 16.4412 0.0417915 219.688 3.16299 1.96817 5.30056
50000 6.86733 15.715 0.0418751 221.726 3.09813 1.91899 5.25875
50000 6.78871 16.2874 0.0443554 232.893 2.93243 1.78351 5.12507


==> positerationscEI0.100000.dat <==
n mean stddev min max median quart1 quart3
50000 143.461 66.1374 6.2072 422.267 137.087 92.5262 188.095
50000 111.768 60.8411 2.18148 417.408 98.6734 68.6227 141.266
50000 111.676 73.7219 0.931061 568.311 91.5454 59.3227 145.44
50000 100.359 69.6692 2.01378 566.771 82.2601 51.3301 130.592
50000 88.4585 69.4037 0.644361 569.318 69.4695 43.5098 111.507
50000 77.6757 61.9774 0.491754 501.867 61.2636 37.6387 96.8642
50000 71.4471 56.7254 0.743844 482.889 56.5768 34.0492 89.3355
50000 65.9374 51.6772 1.05144 433.655 52.3412 31.2716 83.7795
50000 62.0168 50.4972 0.361502 396.523 47.6595 28.808 77.785
50000 58.6811 49.1356 0.850046 386.239 44.0025 27.0334 72.6001
50000 54.9518 47.9629 0.700528 397.336 40.1711 24.79 66.7487
50000 50.0172 43.5272 0.749976 340.824 37.084 22.5839 60.4414
50000 46.1942 40.3827 0.692046 362.25 34.4087 21.1591 55.8921
50000 43.4057 36.8322 0.28942 351.782 32.7476 20.1697 53.7002
50000 40.783 34.7981 0.645462 343.727 30.8708 18.8725 50.3992
50000 39.0803 34.1471 0.47945 341.669 29.1074 17.8628 48.5005
50000 35.8182 29.4754 0.382131 280.349 27.0405 16.6899 44.8544
50000 33.7548 28.0065 0.315088 252.046 25.5276 15.4225 42.315
50000 32.0256 27.0639 0.458163 232.021 24.0373 14.634 39.7503
50000 30.7254 26.3963 0.297942 232.405 22.7543 13.907 38.0254
50000 29.2712 25.787 0.531838 234.285 21.273 13.1841 35.9548
50000 27.9346 25.3154 0.266337 227.224 20.0801 12.5272 33.6598
50000 26.558 24.6227 0.577262 200.41 19.0391 11.9524 31.0534
50000 25.7323 24.8194 0.261942 217.655 18.2895 11.427 29.8856
50000 24.6331 24.0995 0.547307 200.085 17.3325 10.7049 28.7909
50000 23.3606 22.2661 0.497028 194.17 16.6721 10.4052 27.5549
50000 21.6253 19.0733 0.487928 171.098 15.8951 9.89289 26.4793
50000 20.6427 18.2305 0.342 167.426 15.1542 9.41993 25.3189
50000 19.8019 18.0217 0.309811 156.549 14.6472 8.99235 23.8886
50000 18.9026 16.7106 0.266309 154.623 14.2242 8.68675 23.1907
50000 18.2812 16.5613 0.260417 159.707 13.7973 8.41298 22.2931
50000 17.6007 17.3761 0.375596 176.505 13.0036 8.02492 20.9569
50000 16.6234 16.7293 0.218822 166.31 11.9595 7.34668 19.6042
50000 15.8245 15.9955 0.204794 171.863 11.3927 6.96135 18.927
50000 15.3475 15.9344 0.0388729 169.864 10.8412 6.64464 18.1102
50000 14.8284 14.7113 0.211431 150.2 10.541 6.35478 17.8975
50000 13.9641 13.0535 0.247981 134.921 10.1742 6.20441 16.767
50000 13.1106 12.1464 0.0633734 128.288 9.79639 6.00411 15.7445
50000 12.6383 12.1099 0.115826 148.129 9.42299 5.81823 15.0346
50000 12.0703 11.7877 0.169796 147.723 8.9886 5.57773 14.3987
50000 11.4256 10.4666 0.13078 125.144 8.68754 5.52929 13.7536
50000 11.6944 11.308 0.129327 129.685 8.5948 5.52922 13.654
50000 11.4608 11.5945 0.238155 131.925 8.22006 5.28476 13.1193
50000 10.6794 10.9743 0.179651 136.705 7.68381 4.9465 12.1645
50000 10.1231 10.1328 0.173513 130.73 7.35815 4.72452 11.6211
50000 9.98375 10.5161 0.0999535 140.719 7.29941 4.66407 11.3339
50000 9.57195 9.83713 0.105035 138.23 7.1121 4.44336 10.9747
50000 9.18715 9.73736 0.112617 133.081 6.70742 4.18383 10.5902
50000 8.82591 8.92655 0.109957 118.766 6.62936 4.12412 10.3543
50000 8.76873 9.50834 0.0978131 124.026 6.53701 4.04925 10.1267
50000 8.45541 8.74345 0.10108 107.153 6.26763 3.91327 9.9902


==> positerationscEI0.200000.dat <==
n mean stddev min max median quart1 quart3
50000 149.421 69.2009 4.41115 392.168 143.109 95.1464 196.839
50000 111.72 52.6325 2.13383 315.077 104.765 70.9334 144.885
50000 103.278 59.3659 1.05925 406.291 92.7079 57.474 139.258
50000 86.4963 55.4415 1.35732 470.705 74.779 44.906 114.69
50000 73.9783 53.3247 0.824924 485.191 62.0076 37.4328 93.7888
50000 62.6465 44.0381 0.864218 388.991 53.3895 31.0392 82.4379
50000 54.0238 39.5347 0.595513 329.123 44.4229 26.0214 70.0797
50000 47.8993 38.2917 0.713261 340.799 36.9435 21.6653 61.5533
50000 42.9512 36.2752 0.532016 308.674 32.413 19.5999 52.3659
50000 39.3039 32.9835 0.599557 294.489 29.7883 18.2167 47.8478
50000 36.6908 31.7884 0.369408 263.19 27.2834 16.5977 44.4192
50000 33.5239 28.083 0.175878 230.013 25.0634 15.0452 41.5789
50000 30.2978 24.8793 0.368849 214.864 23.0922 14.0081 37.3067
50000 28.3569 25.8884 0.312451 205.323 20.0033 12.0836 33.7347
50000 26.2247 24.9904 0.128631 234.153 18.2321 11.2637 30.5456
50000 23.4732 20.925 0.406123 189.176 16.9147 10.4627 28.8622
50000 21.44 18.9364 0.391401 183.779 15.6143 9.71448 26.1343
50000 20.1606 18.5905 0.373868 193.256 14.3423 8.81076 24.6956
50000 18.4965 16.4428 0.240181 176.497 13.3202 8.01112 23.0691
50000 17.1539 15.0447 0.254366 130.121 12.385 7.22325 21.842
50000 16.3108 14.1315 0.171787 123.186 11.7909 6.94944 20.8878
50000 15.2996 13.8499 0.0644153 109.026 10.4887 6.27426 19.2681
50000 14.2924 12.9463 0.271317 111.832 9.85361 5.89061 17.7839
50000 13.2478 12.7817 0.15343 126.805 8.82201 5.29422 16.0499
50000 12.1336 11.6661 0.172656 113.839 8.30621 4.92446 14.7997
50000 11.3861 11.59 0.122903 126.934 7.63939 4.57691 13.6256
50000 10.3745 10.347 0.0508604 123.817 7.21967 4.39105 12.5614
50000 9.56241 9.76822 0.190328 121.307 6.76267 4.17478 11.5137
50000 9.19766 10.1337 0.12128 123.631 6.20777 3.75158 10.8708
50000 8.3982 9.31502 0.0969369 118.3 5.70503 3.42857 10.1615
50000 8.07783 9.07577 0.118868 124.128 5.32015 3.21697 9.73373
50000 7.61784 9.39127 0.131194 125.643 4.83568 2.90808 8.95714
50000 7.39485 8.79327 0.136763 118.967 4.72973 2.8922 8.55432
50000 6.57436 6.68348 0.120851 83.3242 4.43355 2.76214 7.75298
50000 6.41036 6.1513 0.14927 62.882 4.32087 2.75054 7.50798
50000 5.86401 5.28696 0.122031 49.8555 4.16426 2.60322 7.06825
50000 5.82364 5.34711 0.0739522 57.3398 4.08405 2.48771 7.08452
50000 5.31106 4.74851 0.0933655 55.8653 3.77014 2.349 6.39074
50000 5.08051 4.67897 0.0841512 55.6461 3.50987 2.25399 6.08856
50000 5.18634 5.31037 0.0346024 70.1955 3.44392 2.16765 6.15946
50000 4.58453 4.55511 0.0767814 64.419 3.19028 2.00147 5.51105
50000 4.58151 4.78252 0.0923768 64.0775 3.13717 1.95541 5.42484
50000 4.27466 4.2945 0.0426968 54.7573 2.99757 1.91902 4.88005
50000 4.02604 4.36143 0.0765635 56.9423 2.75066 1.71037 4.65477
50000 3.83549 3.69756 0.0195513 44.3906 2.72487 1.6627 4.58067
50000 3.50169 3.19116 0.0776176 36.9525 2.57493 1.60995 4.14939
50000 3.35403 2.85052 0.0396225 32.4157 2.50754 1.58241 4.09098
50000 3.29094 2.77703 0.044928 36.0707 2.55921 1.6182 4.08389
50000 3.20272 3.08193 0.0450748 42.5517 2.34636 1.47599 3.90713
50000 3.22737 3.15713 0.066378 41.1983 2.34026 1.43919 3.97669
50000 3.00612 2.79826 0.0316887 40.5591 2.25102 1.42835 3.63415


==> positerationscEI0.300000.dat <==
n mean stddev min max median quart1 quart3
50000 143.391 65.5076 2.06832 402.114 135.242 95.4095 183.987
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 86.3555 56.4768 1.26651 548.73 72.6837 47.0072 110.373
50000 75.7141 49.1238 0.949159 373.712 63.6 40.4489 98.9631
50000 63.5163 44.8466 0.590289 343.779 51.7303 32.5382 80.7664
50000 54.6217 38.8166 0.864212 292.084 44.1586 27.6125 70.7811
50000 48.9292 34.351 0.566419 315.951 39.7317 24.6765 64.0038
50000 41.1517 27.4447 0.760665 273.355 34.4048 21.163 54.5388
50000 35.0564 24.3382 0.66751 190.295 28.6284 17.0508 47.2995
50000 30.5885 21.568 0.578639 180.744 24.6788 15.1031 40.2758
50000 25.4241 18.8469 0.296117 165.572 20.6189 12.418 32.4397
50000 24.381 19.0746 0.313059 157.585 19.0305 11.5709 30.8525
50000 21.86 16.6182 0.172474 131.328 17.2834 10.2031 28.0942
50000 19.7499 16.3444 0.274712 131.628 14.9738 8.85233 24.7354
50000 16.9149 13.5724 0.122365 118.361 13.0315 7.84983 21.3598
50000 14.5599 10.5304 0.19653 94.6167 11.964 7.18013 18.9185
50000 12.9834 10.0133 0.121945 94.0732 10.1976 6.16841 16.4867
50000 11.9154 9.42459 0.142144 81.2765 9.20444 5.58376 14.9185
50000 10.9494 9.91511 0.113803 89.0966 7.9641 4.85452 13.239
50000 9.78935 9.43739 0.0547654 83.6407 6.89214 4.24437 11.6157
50000 9.22599 9.07925 0.0247649 86.0955 6.39379 3.92387 10.8882
50000 8.4385 8.28619 0.116488 74.3067 5.75285 3.4538 9.98358
50000 7.90384 7.54596 0.0940961 69.0345 5.66341 3.36613 9.40548
50000 7.93229 7.16151 0.0969077 62.0378 5.63862 3.32041 10.0354
50000 6.9853 6.44499 0.0679923 71.7672 4.92605 3.05585 8.43102
50000 6.20196 5.51405 0.100445 58.3872 4.55986 2.80353 7.57254
50000 5.74106 5.15865 0.109363 56.8365 4.08237 2.57648 6.99549
50000 5.23928 4.83712 0.123897 53.615 3.75921 2.31408 6.31371
50000 4.99192 4.65968 0.0722633 40.7992 3.52564 2.1363 5.99976
50000 4.64773 4.53826 0.0393971 45.63 3.23517 1.99748 5.3747
50000 4.01994 3.87303 0.0345379 42.2697 2.84456 1.80779 4.62016
50000 4.04878 4.07151 0.067372 36.3321 2.82774 1.82416 4.57296
50000 3.57799 3.46317 0.0307328 34.3034 2.59276 1.60346 4.16738
50000 3.39577 3.21991 0.0479431 40.8364 2.52177 1.60849 3.93451
50000 3.25962 3.18878 0.0328653 39.6714 2.3593 1.52325 3.73037
50000 3.16687 2.99773 0.0591331 40.7954 2.35217 1.49147 3.64337
50000 2.95458 2.67921 0.0461519 28.7588 2.14687 1.37178 3.46047
50000 3.07348 3.07126 0.0544746 29.1703 2.13162 1.34122 3.48347
50000 2.84363 3.3099 0.0182537 39.6441 1.95564 1.26279 3.00488
50000 2.53545 2.39987 0.0511737 28.1794 1.89083 1.22371 2.8567
50000 2.42192 2.11996 0.0261072 24.9434 1.84033 1.20107 2.84221
50000 2.36113 2.04443 0.0567556 23.9538 1.7883 1.14033 2.83948
50000 2.20573 1.92302 0.0325212 22.4761 1.70974 1.10636 2.59183
50000 2.06174 1.62764 0.0571384 19.7828 1.65335 1.08713 2.45864
50000 1.99181 1.63777 0.0202506 22.9974 1.58473 1.06838 2.31384
50000 1.89341 1.6551 0.0416597 19.2498 1.48674 1.00069 2.16489
50000 1.89607 1.57826 0.02974 18.0188 1.51936 0.98857 2.27928
50000 1.92772 1.74655 0.0420017 22.3904 1.48681 0.968439 2.32128
50000 1.81429 1.91579 0.0373529 25.3748 1.3893 0.923677 2.06915
50000 1.65074 1.3586 0.0293611 17.7069 1.36507 0.92233 1.96754
50000 1.56793 1.29314 0.0184574 18.9378 1.29898 0.88723 1.85471


==> positerationscEI0.400000.dat <==
n mean stddev min max median quart1 quart3
50000 155.493 73.7922 2.94311 422.708 144.726 100.222 202.878
50000 113.894 58.6258 2.9397 342.471 103.617 69.7401 148.677
50000 83.0715 48.0875 0.88716 340.327 73.9472 45.8599 111.982
50000 71.7142 41.5778 1.56886 339.053 63.798 41.0846 93.1726
50000 58.8406 36.1564 1.2527 276.391 51.4058 32.9091 75.7606
50000 51.2846 32.8459 0.997415 265.249 43.9413 27.9177 66.8841
50000 43.0933 28.5329 0.819715 244.48 36.3695 23.3576 55.0604
50000 38.5022 26.1944 0.307663 213.919 31.8485 19.5824 50.3696
50000 31.0091 21.2632 0.415919 178.745 25.7857 15.4995 40.9574
50000 25.5325 17.4279 0.326488 136.788 21.2226 13.0046 33.5896
50000 23.004 16.6352 0.532537 121.741 18.8091 11.3081 29.8875
50000 21.9914 17.2934 0.196881 127.907 17.0595 10.2666 27.8958
50000 18.0171 13.7372 0.20425 115.196 14.2015 8.47561 23.0926
50000 15.4392 12.2525 0.147572 106.728 11.8194 7.04213 19.6771
50000 14.9514 12.1784 0.153744 109.445 11.2241 6.6713 19.0443
50000 12.8129 10.5521 0.136573 90.7053 10.0093 5.65565 16.5348
50000 11.2639 9.12482 0.0908486 85.4343 8.66845 5.00623 14.6119
50000 9.7145 8.32181 0.163128 97.0268 7.36428 4.29507 12.4898
50000 9.13943 7.72949 0.0651712 73.8962 6.87597 4.03951 11.8084
50000 8.2784 6.9167 0.15665 77.1143 6.53818 3.75303 10.6642
50000 7.54769 6.33086 0.118061 59.3026 5.74353 3.42269 9.7035
50000 6.57514 5.41251 0.0793718 58.1128 5.09258 3.04942 8.49121
50000 5.94727 4.57426 0.0590971 45.8692 4.60925 2.61484 8.09557
50000 5.41723 4.04926 0.0729783 35.2227 4.37527 2.47627 7.20088
50000 4.72237 3.6346 0.0682666 35.043 3.71972 2.17494 6.17442
50000 4.60464 3.6207 0.0623646 35.5253 3.53536 2.05085 6.13287
50000 4.01966 3.18085 0.0324021 31.1604 3.07358 1.84919 5.18738
50000 4.00196 3.15354 0.0613249 25.9989 3.09896 1.86074 5.13736
50000 3.59641 2.75205 0.0304619 24.7624 2.80323 1.68522 4.60817
50000 3.46215 2.66177 0.0406054 23.4955 2.73618 1.56128 4.56363
50000 3.16594 2.47243 0.0701165 21.8758 2.44758 1.51388 4.03524
50000 2.95661 2.22187 0.0159551 20.1502 2.35176 1.39629 3.86966
50000 2.77163 2.0735 0.0221467 17.8763 2.14289 1.31724 3.60958
50000 2.5815 1.98389 0.039696 17.5401 1.98598 1.22598 3.31409
50000 2.40039 1.80307 0.043461 15.3061 1.89352 1.17759 3.01219
50000 2.17996 1.53698 0.0655617 15.6694 1.77422 1.13044 2.75646
50000 2.13097 1.46859 0.0425656 14.8985 1.75692 1.09025 2.7734
50000 2.07016 1.4758 0.0520992 14.4173 1.69573 1.0818 2.61784
50000 1.81998 1.18848 0.045218 9.66902 1.51893 0.982067 2.32641
50000 1.88215 1.33314 0.0208842 10.1523 1.5116 0.984814 2.33628
50000 1.81426 1.24386 0.024753 9.6402 1.46316 0.959799 2.29077
50000 1.60212 0.982376 0.0201324 8.27711 1.39322 0.920288 2.03292
50000 1.56389 0.909398 0.0421391 7.99713 1.3731 0.896871 2.02987
50000 1.48536 0.814601 0.0292989 6.23497 1.31964 0.886519 1.92755
50000 1.48828 0.842939 0.0252942 6.71502 1.32276 0.877591 1.92248
50000 1.37597 0.787973 0.0204184 6.78718 1.21827 0.808368 1.76349
50000 1.35514 0.709984 0.0332298 7.5119 1.24207 0.841334 1.73709
50000 1.36358 0.746654 0.025912 7.1467 1.21959 0.83606 1.73132
50000 1.37194 0.765135 0.0394415 8.05626 1.21831 0.821651 1.76242
50000 1.34295 0.701332 0.0439831 5.68787 1.21632 0.838285 1.71344
50000 1.29144 0.711463 0.0314992 7.41435 1.15342 0.79524 1.62271


==> positerationscEI1.000000.dat <==
n mean min max median quart1 quart3
50 151.904 52.7489 260.094 151.573 117.172 180.28
50 116.335 53.5266 202.116 111.801 89.7794 142.692
50 94.9258 44.3538 171.581 90.2334 75.7735 113.991
50 88.2727 35.741 200.655 86.4573 63.9107 101.327
50 78.5444 28.5824 213.156 76.9743 53.3728 93.9678
50 61.9657 17.0178 127.374 56.7269 41.3022 84.9246
50 51.49 14.9922 111.116 49.0261 30.2368 69.2225
50 39.9712 10.8628 104.151 38.8788 26.6345 52.3489
50 34.7317 7.31061 93.2137 27.9334 22.4684 45.7928
50 30.5165 6.07467 99.9046 26.0422 15.4904 39.8123
50 26.5173 6.52577 67.9215 22.1428 13.8049 36.4711
50 21.8715 4.53589 76.075 17.0834 10.3414 29.9922
50 18.8252 3.06529 78.1897 15.5627 8.77604 23.5639
50 15.2291 2.61937 87.4239 10.5119 7.15004 21.1335
50 13.4108 1.99722 71.2619 10.1587 6.22825 15.6742
50 11.7752 2.13167 69.5509 8.35949 4.97674 14.0222
50 11.7976 2.2929 96.0705 7.31699 4.86956 13.8668
50 9.04563 1.58588 62.6803 6.40868 3.91907 10.748
50 7.14406 1.23686 41.3275 5.28247 3.21033 8.01603
50 6.84139 1.23408 40.055 4.36344 3.29182 6.73251
50 6.92045 1.3719 46.9218 3.88216 2.8388 6.80769
50 6.22474 1.3233 54.2773 3.54068 2.14439 6.29768
50 5.76649 1.07627 50.3506 3.20852 2.35303 5.02098
50 5.14908 0.887694 32.0724 3.11593 2.29496 4.96123
50 4.2789 1.09476 23.5193 2.6061 1.90908 4.10785
50 3.92386 1.1294 21.0734 2.49641 1.94709 4.33861
50 3.11951 0.760238 18.3752 2.07289 1.51424 3.20901
50 3.08562 0.760352 15.8083 2.06903 1.52322 3.50293
50 3.04929 0.935452 24.6825 1.94026 1.50522 2.93854
50 2.58332 0.957237 9.96699 1.88373 1.45276 3.28627
50 2.39813 1.00757 13.0984 1.79114 1.35026 2.54757
50 2.08643 0.918606 7.0529 1.62629 1.30166 1.97735
50 2.14789 0.847273 8.76186 1.63729 1.32796 2.09665
50 1.88521 0.898033 6.42419 1.57591 1.18153 2.01112
50 1.85414 0.714972 4.70594 1.5341 1.22069 2.19166
50 1.88855 0.875549 4.50863 1.63008 1.24317 2.07523
50 1.58243 0.747058 4.85021 1.42333 1.10655 1.76829
50 1.61517 0.637403 4.8915 1.36929 1.09147 1.87596
50 1.5477 0.641937 4.62812 1.30867 0.952474 1.71953
50 1.5427 0.67865 4.18981 1.38487 1.03683 1.71533
50 1.49848 0.777371 3.3481 1.3004 1.03489 1.66258
50 1.46673 0.758177 3.08053 1.40719 1.21529 1.56123
50 1.44407 0.746884 3.69002 1.31733 1.08791 1.67001
50 1.35788 0.733351 2.71826 1.25439 1.01373 1.5477
50 1.38892 0.642439 2.59754 1.23559 1.04727 1.66906
50 1.35615 0.742703 2.75345 1.23547 1.09811 1.53429
50 1.303 0.743033 2.17638 1.24414 1.05232 1.48049
50 1.38762 0.632666 2.88022 1.32954 1.16074 1.50447
50 1.38362 0.758453 2.37876 1.37086 1.06462 1.67725
50 1.33239 0.765828 2.25018 1.24602 1.06688 1.57002
50 1.32021 0.690778 2.29055 1.25603 1.04518 1.51121


==> positerationsgoal0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 26.4096 12.4091 0.201333 75.0635 25.721 16.6432 34.9573
50000 13.2488 7.41829 0.106763 53.6158 11.8816 7.55432 17.5251
50000 11.851 6.83474 0.157089 46.4872 10.5416 6.76113 15.5911
50000 10.8755 6.4277 0.119697 44.072 9.57137 6.14092 14.2288
50000 10.3008 6.24853 0.135365 43.6639 8.98361 5.71898 13.413
50000 9.93573 6.16263 0.154789 43.1853 8.57359 5.42526 13.0658
50000 9.61023 6.01366 0.130228 44.9675 8.24687 5.23089 12.5614
50000 9.16746 5.74936 0.128113 41.3079 7.85151 4.97062 11.9792
50000 8.86264 5.70272 0.0563186 42.6858 7.50934 4.70916 11.6034
50000 8.5563 5.51086 0.178438 38.6754 7.24036 4.51712 11.2681
50000 8.55585 5.48502 0.122079 42.2439 7.28553 4.54631 11.2359


==> positerationsgoal0.050000.txt <==
n mean stddev min max median quart1 quart3
50000 28.4767 13.5026 0.416105 85.3815 26.9303 18.3787 37.0608
50000 14.2605 8.82933 0.178177 59.2902 12.3151 7.78951 18.3914
50000 10.6889 6.75126 0.151517 54.5303 9.1503 5.75297 14.0667
50000 9.07051 5.90382 0.172081 49.772 7.73872 4.80049 11.8693
50000 8.17566 5.23899 0.108474 44.0843 7.05757 4.34609 10.7432
50000 7.37051 4.75441 0.0716258 43.1379 6.2854 3.93865 9.6095
50000 6.97795 4.50922 0.174193 43.009 5.93926 3.74451 9.09688
50000 6.43064 4.06435 0.141425 38.3442 5.50961 3.46649 8.38099
50000 6.12738 3.80948 0.0835238 32.0609 5.27232 3.36072 7.98521
50000 5.78818 3.58596 0.0743592 27.7687 5.00977 3.18824 7.54608
50000 5.78906 3.63906 0.15537 28.4512 4.97337 3.17813 7.54038


==> positerationsgoal0.100000.txt <==
n mean stddev min max median quart1 quart3
50000 25.3496 12.1095 0.886395 71.7279 23.8753 16.2247 33.2372
50000 13.2532 7.84731 0.161244 55.9552 11.5882 7.40991 17.4589
50000 9.5178 5.67774 0.127438 46.851 8.38357 5.23072 12.6658
50000 7.06848 4.28305 0.126141 29.763 6.15469 3.8593 9.3929
50000 6.01676 3.61803 0.0393507 26.3392 5.23032 3.32722 7.94952
50000 5.14643 3.12258 0.0955313 23.455 4.47912 2.8335 6.7745
50000 4.55522 2.7182 0.0370918 21.9049 4.00961 2.54471 5.96769
50000 4.1722 2.48135 0.0605836 21.4365 3.6689 2.36251 5.44142
50000 3.99144 2.30929 0.0372007 18.5083 3.55316 2.30728 5.20985
50000 3.68065 2.13662 0.0901184 17.6343 3.26672 2.1181 4.80845
50000 3.68417 2.12332 0.0790217 19.3001 3.29053 2.1371 4.79737


==> positerationsrandom0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 147.143 68.0038 2.1209 397.565 139.037 95.4732 193.993
50000 99.1789 49.5334 2.04319 344.42 92.3379 61.0269 130.709
50000 82.3274 47.7718 0.708227 322.34 72.4467 47.1816 107.281
50000 66.9605 45.4526 1.52299 492.387 56.6267 35.6755 85.5375
50000 55.8841 41.851 0.749538 496.972 45.0933 29.017 68.89
50000 49.5482 43.7431 0.934605 488.099 37.9226 23.7722 60.2846
50000 42.6622 36.9682 0.532162 449.215 33.3438 20.4263 52.3351
50000 36.8318 36.8181 0.145155 537.105 27.7007 16.9563 43.6388
50000 33.4728 42.5868 0.597447 500.979 22.6695 13.7909 37.5076
50000 27.8466 30.7865 0.172481 415.342 20.1003 12.4141 32.6768
50000 25.3479 29.7801 0.311031 422.926 17.9693 11.0112 28.6817
50000 22.2438 27.4731 0.158173 379.314 15.6241 9.27843 25.7765
50000 20.0418 26.9705 0.12755 411.012 13.5712 8.1566 22.8649
50000 18.2267 30.8703 0.157245 486.947 11.9695 7.13266 19.609
50000 16.7256 23.9439 0.0454558 410.638 11.1468 6.7497 18.7391
50000 16.579 28.3368 0.227358 363.32 10.3052 6.18105 17.2259
50000 15.5546 28.759 0.138505 381.057 9.3847 5.64215 15.6154
50000 14.156 23.8173 0.0942042 329.261 8.70325 5.27232 14.7688
50000 13.2852 26.5687 0.115879 417.13 8.02479 4.75544 13.6799
50000 12.1065 23.0503 0.146222 388.41 7.12742 4.1418 12.7465
50000 11.3809 22.6833 0.0717853 381.241 6.65035 3.82096 11.6065
50000 10.0926 18.9481 0.116161 289.013 5.86171 3.4046 10.286
50000 9.79111 21.8628 0.0725612 352.194 5.46062 3.23536 9.54746
50000 9.52859 18.635 0.074083 230.989 5.36734 3.12392 9.36495
50000 9.83215 21.3777 0.101557 333.05 4.97261 2.95483 8.8746
50000 9.43325 22.6074 0.11415 279.092 4.58925 2.70465 8.19991
50000 8.7137 19.2329 0.0844461 276.472 4.39939 2.57252 7.89551
50000 8.05142 19.7326 0.0765666 305.715 4.00844 2.38459 7.03115
50000 7.7688 19.4172 0.0779585 294.776 3.79537 2.20402 6.79061
50000 7.41954 20.138 0.0880427 305.952 3.52489 2.06811 6.23802
50000 6.78387 17.1875 0.0283212 272.342 3.24401 1.9198 5.88815
50000 6.26698 14.3146 0.029669 230.252 3.13855 1.9155 5.39951
50000 5.81852 15.0266 0.0654293 270.851 2.91509 1.78765 4.91958
50000 5.98857 19.1526 0.019602 303.425 2.58837 1.56799 4.58447
50000 5.78954 18.2089 0.0371279 283.678 2.51245 1.4833 4.47881
50000 5.83621 19.7625 0.0498425 313.911 2.39801 1.45912 4.23695
50000 5.42322 17.2944 0.061228 277.165 2.27054 1.41228 3.85419
50000 4.74972 13.1491 0.0274317 204.549 2.09071 1.30083 3.54758
50000 4.43616 12.5421 0.0352716 196.306 2.0476 1.30762 3.29329
50000 4.73328 14.1261 0.044166 223.89 2.0102 1.26227 3.34195
50000 4.1561 12.3597 0.0431885 211.261 1.91222 1.2058 3.13753
50000 4.51004 16.0226 0.0258521 233.385 1.83328 1.15819 3.07298
50000 3.51516 9.26803 0.0424066 151.939 1.72969 1.07592 2.84608
50000 3.65881 10.4927 0.0116609 148.319 1.73132 1.09892 2.92184
50000 3.55947 10.2274 0.0184225 147.117 1.62185 1.04729 2.67989
50000 3.42857 9.80325 0.0209198 142.478 1.57802 1.01573 2.58713
50000 3.08784 8.7294 0.0237407 161.976 1.48476 0.966057 2.38674
50000 3.08702 9.51683 0.0172222 152.566 1.48764 0.970902 2.33976
50000 2.99724 9.87826 0.0351955 162.101 1.41999 0.936278 2.16497
50000 2.91433 9.03993 0.0208658 155.362 1.42629 0.933363 2.19005
50000 2.9621 9.8459 0.0187998 139.299 1.42183 0.936954 2.14167


==> positerationsrandom1.000000.dat <==
n mean min max median quart1 quart3
50 159.539 79.7527 298.793 145.887 119.8 197.217
50 107.322 56.024 224.155 99.7033 75.6934 128.029
50 87.9142 45.3827 195.977 78.3429 63.2103 96.9706
50 72.8191 35.8037 183.839 61.9024 45.8092 79.5474
50 62.7233 27.3365 194.796 52.5226 37.3058 65.3997
50 54.0927 20.6777 206.929 39.5068 32.6812 58.6851
50 49.1421 12.7411 287.336 33.6851 27.9663 46.9436
50 41.343 11.7573 226.606 26.5365 21.4467 42.8569
50 36.3844 9.75992 191.154 21.7943 17.737 38.5845
50 30.6418 6.60941 180.569 19.8126 14.1375 35.8346
50 28.508 7.32843 172.296 18.579 12.7131 25.8205
50 26.0364 5.94734 199.521 15.6464 12.2234 23.2579
50 23.2578 5.3573 152.505 12.8921 10.2694 22.4081
50 21.1284 5.20055 156.972 12.026 9.39596 18.6026
50 19.4286 4.31726 147.677 11.6854 8.02595 18.7239
50 18.7977 4.37056 165.897 9.85715 7.84417 14.3079
50 17.3762 3.10673 152.43 8.88597 6.29001 15.77
50 16.7639 3.19476 178.188 8.74643 5.17243 13.3203
50 15.7002 3.23128 140.465 8.6294 4.99772 11.6706
50 13.7226 2.31422 115.95 6.32135 4.45997 11.709
50 13.3151 2.51237 118.147 6.28809 4.35406 9.67782
50 12.598 1.86167 125.522 6.27947 4.32516 9.3366
50 12.8264 1.6316 127.272 5.95465 3.94168 9.49661
50 11.9016 1.92271 116.202 5.16256 3.4939 8.46427
50 10.9924 1.69537 101.43 4.68017 3.11801 7.88514
50 9.69236 1.86885 91.1832 4.36043 2.79922 7.03274
50 9.59962 1.62702 96.0596 4.1311 2.78856 6.15191
50 8.60953 1.6976 93.5597 3.39653 2.66213 6.52633
50 8.68912 1.42501 104.84 3.49734 2.54782 5.49995
50 8.14554 1.48595 103.671 3.47736 2.19568 5.15714
50 7.51126 1.30064 78.9704 3.35669 2.24985 5.17595
50 6.99638 1.24589 73.8922 2.96643 1.95941 4.62535
50 6.88759 1.39243 81.0536 2.94922 2.13119 4.57455
50 6.59763 1.18568 73.1694 2.77836 1.813 4.19569
50 6.26563 1.0075 85.3812 2.99142 1.72254 3.85739
50 7.24533 1.26245 134.052 2.3962 1.57546 3.70706
50 6.06191 1.00114 77.1582 2.41889 1.53319 3.41675
50 5.5126 0.840738 77.7244 2.30596 1.60593 3.19038
50 6.14432 0.96873 107.729 2.21356 1.71615 2.9938
50 5.28065 0.941295 79.3903 2.1015 1.4434 2.9311
50 5.27217 0.89497 95.0168 2.03808 1.52986 2.82559
50 5.45502 0.934135 106.614 1.92378 1.49816 2.56567
50 5.16064 0.710353 99.35 2.00438 1.51616 2.67686
50 5.94963 0.677447 131.429 1.93508 1.2878 2.5577
50 4.90776 0.766228 106.535 1.75895 1.43256 2.42763
50 4.39763 0.788329 83.9752 1.64861 1.19783 2.72741
50 4.27251 0.860027 80.2737 1.52346 1.18566 2.44061
50 3.67849 0.790344 56.271 1.59947 1.19235 1.96974
50 3.78419 0.769522 59.9934 1.5803 1.07077 1.92581
50 3.92336 0.81931 80.079 1.477 1.09661 1.90523
50 4.05973 0.826089 92.5705 1.35076 1.12756 1.80042


==> postravelMarkers200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 156.717 66.4087 3.07726 417.707 152.209 107.654 201.685
50000 134.196 71.0064 0.860509 412.79 121.27 77.7216 181.506
50000 108.713 60.0588 1.97425 412.79 95.781 63.952 142.606
50000 103.46 57.0122 1.97425 411.376 91.6578 60.4121 136.666
50000 90.9795 46.3381 1.8107 344.016 82.5137 56.1858 119.047
50000 86.1962 45.8419 1.8107 344.016 76.916 51.9633 112.666
50000 79.3267 47.3264 2.10895 382.556 67.8694 44.3211 103.608
50000 72.9287 46.181 0.64428 364.331 61.5982 39.4752 94.8637
50000 65.6993 43.6347 0.64428 356.589 55.4058 35.8194 82.4463
50000 62.0034 41.4058 0.64428 363.877 52.1226 34.3882 76.7154
50000 58.1578 39.5486 1.48531 371.457 49.1369 31.8308 72.2225
50000 54.1358 38.8681 0.773926 372.446 44.321 28.0749 68.3415
50000 51.3357 38.0214 0.541252 384.721 41.5808 26.6051 63.6344
50000 48.6364 37.2497 0.935253 384.721 38.6903 25.0821 59.978
50000 46.6655 34.4149 0.935253 303.349 37.7871 24.3573 57.7349
50000 43.3702 32.885 0.935253 303.349 34.8723 22.2628 54.0419
50000 39.8753 26.8754 0.833189 234.184 33.157 21.5437 50.5808
50000 37.9089 25.8418 0.730489 221.755 31.4159 19.7492 48.6522
50000 35.9829 24.654 0.762591 199.168 29.8343 18.7297 46.093
50000 34.4081 23.3965 0.405529 206.174 28.468 18.3864 43.2132
50000 32.9368 22.7518 0.405529 206.174 26.8209 17.9104 40.3594
50000 31.4388 22.8794 0.73947 186.829 25.0546 16.4682 38.3619
50000 30.4082 22.5384 0.73947 195.219 24.0543 15.6323 37.0561
50000 29.984 22.4689 0.492907 177.782 23.6687 15.5218 36.3959
50000 28.3773 21.2959 0.633218 176.945 22.567 14.8528 34.2882
50000 27.5942 20.9471 0.365 173.008 21.9089 14.1381 33.6296
50000 27.9937 22.9318 0.365 210.625 22.1577 14.461 33.2669
50000 25.7674 21.3832 0.578505 205.922 20.6134 13.352 31.0725
50000 25.1699 20.7965 0.727667 205.922 20.3826 13.0822 30.5642
50000 24.4921 18.6375 0.467866 182.629 20.0658 12.8975 30.2851
50000 24.4149 18.526 0.602337 182.629 19.9146 13.0104 29.9877
50000 23.3623 16.6529 0.508151 157.935 19.2913 12.4117 29.7034
50000 22.7607 16.4836 0.388594 157.935 18.8794 12.1585 28.412
50000 22.5561 13.8084 0.446634 155.084 19.5551 13.1522 28.5024
50000 22.506 14.1525 0.331886 155.084 19.2598 12.745 28.8087
50000 21.6615 13.9347 0.331886 151.332 18.6856 11.8563 28.1494
50000 21.4092 13.7733 0.331886 165.27 18.4255 11.4692 28.2242
50000 20.7666 13.3781 0.512535 153.457 17.8636 11.2543 27.198
50000 20.5692 13.3556 0.353496 153.457 17.7229 11.0211 26.8165
50000 20.7602 12.8552 0.236155 130.597 17.934 11.2608 27.4585
50000 20.7361 14.3182 0.194831 153.509 17.4234 11.0689 26.7802
50000 20.7912 14.1113 0.315495 153.509 17.7519 11.3503 26.6371
50000 20.3459 13.7393 0.242265 153.419 17.5043 11.2354 25.792
50000 20.0535 13.4302 0.339202 156.752 17.3843 11.4248 25.1323
50000 19.8455 13.4209 0.367434 156.752 17.0193 11.3364 24.6497
50000 19.5138 12.5888 0.349669 142.957 16.9373 11.1844 24.5426
50000 19.7577 13.3533 0.349669 149.278 17.0195 11.3355 24.5818
50000 18.9835 12.7718 0.380646 149.278 16.4472 11.1025 23.5384
50000 18.3748 10.3589 0.314585 93.4777 16.4625 11.1928 23.291
50000 19.1498 11.0101 0.314585 93.4777 17.1055 11.6482 24.1367
50000 18.4021 10.4948 0.397445 95.5628 16.4911 11.0795 23.5837
50000 18.0306 10.5031 0.475529 95.5628 16.1903 10.5451 23.3168
50000 18.233 10.4148 0.575306 84.493 16.5762 10.5679 23.9391
50000 17.8867 10.1543 0.530376 84.844 16.2169 10.3306 23.6751
50000 18.2187 9.9671 0.341686 84.844 16.7298 10.8318 23.8517
50000 17.928 10.1261 0.409572 89.6757 16.1878 10.4467 23.6204
50000 17.8811 9.95131 0.185625 89.6757 16.2839 10.8157 23.1912
50000 17.1816 9.73654 0.185625 103.127 15.7691 10.1928 22.4206
50000 16.8987 9.63348 0.111079 94.7556 15.5182 9.94757 22.0796
50000 16.5855 9.6395 0.111079 88.2853 15.1246 9.54782 21.7535
50000 16.9909 10.115 0.135987 87.4846 15.4899 9.42897 22.5651
50000 17.0611 9.63883 0.387901 87.4846 15.6917 10.0165 22.3649
50000 16.9597 9.47358 0.218982 84.4833 15.5942 9.96078 22.3832
50000 16.99 9.18279 0.498697 84.4833 15.3349 10.542 21.8508
50000 17.6358 9.55751 0.410702 84.4833 15.8885 10.8186 22.8787
49000 18.4169 13.4941 0.302134 176.139 15.7595 10.335 23.1434
47000 18.1074 13.7702 0.302134 176.139 15.3777 9.78378 22.8771
47000 17.7699 13.7225 0.428933 162.908 15.161 9.75872 22.2778
46000 17.0943 13.8341 0.372032 171.532 14.3669 9.14691 21.242
45000 17.2406 13.7634 0.106748 172.462 14.4718 9.29629 21.4793
45000 17.3322 13.6201 0.106748 158.231 14.7828 9.46073 21.3592
44000 17.1941 13.7438 0.106748 158.231 14.4299 9.4094 20.9719
36000 18.1475 14.5032 0.0479692 167.164 15.2227 10.1317 21.8917
35000 17.9364 14.5712 0.112747 167.164 15.0889 9.93289 21.5275
34000 17.0002 14.4 0.112747 172.37 14.3099 9.5002 20.1715
27000 16.769 15.4717 0.262893 172.37 13.7667 9.10989 19.2985
23000 14.5003 7.81233 0.193746 53.7979 13.5251 8.48568 19.1576
18000 14.6092 8.23184 0.433227 53.7979 13.3438 8.36229 19.4836
11000 17.4213 8.26586 0.507568 45.8752 16.6826 11.1953 22.7518


==> postravelMarkers200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 152.793 64.6641 2.8626 404.671 146.966 103.395 197.838
50000 127.395 65.4026 2.53362 410.551 117.2 75.5471 169.726
50000 106.786 59.8354 2.64554 358.846 93.8535 62.1031 139.498
50000 98.0546 57.9147 1.85595 353.515 84.2 55.7727 126.862
50000 83.3441 51.9422 1.85595 373.543 70.7061 47.4837 103.999
50000 73.8271 45.7172 2.10088 340.121 63.3122 42.1521 93.2878
50000 72.2568 47.0057 2.10088 340.121 60.157 39.5106 91.8334
50000 64.8403 45.899 1.69536 330.044 51.2382 33.5736 81.1924
50000 59.9323 42.7881 0.852975 324.229 47.5437 31.1421 75.698
50000 55.4014 39.6631 0.852975 340.216 44.4616 28.9213 69.2802
50000 53.4061 40.1324 0.700143 310.58 41.9221 26.3373 68.3035
50000 48.5039 33.7732 0.522723 321.596 39.3854 24.3876 64.8871
50000 45.0722 32.4844 0.747743 306.615 35.2981 22.2114 60.3475
50000 40.9357 31.1498 0.388164 286.93 31.3552 19.2935 54.4504
50000 39.1695 30.9421 0.409191 297.317 29.1848 18.606 50.2279
50000 35.7111 29.8666 0.409191 305.805 26.6691 16.6029 43.6942
50000 32.8954 27.4766 0.492065 274.299 24.3626 15.2341 39.8361
50000 31.3248 25.7121 0.746544 282.988 23.5912 14.7449 38.335
50000 30.1588 25.3458 0.451246 282.988 22.5429 14.3944 36.2277
50000 29.2004 25.0425 0.296083 246.323 21.6769 13.4291 35.3346
50000 26.1945 23.7431 0.256453 246.323 19.0673 11.6476 31.7624
50000 25.0967 23.6081 0.256453 249.906 18.1673 10.8006 30.0833
50000 24.2386 23.61 0.0932177 245.195 16.9052 10.3224 28.7883
50000 23.4395 20.0755 0.339123 189.816 17.4453 10.6548 28.3071
50000 23.0367 20.2865 0.306309 186.713 16.8187 10.0112 28.0186
50000 21.432 17.8898 0.0797839 195.26 16.5797 10.1025 26.323
50000 21.3947 16.8764 0.357319 181.187 17.463 10.7559 26.3007
50000 21.0082 16.4341 0.377484 191.897 17.182 10.7296 26.0747
50000 20.1444 15.6035 0.270406 181.951 16.478 10.678 24.5111
50000 20.2403 16.1117 0.257284 187.031 16.6875 10.406 24.9572
50000 19.7531 14.2286 0.207418 170.999 16.8732 11.1375 23.8875
50000 17.9075 12.4579 0.255596 149.838 15.3841 10.1877 22.1796
50000 17.2048 12.6372 0.252911 148.155 14.4858 9.22167 21.3889
50000 17.4321 12.7454 0.343477 153.311 14.8779 9.28239 21.6948
50000 17.2062 12.6641 0.253081 143.384 14.4565 8.9244 21.8384
50000 17.2987 12.2612 0.237348 157.618 15.0978 8.89981 22.5242
50000 16.8913 12.2832 0.102062 144.998 14.3966 8.76284 21.9328
50000 15.9789 11.2506 0.255129 125.574 13.5974 8.06912 21.3097
50000 15.0675 9.85415 0.133591 121.137 13.144 7.99535 19.7344
50000 14.8943 9.99908 0.251714 103.349 12.6946 7.67665 19.8389
49000 15.0313 10.1573 0.0666804 114.693 12.787 7.89816 19.8814
48000 15.7758 10.7022 0.362436 107.28 13.3609 8.48928 20.2994
43000 15.4797 11.3427 0.216814 107.373 12.5173 7.86017 19.9561
38000 15.9997 11.5851 0.236201 103.84 13.3884 7.67226 21.4221
32000 16.5847 12.2416 0.154248 105.567 13.7776 7.51625 23.1114
22000 17.417 12.4652 0.362521 101.78 14.8036 8.52266 23.225
12000 16.9543 10.2462 0.428357 88.3193 15.5976 8.65039 24.015


==> postravelMarkers200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
50000 160.996 70.901 2.40753 397.685 156.543 105.806 209.777
50000 134.587 75.8532 0.664621 395.105 121.108 73.9457 183.454
50000 112.969 64.2232 1.77993 395.105 102.512 64.1591 148.053
50000 92.3573 56.3813 1.47109 388.686 80.1625 50.3084 121.273
50000 84.4836 56.2343 1.65438 382.202 70.0202 44.6307 108.535
50000 72.4861 48.1202 1.06702 329.881 59.521 38.8484 91.8674
50000 62.7935 42.8532 1.12695 333.845 51.9004 34.2015 77.776
50000 57.7129 39.5653 0.654937 345.053 47.4332 30.7233 73.1197
50000 53.4912 36.9288 1.14606 282.899 44.4158 28.9355 66.5109
50000 48.7033 35.0492 1.06886 272.527 39.9268 24.9972 61.2787
50000 45.5557 33.184 0.468896 291.099 37.2104 23.0924 58.3392
50000 42.8041 33.4335 0.61199 266.598 33.5147 20.8608 53.7541
50000 39.7596 30.5981 0.80723 230.265 30.7362 19.7921 49.2646
50000 36.6383 27.3373 0.586721 224.927 28.6675 18.4907 45.5808
50000 33.6111 24.8448 0.675636 232.462 26.9817 17.4419 41.4584
50000 32.4877 24.8263 0.708395 243.889 25.5823 16.5698 39.8519
50000 29.3761 22.4673 0.434464 235.74 23.2633 14.9661 36.0184
50000 28.2689 22.0619 0.565401 233.351 22.6456 14.0686 35.1078
50000 28.0535 21.8502 0.307217 219.797 22.4141 13.7461 35.5169
50000 25.8894 19.1538 0.145001 172.759 21.0138 13.3711 32.1183
50000 25.0745 18.2535 0.438459 166.867 20.5639 12.848 31.6756
50000 24.8439 19.3727 0.36305 168.453 19.2443 12.386 30.8347
50000 24.5704 19.0962 0.319823 161.525 19.2879 12.1278 30.373
50000 23.1055 16.8505 0.502521 154.35 18.891 11.8702 28.7207
50000 21.9737 15.6201 0.279955 131.75 18.0701 11.3106 27.7645
50000 21.3985 14.6046 0.25403 120.366 17.9978 11.2421 27.306
50000 19.9104 13.2462 0.654676 117.127 16.9569 10.8085 25.2795
50000 19.65 12.6133 0.142163 108.907 17.0129 10.6802 25.3512
50000 19.3573 11.9313 0.29342 97.0632 16.9702 10.8576 25.1009
50000 19.4912 12.2147 0.385599 92.1156 16.932 10.6579 25.2942
50000 19.7245 11.9252 0.207032 98.4556 17.3944 10.9794 25.8281
50000 19.6471 12.0812 0.196371 96.3905 17.2158 10.9769 25.48
50000 19.7417 11.5682 0.218737 106.039 17.5539 11.0695 26.3067
50000 18.1151 10.9595 0.312367 99.5407 15.8235 10.1031 23.7246
50000 18.0697 11.3685 0.332979 101.502 15.4948 9.77211 23.7073
49000 18.1872 12.0479 0.206494 101.757 15.2184 9.72232 23.4102
47000 18.3518 11.0736 0.163866 100.569 16.4053 10.4187 23.6219


==> postravelMarkers200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 157.243 66.8152 4.93582 448.943 154.936 107.353 202.387
50000 131.31 67.2323 2.14017 449.427 123.577 78.2758 174.446
50000 110.057 62.8937 0.869035 408.546 97.4014 62.7667 144.963
50000 101.175 63.3173 0.767777 402.035 84.8768 53.8423 133.704
50000 91.137 59.0522 2.5539 374.018 75.7175 47.9451 118.256
50000 77.675 53.0327 1.64674 347.519 63.3407 39.9126 99.5327
50000 70.0324 51.1203 1.40338 342.537 55.9798 34.5472 88.4606
50000 61.4237 44.1481 0.717328 293.935 49.9001 29.7594 79.8598
50000 55.9902 41.4242 0.906256 303.072 44.2454 27.2008 72.451
50000 50.7383 37.0007 0.625227 271.282 40.1213 24.7236 66.1465
50000 46.3137 34.3403 0.406388 272.881 36.1664 22.653 59.2144
50000 43.7907 32.9398 1.08224 290.329 34.0006 21.239 56.4104
50000 39.3158 30.7674 0.100547 272.136 30.7188 19.5014 48.7087
50000 37.2196 27.1515 0.532555 266.066 29.9107 19.3803 45.8049
50000 34.5297 23.979 0.567025 198.506 27.782 18.2553 43.6419
50000 33.212 23.4475 0.859521 199.343 26.9201 17.2717 41.3829
50000 31.2319 22.9305 0.837292 171.867 24.6435 15.8545 38.4298
50000 28.8901 21.069 0.729992 181.977 22.9461 15.2338 34.7399
50000 26.5404 19.2831 0.341331 149.292 21.1521 13.6087 32.8712
50000 25.9331 19.0615 0.359088 150.622 20.7146 12.9575 32.268
50000 25.049 18.3197 0.359088 152.611 20.3261 12.7873 31.1709
50000 23.5292 17.0063 0.101385 140.024 19.3275 12.3255 29.4492
50000 23.3545 16.7097 0.216212 147.664 19.3846 11.963 29.9063
50000 23.8275 16.7427 0.431138 145.011 20.0936 12.3246 30.4059
50000 22.9171 15.874 0.192776 143.438 19.3459 11.7901 29.7888
50000 22.2663 15.312 0.452962 136.789 18.8031 11.8729 28.1262
50000 22.0647 15.7566 0.453303 139.529 18.3864 11.7835 27.2105
50000 21.5263 14.2198 0.497835 127.079 18.3942 11.9521 27.1598
50000 20.2978 13.2974 0.322831 129.056 17.4695 11.3961 25.6895
50000 19.6577 11.6617 0.349555 105.447 17.3808 11.5135 25.2207
50000 18.7026 11.1099 0.313108 105.421 16.7298 10.9657 24.1607
50000 19.0736 12.0495 0.260011 102.646 16.6842 10.7589 24.4136
50000 18.499 11.6492 0.188268 100.549 16.0983 10.3848 23.9067
50000 18.3394 11.1381 0.359744 98.3486 16.1872 10.6172 23.4671
50000 17.949 11.0221 0.343761 100.001 15.7456 10.2306 23.1251
50000 18.0061 10.9199 0.250206 94.4016 15.8744 10.0404 23.773
50000 17.7984 10.8077 0.318685 96.8237 15.6258 9.90871 23.6847
50000 17.1663 10.2642 0.345398 95.154 15.2444 9.97558 22.096
50000 16.303 9.04681 0.227779 90.2195 14.7473 9.86998 20.9459
50000 15.5349 8.33602 0.276248 77.7922 14.2938 9.27088 20.4753
50000 15.6907 8.50258 0.153954 74.3674 14.5343 9.06694 21.1695
49000 15.5998 8.46664 0.153375 57.1321 14.3833 9.0277 20.9741
47000 15.3688 8.47725 0.12276 53.3787 14.011 8.72765 20.8545
44000 15.3887 8.61434 0.22601 52.9742 13.9846 8.82895 20.4958
40000 15.8351 9.4871 0.392325 65.996 14.0914 8.49292 21.4184
27000 17.9104 9.91385 0.392325 61.6239 16.6161 10.3387 23.8105
16000 17.2032 10.1625 0.328596 61.6239 15.8533 9.32196 23.3318
5000 12.6814 8.84438 0.134148 49.9469 10.5589 5.75185 17.3329
1000 15.1796 4.89649 1.80947 26.3507 15.294 11.5055 19.0531
0 -nan -0 100000 -1 0 0 0


==> postravelMarkers200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 157.102 70.4145 3.60832 414.607 150.402 102.912 204.693
50000 128.77 70.8911 1.86262 412.856 115.119 73.1269 172.794
50000 123.789 72.1188 2.03214 409.845 107.055 68.2941 165.869
50000 119.383 70.375 2.03214 409.845 102.788 66.1132 159.672
50000 110.078 69.7916 2.31405 408.138 92.279 59.7351 142.432
50000 104.735 66.6599 1.50204 452.551 88.541 57.2579 134.376
50000 101.005 63.9801 1.50204 452.551 85.9402 55.5177 129.112
50000 95.8733 57.5055 1.49552 411.625 83.6903 53.0759 125.351
50000 93.2994 54.9228 1.49552 411.625 82.3208 53.026 122.002
50000 89.7096 51.6588 1.87496 345.782 79.9375 50.7036 118.154
50000 88.6081 51.1038 1.87496 330.742 78.5413 50.5428 116.106
50000 85.8548 50.4239 1.13522 330.742 76.7254 48.771 111.568
50000 83.8125 51.285 2.06947 335.043 75.0296 45.4667 110.026
50000 82.09 49.7012 0.50473 346.487 74.3298 44.093 108.576
50000 80.7655 50.774 0.50473 346.039 71.8741 42.0385 106.772
50000 78.916 50.5363 1.53243 346.039 69.4373 40.9268 103.775
50000 74.8414 48.502 1.0286 327.876 65.4516 38.5603 97.9024
50000 71.9417 48.99 0.922475 324.404 61.1802 35.6754 94.0365
50000 70.2429 49.0044 0.922475 335.07 59.1031 34.8558 90.804
50000 66.6872 47.8319 1.202 331.214 55.3018 32.197 86.5975
50000 64.8258 46.7113 0.538306 336.519 52.9707 31.7036 83.7094
50000 63.0723 47.201 1.14812 349.01 50.3395 30.5951 80.6052
50000 58.9506 40.2546 0.575336 349.01 48.7086 29.8676 77.8894
50000 55.2119 38.3611 0.858065 356.917 46.0066 27.8636 72.5836
50000 53.9425 39.0886 0.963096 356.917 44.185 27.1559 69.4184
50000 53.0357 39.4739 0.848002 345.865 42.5797 26.5179 67.5
50000 52.0992 39.5879 0.793365 329.841 41.3724 25.1676 66.8431
50000 51.7651 40.4763 0.329239 329.841 41.0751 24.8084 65.9696
50000 50.526 39.3066 0.329239 327.218 40.0772 24.2572 64.5085
50000 47.9292 38.6408 0.509383 320.145 37.9482 23.2949 58.8714
50000 45.831 37.3228 0.460982 334.189 36.4045 22.2468 56.3955
50000 45.0325 37.624 0.413906 323.409 35.6209 21.0968 55.7719
50000 44.1699 37.5071 0.679767 329.562 34.8828 20.7079 54.3623
50000 43.2031 37.0302 0.690677 323.17 33.6055 19.9567 53.1178
50000 42.9137 37.4839 0.625434 332.544 32.976 19.8911 52.7269
50000 42.3405 37.3857 0.625434 332.544 32.3609 19.478 51.6889
50000 41.0738 36.7936 0.74389 336.04 30.9167 19.195 49.9827
50000 41.0636 37.0975 0.40733 335.782 30.9829 19.5507 49.2348
50000 40.7458 37.3436 0.622035 335.782 30.4094 19.2045 48.5309
50000 40.1901 38.0134 0.582229 346.812 29.8108 18.6757 47.4199
50000 40.087 38.6179 0.299409 346.812 29.0338 17.8372 47.6986
50000 39.2819 39.1815 0.413716 348.456 27.717 16.833 46.2797
50000 38.6118 37.6759 0.413716 348.351 27.3152 16.469 46.5536
50000 38.557 38.1905 0.638533 348.351 26.6851 16.0234 46.3233
50000 37.4419 36.9976 0.147982 346.128 26.0222 15.7952 44.6641
50000 37.7885 36.989 0.276456 346.128 26.3451 15.8748 45.9183
50000 36.2714 35.9886 0.276456 349.676 25.0498 15.2657 43.5218
50000 35.9915 35.6875 0.267398 332.496 24.886 15.2659 42.931
50000 35.1373 33.6526 0.267398 338.053 24.7369 15.1124 42.5219
50000 35.2154 34.9813 0.345946 350.638 24.3032 14.8416 42.4462
50000 34.2388 34.2399 0.439678 377.752 24.1853 14.6616 41.4289
50000 33.3102 33.0258 0.567174 383.674 24.0614 14.669 40.7483
50000 33.1461 31.5445 0.394691 364.408 24.5683 14.9322 40.5392
50000 31.7389 31.4655 0.340266 364.408 23.1772 13.8231 38.3265
50000 30.8942 29.7282 0.340266 335.712 22.6892 13.484 37.4835
50000 29.7501 29.3171 0.294182 335.712 21.9948 12.9358 35.8474
50000 30.0997 28.8241 0.294182 346.082 22.7702 13.3901 36.7876
50000 29.8536 29.0309 0.411825 346.082 22.4528 12.8444 36.7675
49000 28.8084 28.4474 0.347853 341.454 22.0847 12.7112 34.9227
47000 27.9525 29.1758 0.301875 334.478 20.2773 11.8795 33.4829
45000 25.4044 21.132 0.141602 227.942 19.7989 11.293 32.1254
40000 24.8746 21.9567 0.141602 218.123 18.5084 10.6135 31.1549
39000 24.4285 21.9214 0.31958 218.537 18.1232 10.3649 30.6159
31000 23.2631 23.0365 0.29633 218.537 16.2562 9.40074 28.2496


==> postravelMarkers200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 158.232 69.8785 4.78523 427.115 152.215 105.031 205.397
50000 137.054 72.2101 1.39008 408.602 125.564 80.8319 183.869
50000 132.855 73.5333 2.13407 414.37 119.023 75.0251 179.656
50000 129.533 73.5409 2.13407 414.37 115.777 71.3905 174.855
50000 120.632 71.1229 2.01214 440.017 106.475 64.51 162.224
50000 112.308 64.476 1.63979 426.358 98.7688 62.5814 150.701
50000 107.632 63.7519 1.63979 426.358 95.21 57.8461 144.146
50000 100.56 56.608 2.01154 368.676 90.7244 57.8809 131.252
50000 96.5895 55.526 1.6674 380.95 87.5143 55.2862 125.157
50000 91.0805 56.6581 1.6674 363.522 79.4589 49.6904 116.696
50000 85.4146 56.6861 1.91372 363.522 71.6612 45.1451 107.942
50000 84.4118 56.6533 1.33514 362.982 70.6662 44.5444 105.941
50000 77.5877 48.6214 0.719276 356.354 67.0261 41.7599 100.86
50000 76.5823 48.3425 0.919617 348.268 66.3762 40.7636 100.09
50000 74.5534 48.9324 0.919617 373.757 63.437 38.0932 97.8535
50000 72.7321 46.7353 1.61967 366.386 63.0184 37.9214 95.7108
50000 69.8138 45.7658 0.594963 373.435 59.8134 35.8893 91.8453
50000 69.5726 45.6591 0.584113 373.435 59.6694 35.2472 91.641
50000 68.7609 46.0506 0.584113 368.119 57.9962 34.5273 90.348
50000 66.9874 46.2481 0.878602 361.14 56.4786 32.9932 88.8304
50000 65.4572 45.5496 0.878602 348.151 55.6975 32.1052 86.4886
50000 62.3798 43.1131 1.29255 358.208 53.5026 31.6685 81.3961
50000 60.1215 43.0356 0.878088 386.239 50.4419 30.4949 78.0356
50000 59.1309 43.0934 1.01832 378.206 49.2843 29.477 76.7674
50000 58.8525 42.5681 1.11642 378.623 49.1066 29.9425 75.5162
50000 58.0927 42.7214 0.701078 361.735 48.253 29.0724 74.6215
50000 57.4374 42.6334 0.951517 361.735 47.4335 28.3701 74.0155
50000 56.8447 42.8048 0.951517 370.411 46.6775 28.1626 73.2034
50000 55.4603 42.7446 0.670818 370.411 44.6863 26.9207 71.3468
50000 53.2399 42.2912 0.670818 367.514 41.6289 24.84 68.8279
50000 50.4901 40.9536 0.635372 367.514 38.9414 23.8358 64.4111
50000 50.1739 41.7385 0.635372 367.324 38.1689 23.4873 62.4322
50000 49.2026 41.561 0.747749 354.74 37.1522 22.2073 61.9299
50000 48.8075 41.8661 0.426427 376.554 36.8274 21.4247 61.2944
50000 47.8165 41.4537 0.259757 376.554 36.1909 21.2117 59.1211
50000 47.4896 41.474 0.259757 363.581 35.907 21.1613 58.5903
50000 47.0862 40.9356 1.0407 381.106 36.0551 20.8878 58.3676
50000 45.9368 40.9201 1.03411 387.502 34.6804 20.2637 57.1995
50000 45.54 40.902 0.47743 387.502 34.1481 19.9231 56.738
50000 45.2265 40.6552 0.735805 373.538 33.6157 19.8001 56.1116
50000 45.2339 39.919 0.555488 373.55 33.8954 19.8795 56.7331
50000 44.6359 39.631 0.555488 373.55 33.3764 20.1435 54.7977
50000 43.5791 38.7449 0.286953 374.949 33.1725 19.962 53.9188
50000 42.8993 38.672 0.674176 367.123 32.5958 19.2472 52.9926
50000 42.0144 36.5748 0.415554 340.911 32.0198 18.6985 53.2943
50000 41.3845 35.4552 0.698952 355.792 31.2739 19.0644 52.4526
50000 40.6566 34.9078 0.595229 355.792 30.8738 18.657 51.888
50000 41.3773 35.7949 0.204565 363.082 31.5331 18.3756 52.8901
50000 40.0733 35.366 0.204565 363.082 30.0302 18.0048 50.4415
50000 40.4326 36.2885 0.469028 366.082 29.9919 17.9521 50.257
50000 39.8464 36.2609 0.577626 360.974 29.7294 17.6839 48.4175
50000 39.5018 36.2412 0.55004 360.974 29.4644 17.3871 47.9303
50000 38.4802 33.5756 0.315587 299.545 29.0268 17.6972 47
50000 37.9435 33.2272 0.251918 280.965 28.653 17.226 46.5424
50000 36.9514 33.5021 0.251918 291.203 27.0083 16.4546 44.5312
50000 35.4259 30.8067 0.467986 306.066 26.3746 16.0242 43.942
50000 34.571 30.7694 0.397831 318.007 25.5823 15.357 41.9752
46000 32.1773 29.2981 0.397831 318.007 23.8095 14.4034 38.7258
45000 31.6269 29.4297 0.648825 297.402 23.3152 13.8334 37.917
44000 30.0051 26.7186 0.507412 305.367 22.7661 13.5677 36.599
44000 29.9536 26.1431 0.253552 304.926 23.2818 13.859 36.7576
39000 30.3045 25.1818 0.253552 231.043 23.653 13.6956 37.7409


==> postravelMarkers200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 151.315 68.9391 3.63889 404.173 144.76 98.3572 197
50000 122.94 65.8324 3.05583 393.41 110.155 73.7317 160.323
50000 115.73 63.0174 3.47041 393.41 102.561 68.4352 151.363
50000 108.618 58.8851 3.47041 364.389 96.4856 64.4393 141.053
50000 97.8253 52.1665 3.17824 354.954 88.3443 59.6928 125.246
50000 88.7319 44.3861 2.57908 319.426 81.8868 56.141 113.309
50000 83.0606 43.5549 2.60601 319.426 76.8494 50.9588 105.995
50000 76.8728 40.466 1.58562 319.426 71.0888 47.5122 98.5258
50000 74.85 42.7384 0.991103 385.033 66.6488 44.9328 95.6798
50000 72.4792 44.7065 0.909818 376.934 63.4014 41.8574 92.0881
50000 71.3951 45.4694 0.909818 376.934 60.8914 40.2119 91.3223
50000 69.9124 49.9902 0.824645 384.016 56.6296 37.0176 87.0857
50000 67.6474 46.8153 0.824645 380.892 55.0618 36.2114 85.4842
50000 64.5439 46.2159 0.992269 380.892 52.2641 33.615 81.4394
50000 61.9887 44.4808 0.992269 380.892 50.4612 32.09 78.6506
50000 59.2251 43.6033 0.992269 387.566 46.9271 29.8805 75.5396
50000 57.6129 42.0081 1.29122 387.566 46.1543 29.3455 73.4296
50000 53.9732 36.2183 1.23651 309.777 44.3835 28.5417 69.6339
50000 52.7913 35.9465 1.23651 313.793 43.2037 27.9689 67.1826
50000 50.9251 35.6944 1.15575 313.793 41.1236 26.5502 64.1202
50000 49.7882 35.9381 1.18819 314.589 39.3852 25.4772 62.8644
50000 48.5781 34.4599 0.987938 314.589 39.4275 25.5026 61.1246
50000 45.6356 32.3033 0.987938 314.589 37.194 24.6977 56.9463
50000 44.3711 32.2098 0.918939 314.589 35.9342 23.6865 55.1019
50000 41.8896 28.5404 0.802915 245.026 35.0053 22.9971 52.4463
50000 39.7321 26.1444 0.802915 244.867 33.2843 21.7045 50.5967
50000 38.5056 25.5733 0.81437 244.867 32.5726 20.9705 48.8274
50000 37.3635 23.6169 0.911496 213.503 32.1515 20.8585 47.3025
50000 36.3882 23.5207 0.859266 213.503 31.0837 19.9126 46.2004
50000 34.9491 22.9219 0.744525 215.49 29.4764 19.0797 43.9652
50000 33.7041 22.5899 0.642473 215.49 28.0956 18.3861 41.8423
50000 33.182 22.2739 0.251583 205.812 28.0885 17.9635 41.6021
50000 32.0841 21.9828 0.251583 211.8 27.1904 17.4103 39.7092
50000 30.4917 20.5712 0.251583 211.8 25.7891 16.5863 37.9275
50000 29.8034 20.3743 0.13845 198.291 25.0455 16.0215 37.0273
50000 28.7736 20.0964 0.265505 198.291 24.0644 15.4825 35.2117
50000 28.5339 20.1835 0.553248 198.291 23.4431 15.1127 35.2431
50000 27.824 19.5687 0.553248 164.018 22.7905 14.3043 35.1788
50000 27.1227 19.8604 0.389344 164.018 21.8498 13.5032 34.1006
50000 27.0795 19.8689 0.0771709 164.018 21.7968 13.4652 34.123
50000 26.8165 19.4032 0.374661 167.961 21.8113 13.7206 33.5889
50000 26.2064 19.4719 0.374661 167.961 21.2195 12.9965 32.7554
50000 26.0651 19.328 0.628803 158.841 20.7623 12.6871 33.0125
50000 25.771 18.7691 0.322006 158.841 20.7325 12.7126 32.95
50000 25.6835 18.895 0.322006 158.841 20.4547 12.2919 33.2021
50000 26.5308 20.1236 0.356147 163.887 20.5987 12.4816 34.2883
50000 25.5062 20.3531 0.456183 163.887 19.0474 11.4066 32.9695
50000 24.4735 19.1156 0.339064 163.887 18.6671 11.1832 31.8033
50000 23.4734 17.5023 0.381969 137.979 18.4609 11.0777 30.5286
50000 23.5339 16.4551 0.384147 137.979 19.5425 11.6821 30.4293
50000 23.285 16.3019 0.370754 136.051 19.4197 11.5972 30.0192
50000 23.2974 16.4454 0.469273 133.726 19.4007 11.8207 29.4692
50000 23.0773 16.2013 0.29728 133.726 19.0739 11.9647 28.9451
50000 22.4232 16.2825 0.29728 130.117 18.2043 11.2185 28.3513
50000 21.4893 14.8742 0.160608 128.721 18.0449 11.1028 27.4164
50000 21.1481 14.7506 0.160608 130.953 17.6761 10.7334 27.2159
50000 20.7043 14.5812 0.160608 126.054 17.5347 10.6432 26.1414
50000 20.3133 14.4684 0.292071 127.589 16.9284 10.4379 25.4958
50000 20.3881 13.5921 0.259079 127.589 17.6335 11.0672 25.623
50000 19.9009 13.7012 0.259079 121.706 16.9015 10.4833 25.3343
50000 19.8496 13.9614 0.274767 134.161 16.861 10.5136 24.9346
50000 19.5159 13.6985 0.476449 134.161 16.644 10.4524 24.3359
50000 19.9414 14.1314 0.160767 132.399 16.9731 10.7721 24.7986
50000 20.4009 14.2153 0.160767 132.399 17.4158 10.8777 25.8691
50000 20.8688 15.237 0.0904076 119.666 17.3578 10.5448 26.5832
50000 20.0805 14.468 0.0904076 119.666 16.7929 10.432 25.4363
50000 20.2957 14.4524 0.0904076 119.666 17.2148 10.7261 25.461
50000 19.9215 14.2471 0.466544 118.021 16.8543 10.3625 25.2007
50000 19.4033 14.237 0.309202 116.792 16.1485 9.85934 24.6409
50000 18.4415 12.667 0.309202 115.057 15.7514 9.74329 23.7642
49000 18.7982 12.4859 0.217742 115.057 16.2606 10.3463 23.9899
49000 19.3152 12.9583 0.228173 112.168 16.6274 10.756 24.1454
48000 20.0845 13.0415 0.364452 115.364 17.3953 11.3485 25.2846
47000 20.3269 13.2069 0.187735 114.757 17.5292 11.5678 25.4385
45000 20.156 13.324 0.214149 114.757 17.3918 11.4505 24.9881
43000 18.8425 11.2502 0.214149 103.979 16.8373 10.8327 24.3038
38000 18.1944 11.5554 0.474534 105.862 15.616 10.0351 23.6239
37000 18.1717 11.2246 0.436345 105.862 15.9869 10.3194 23.4058
33000 18.4924 11.4126 0.650807 105.862 16.3361 10.5735 23.5585
28000 19.2042 15.758 0.576256 181.757 16.0065 10.0265 23.5592
24000 19.8575 16.5456 0.400271 174.398 16.2537 10.2124 24.1391
23000 20.7119 17.0207 0.290708 180.082 17.1767 11.0587 24.8401
18000 18.489 10.7872 0.290708 84.6883 16.6651 10.5724 24.2732
16000 17.9493 11.4414 0.432977 81.7091 15.3492 9.36406 24.1545
13000 17.8068 9.39765 0.432977 59.551 16.5389 10.5783 23.9164
12000 16.9619 9.39432 0.507293 59.551 15.2321 9.93156 22.2895
6000 17.4987 9.56835 0.588738 65.7737 16.1286 10.4905 22.8699
2000 22.1983 9.92137 1.86265 65.7737 20.0903 15.4421 26.6076


==> postravelMarkers200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
50000 166.188 73.5393 4.15517 445.709 160.581 108.704 216.863
50000 137.962 74.1613 3.33309 443.316 123.502 81.1742 186.315
50000 129.048 77.1125 1.39508 443.316 110.081 69.0107 180.507
50000 112.943 62.1855 1.39508 445.001 101.877 65.0521 151.507
50000 103.902 58.9597 1.56827 445.001 91.9595 59.855 136.272
50000 94.9878 53.8954 1.27857 342.509 84.2737 54.4673 124.722
50000 89.6553 52.7895 1.27857 354.902 79.3988 50.2518 115.906
50000 82.4047 50.2171 1.39438 354.902 70.6676 45.9268 105.364
50000 79.6759 48.5947 1.39438 328.645 67.9986 44.4588 102.832
50000 74.4683 43.3077 1.95236 314.488 65.4599 42.9894 96.242
50000 70.4763 43.4446 1.57503 316.562 60.0903 38.6568 91.898
50000 66.5424 41.4789 1.22206 311.529 56.2459 35.5486 88.832
50000 63.6755 39.8814 1.22206 315.077 53.9453 34.907 82.8134
50000 61.9875 40.6865 1.045 404.221 52.6955 33.4207 80.2462
50000 59.6495 40.0332 1.045 404.221 50.164 31.8047 77.4506
50000 57.198 44.281 0.983143 471.058 45.8965 29.3862 72.3888
50000 58.0736 51.9889 0.41165 471.058 43.3971 27.388 72.0028
50000 56.7467 52.3473 1.41306 471.058 41.4244 26.2093 68.9078
50000 53.5348 45.2572 0.374275 435.393 40.2263 24.6112 69.4814
50000 51.3583 45.0168 0.374275 435.393 38.3648 22.9443 66.6349
50000 49.023 43.823 0.374275 450.704 36.2495 21.8355 63.0402
50000 45.7283 42.5429 0.833854 450.704 34.4267 20.5312 56.7652
50000 44.6918 41.2751 0.833854 444.295 33.5119 20.3473 56.1706
50000 43.0116 41.1248 0.826606 444.295 32.1747 18.9136 53.4998
50000 41.0177 40.8206 0.857783 444.295 30.3963 17.4886 50.1368
50000 41.2459 48.6359 0.176871 572.789 28.7315 16.4053 49.0851
50000 39.9305 48.6943 0.537896 572.789 26.7812 15.7477 46.396
50000 38.5119 47.6806 0.453691 544.525 25.6662 15.1621 44.288
50000 37.8029 45.9177 0.531055 556.566 26.1406 15.4415 43.9684
50000 37.2027 45.6813 0.576803 556.566 25.7031 15.5008 42.6287
50000 36.0267 45.8136 0.434027 547.717 24.2773 15.0658 40.5095
50000 35.3097 44.9552 0.383346 547.717 24.3685 15.5338 38.681
50000 33.5553 44.3359 0.236705 541.958 23.146 14.7067 36.4403
50000 31.3776 35.1753 0.457693 485.437 22.4412 14.2563 35.1922
50000 31.1604 35.2364 0.302491 485.437 22.3659 13.7443 35.6026
50000 30.7301 35.1802 0.302491 476.944 22.15 14.2482 34.4216
50000 30.6274 37.0881 0.458437 483.948 21.7346 13.7761 34.7125
50000 30.3825 36.7893 0.444625 491.636 21.4436 13.6773 34.2554
50000 28.5703 35.9392 0.238131 491.636 20.382 13.285 30.8825
50000 28.0463 36.8673 0.459671 501.512 19.4464 12.4634 30.5496
50000 27.6918 36.8967 0.416054 501.512 18.8798 11.6699 30.8215
50000 27.1027 36.146 0.210345 496.442 18.7873 11.4245 30.461
50000 27.2877 37.9729 0.251377 509.529 18.866 11.2149 30.2607
50000 26.8301 36.7247 0.108102 509.628 18.8755 11.3594 30.596
50000 26.6162 36.7444 0.108102 509.628 18.4754 11.1174 30.3004
50000 26.2595 36.8323 0.293182 509.628 18.1608 10.9877 29.3091
50000 26.208 38.4775 0.293182 537.36 17.7693 10.5297 29.0537
50000 26.0394 39.0145 0.313968 515.662 17.5897 10.6049 28.4377
50000 25.6359 38.4673 0.173685 519.853 17.7925 10.58 28.0868
50000 24.7623 37.7555 0.173685 544.386 17.0881 10.3822 26.5952
50000 25.1137 37.6852 0.170193 544.386 17.5713 10.7659 27.2037
50000 25.393 38.2982 0.382241 511.573 17.9705 10.9748 27.8298
50000 24.7467 37.0505 0.342398 520.715 17.5399 10.8047 27.2479
50000 24.775 37.833 0.182378 491.848 17.3012 10.8092 26.7504
50000 24.1994 37.3541 0.170438 514.54 16.8631 11.0399 25.3239
50000 24.1066 37.3053 0.21901 514.54 16.8667 10.7996 25.3569
50000 23.816 37.3185 0.319473 504.012 16.5722 10.7014 25.0958
50000 23.4961 37.5653 0.396812 523.721 16.0441 10.0661 25.0633
50000 23.5304 37.259 0.275292 516.575 16.0609 10.1758 25.0712
50000 23.4524 36.9577 0.501928 519.197 16.2354 10.3576 24.9441
50000 22.9995 32.4874 0.395692 434.312 16.4422 10.2686 25.2064
50000 22.2874 32.4785 0.26317 434.312 15.7234 9.80001 24.1741
50000 22.2887 32.1589 0.26317 472.175 15.9551 9.88678 24.0572
50000 24.1351 45.0935 0.375768 584.973 15.974 10.007 24.1348
50000 23.7815 45.1221 0.162086 584.973 15.644 9.79819 23.4067
49000 18.2098 13.1086 0.316413 115.703 15.5197 9.68187 22.8756
47000 18.0387 13.2338 0.310034 116.226 15.1991 9.33204 22.8468
45000 17.41 13.2818 0.158144 122.198 14.3141 9.05792 21.7019
44000 16.6073 12.4668 0.158144 119.639 13.5786 8.69351 20.8211
40000 16.8027 12.2022 0.158144 119.639 14.0103 8.89396 21.0909
36000 16.7326 12.6676 0.249247 126.863 13.7477 8.52301 20.9505
33000 17.1801 12.8755 0.338158 121.589 14.1972 8.98336 21.1115
27000 16.1171 11.4381 0.338158 91.2147 13.2058 8.30138 20.6001
22000 15.237 11.444 0.19805 91.2147 12.1813 7.76359 18.6749
21000 14.9985 11.6098 0.105734 89.641 11.8157 7.54082 18.2336
18000 15.148 12.134 0.418845 89.641 11.7017 7.29689 18.4375
14000 14.32 10.6518 0.520574 89.641 11.7185 7.40606 17.7244
11000 12.9056 7.07265 0.55986 43.3763 11.7042 7.65171 16.8604
9000 12.6984 7.58482 0.44885 43.3763 11.0629 6.91344 17.1337
6000 12.9305 8.19624 0.364573 43.9523 10.9071 6.75385 17.2277
3000 11.4658 7.5173 0.364573 43.9523 9.59635 5.85039 14.8826


==> postravelMarkers200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 154.906 67.8263 2.32341 416.416 147.305 105.029 198
50000 124.317 66.8063 2.05582 409.627 108.913 77.2438 155.584
50000 110.703 61.9253 3.05521 408.254 97.0891 67.5643 137.876
50000 103.56 61.8902 3.05521 408.254 89.4074 60.9249 129.252
50000 95.6536 56.8703 1.65045 391.724 81.6077 55.4845 122.748
50000 91.7743 57.2749 1.96947 393.671 77.1309 51.052 118.55
50000 84.251 50.9347 0.859196 352.541 72.4238 46.9148 111.369
50000 78.6017 45.963 1.45732 323.487 69.6359 43.7359 105.557
50000 75.4941 45.7432 1.45732 318.31 66.3581 40.7956 101.827
50000 70.3695 43.3883 1.54199 270.209 59.9128 37.8542 95.0816
50000 65.4359 41.3602 0.432216 270.209 55.2644 34.9061 86.9704
50000 61.378 39.7924 0.432216 267.49 51.2421 32.8257 80.1498
50000 58.079 38.9132 1.29782 314.736 48.159 30.7764 74.8997
50000 54.578 35.5869 0.850193 245.093 44.856 28.5659 71.8008
50000 51.7875 34.0125 0.968126 256.522 42.3811 27.3235 67.5744
50000 48.3683 33.0528 0.335563 257.453 39.1527 24.8139 62.9115
50000 47.1525 32.1227 0.573035 257.453 38.4277 24.8445 59.8447
50000 43.9752 31.2144 0.404966 257.671 35.7347 22.1136 56.1552
50000 42.1394 31.2585 0.628753 244.893 33.5284 20.0312 54.4555
50000 41.2391 30.9569 0.628753 230.77 32.5487 19.3235 53.3608
50000 40.2331 30.6261 0.736528 222.674 31.3309 19.0864 50.5043
50000 37.6693 29.7701 0.973591 227.314 28.6713 18.2457 45.6375
50000 35.6766 29.9588 0.360169 240.467 26.3122 16.5008 43.3071
50000 34.2017 29.3438 0.360169 224.148 24.8942 15.584 41.5807
50000 33.2686 28.9709 0.423867 221.907 24.5467 15.3641 39.3194
50000 31.7795 27.9057 0.413409 218.709 23.1679 14.548 37.8422
50000 30.24 27.6979 0.413409 220.655 21.6628 13.4107 35.818
50000 28.9834 26.037 0.656084 227.176 21.8353 13.9762 33.4929
50000 28.4223 27.0028 0.662381 232.01 20.8949 13.3841 31.9357
50000 27.3469 25.9818 0.325998 230.661 20.4415 12.9798 31.169
50000 26.5466 24.863 0.246565 224.793 19.9079 12.5784 30.6414
50000 25.2323 24.9134 0.246565 247.362 18.5298 11.504 28.837
50000 25.6014 24.8554 0.333602 255.363 19.1197 11.9676 29.2553
50000 25.7518 24.5473 0.271771 245.713 19.0311 12.3498 29.4815
50000 24.7391 21.4941 0.398063 234.522 19.1753 12.3565 29.2204
50000 23.7618 20.4857 0.335557 211.449 18.8648 11.9448 28.3405
50000 23.9255 20.3851 0.296667 208.198 19.1203 12.0143 28.775
50000 23.2728 20.3423 0.241554 208.198 18.36 11.5417 27.5499
50000 22.3458 19.6195 0.43732 181.763 17.4589 11.119 26.5002
50000 22.1455 19.6067 0.403599 181.594 17.4247 10.8329 26.5541
50000 22.5288 19.8698 0.393364 186.817 17.627 10.985 26.7991
50000 21.9743 20.1251 0.18995 207.208 16.8704 10.5508 26.1934
49000 21.8746 20.0757 0.15991 198.224 16.7483 10.7859 25.6921
48000 21.6959 19.9396 0.15991 209.5 16.5419 10.862 24.8152
47000 20.6239 20.0791 0.128819 183.975 15.5492 10.2278 23.1821
43000 20.2568 18.5756 0.520331 165.896 15.0442 9.90851 23.3773


==> postravelMarkers200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 151.913 75.8241 2.87757 428.185 140.034 93.9567 200.381
50000 126.49 73.3632 2.18125 419.08 109.362 73.0562 160.772
50000 115.282 70.3441 2.18125 427.815 99.2101 63.0466 150.079
50000 101.469 62.6873 1.82963 417.267 87.1979 55.3704 133.995
50000 92.0673 63.1221 0.971871 423.383 73.6255 48.493 118.044
50000 84.8433 64.4347 1.01406 421.909 65.535 41.3274 105.399
50000 77.0685 60.1555 1.46458 419.323 61.0781 37.0456 94.9933
50000 68.0473 50.3372 0.9354 336.021 54.9296 31.7922 87.3639
50000 64.0811 49.6573 0.577389 346.49 50.2764 29.6043 81.2006
50000 59.1251 48.2557 1.04548 348.347 44.9236 26.7011 73.0379
50000 56.8052 47.4905 0.767624 348.347 42.9074 25.4183 69.4996
50000 54.2413 44.5644 0.767624 345.589 42.9351 25.1845 66.9332
50000 51.1231 45.3571 1.28958 383.902 39.0132 23.5016 61.3981
50000 48.5618 44.5694 0.748855 408.113 36.507 22.3716 58.5318
50000 44.5085 38.1815 0.220663 337.69 34.1035 20.776 55.2491
50000 41.2441 37.9564 0.436207 338.163 30.9708 19.5105 48.4698
50000 38.7639 36.6546 0.938573 338.163 29.3682 18.1638 45.6671
50000 36.6742 34.9048 0.747522 333.336 27.1831 16.9952 43.4147
50000 35.756 36.5439 0.434958 335.326 25.5169 16.26 40.6826
50000 35.3093 36.2679 0.434958 331.766 25.099 15.7872 40.3684
50000 34.1039 36.4077 0.509444 339.883 23.6933 14.7821 38.7167
50000 33.8995 36.8778 0.59241 342.357 23.3367 14.3505 38.7858
50000 32.9495 37.1543 0.414027 345.242 22.1649 13.9307 37.0082
50000 32.4375 36.5629 0.414027 336.182 21.9959 14.3469 34.7519
50000 30.2324 33.8714 0.20258 342.912 20.9392 13.4595 33.5133
50000 29.7274 32.4382 0.271247 319.433 20.901 13.2896 33.4976
50000 29.8932 32.3339 0.323257 305.09 21.1416 13.8632 33.1248
50000 28.9202 31.6242 0.291305 294.694 20.6133 13.4206 31.8647
50000 27.1469 24.9976 0.291305 248.027 20.8513 13.9116 31.2348
50000 26.9834 25.5484 0.480222 249.734 20.2858 13.4221 30.7613
50000 24.6799 20.3039 0.466819 196.446 19.773 13.0137 29.0803
49000 23.3142 17.8642 0.305244 185.241 19.3325 12.621 28.2366
49000 22.7095 16.8006 0.516411 159.828 18.8996 12.1351 27.7846
49000 21.9417 16.0089 0.556858 177.301 18.3784 11.9124 27.0353
49000 22.0585 16.5716 0.511604 171.807 18.0636 11.5866 27.1698
48000 21.6506 16.9133 0.180717 171.807 17.2909 10.9812 26.793
48000 20.8842 16.4051 0.237225 174.576 16.5425 10.83 25.5704
47000 21.1546 16.8941 0.251469 170.413 16.5525 10.7744 25.9663
45000 20.9277 17.0939 0.179787 156.282 16.3065 10.3638 25.4412
44000 20.1785 15.9563 0.617049 142.758 15.7028 10.4129 24.1006
44000 19.325 15.5029 0.446677 142.758 15.0898 10.0616 22.9697
40000 18.4576 13.907 0.221513 151.745 15.1177 10.3532 21.8878
40000 17.8127 13.6017 0.182468 151.745 14.6642 9.82069 21.5353
36000 18.246 16.3407 0.182468 163.906 14.4479 9.52341 21.3818
34000 18.2916 16.6749 0.232317 160.634 14.3842 9.20687 21.6401
32000 17.6291 13.6416 0.174261 164.616 15.1009 9.58795 21.7537
31000 18.0064 14.0369 0.0765221 162.386 15.0296 9.55114 22.4518
31000 17.9082 14.1748 0.208505 160.039 14.6907 9.12739 22.7744
26000 17.2055 14.9846 0.406308 154.227 13.6277 8.3756 21.2687
23000 17.3065 15.6205 0.310776 159.535 13.668 8.31456 21.0389
18000 16.349 16.0483 0.262335 153.852 12.0893 7.58978 19.4344
15000 16.1304 14.1886 0.178571 121.254 12.3734 7.5006 19.9999
11000 16.5981 14.4712 0.169174 118.123 12.0944 7.41443 21.2163
7000 18.9556 17.0674 0.169174 117.537 13.3702 6.78768 26.4854


==> postravelMarkers200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 137.21 60.3175 5.41053 342.147 130.784 91.4868 178.002
50000 108.306 55.5277 2.39618 318.795 98.6705 66.7968 142.015
50000 96.6441 51.6537 3.03403 328.425 86.1515 58.1628 125.541
50000 89.5099 48.542 2.97303 328.425 80.968 51.7148 117.882
50000 79.9507 45.1989 2.22807 365.794 70.9604 45.6749 103.419
50000 72.896 42.9265 1.47152 365.794 63.1801 40.7252 94.5761
50000 69.0657 42.4383 1.47213 404.28 58.6741 38.3185 89.4783
50000 63.5726 42.9205 0.769082 361.523 50.9603 33.7647 81.7143
50000 59.1571 41.1918 1.18099 361.523 47.8602 31.7431 73.9997
50000 57.5656 39.4398 1.18099 334.834 47.3505 30.4917 72.4068
50000 53.0585 38.5596 0.936277 359.254 41.9315 27.1609 66.5911
50000 49.9554 35.2297 0.975779 351.618 40.7932 26.5966 62.166
50000 43.706 30.1097 0.324089 409.952 37.0951 23.7168 55.4574
50000 42.6313 29.6188 0.454372 409.952 36.3538 23.0858 53.6967
50000 41.9105 29.458 0.589662 397.579 35.1922 22.5557 52.8299
50000 40.6869 28.5016 0.613558 349.041 33.8865 21.168 52.0085
50000 38.6659 27.7281 0.560518 349.041 31.7399 19.8791 48.9906
50000 38.4063 28.2555 0.635717 351.529 31.5937 19.6127 47.7797
50000 37.5137 27.9934 0.772672 351.529 30.8765 19.1015 46.286
50000 35.6441 27.5966 0.22755 324.637 28.6539 17.9626 43.9518
50000 34.2917 26.4066 0.235093 324.637 27.992 17.4367 42.5592
50000 33.7004 26.3409 0.235093 327.535 27.1777 17.1068 41.6963
50000 32.2921 26.0893 1.01194 328.405 25.7842 16.3637 39.1479
50000 32.7605 26.5697 0.532331 332.128 26.2611 16.6824 39.6286
50000 31.5645 25.3693 0.532331 345.389 25.3246 16.1569 38.6592
50000 30.8655 25.1724 0.300477 324.421 24.493 15.9692 37.1597
50000 30.5682 25.3307 0.520746 350.097 23.8501 15.3988 37.4083
50000 30.2691 25.4006 0.472073 350.097 23.5696 15.1456 37.0234
50000 30.0005 24.8173 0.470291 324.627 23.8952 14.868 37.3809
50000 27.6476 24.0259 0.335507 362.958 21.6905 13.8547 33.5308
50000 27.3865 23.7607 0.494933 340.855 21.387 13.9281 33.0881
50000 26.8283 22.539 0.398024 340.563 21.4685 13.6014 32.9548
50000 25.8863 22.7562 0.312245 332.085 20.3107 12.9638 31.6614
50000 25.0189 21.858 0.565628 334.943 19.8272 12.7356 30.3761
50000 24.412 21.8559 0.301719 346.142 19.3731 12.5018 29.3334
50000 23.8968 21.9031 0.55916 338.16 18.8608 12.4683 28.0971
50000 24.7469 21.9748 0.287501 338.16 20.0066 12.9325 29.6602
50000 24.0835 21.3865 0.128884 338.16 19.589 12.9557 28.6201
50000 24.1918 21.9016 0.302589 310.444 19.3307 12.4964 28.4771
50000 23.6538 21.5105 0.36509 299.892 18.8894 12.1496 27.8214
50000 22.6478 19.7981 0.513771 297.53 18.7537 11.9778 27.4214
50000 22.1921 19.9057 0.485291 297.53 18.0128 11.6141 26.7908
50000 21.7198 19.8594 0.409404 301.806 17.5196 11.3521 25.836
50000 21.3466 19.5552 0.409404 306.115 17.16 11.1895 25.353
48000 22.5043 20.7764 0.486921 292.454 17.9888 11.5126 26.8393
48000 22.2963 20.8221 0.431015 292.454 17.7719 11.471 26.3188
47000 22.4211 21.2717 0.353697 292.379 17.6257 11.3156 26.4279
46000 22.2148 20.5285 0.373358 286.082 17.4167 11.116 26.1872
45000 22.19 20.2392 0.252894 269.823 17.2619 11.0215 26.8598
44000 21.4209 19.4498 0.311625 269.823 16.8631 10.7752 25.486
41000 20.8269 20.6586 0.413283 298.829 15.8943 10.4402 23.8097
39000 21.1979 20.8408 0.496631 298.829 16.4457 11.0373 23.8932
36000 21.6011 23.1279 0.341737 304.682 16.4903 10.904 24.2802
33000 20.6345 22.8912 0.380134 304.682 16.088 10.5689 23.6819
32000 20.7105 22.2034 0.575201 323.926 16.8568 10.6487 24.0419
28000 22.2696 23.5794 0.30284 299.678 17.6064 11.4876 25.4431
26000 22.2013 25.157 0.365449 307.464 17.0161 10.8822 25.2947
24000 20.9866 23.7703 0.447113 238.75 15.2585 9.12003 24.3202
19000 16.9883 11.162 0.400839 85.4625 14.4594 8.51829 22.5871
13000 19.3333 12.1359 0.620456 85.4625 16.4074 9.75311 26.6499
10000 17.4994 10.8755 0.315114 79.0367 15.0396 8.89277 24.2947
8000 19.7828 10.805 0.770909 79.0367 18.7936 11.2928 26.353
6000 19.3217 11.4677 0.55017 72.7324 17.6171 10.0548 26.2185
3000 20.4667 10.7403 0.328166 56.4931 19.7984 11.426 27.9105


==> postravelMarkers20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 158.417 77.1847 0.882684 467.211 152.038 95.8644 212.569
50000 138.172 71.5992 2.74374 457.305 126.607 83.4164 181.156
50000 122.133 66.0111 2.52039 409.863 108.753 72.7246 159.898
50000 118.14 62.0157 2.52039 401.398 106.65 72.2538 152.472
50000 110.699 61.0449 2.52039 401.398 98.6186 65.2728 142.688
50000 106.152 61.7625 3.85721 401.398 92.2251 60.5888 137.205
50000 102.328 62.3464 2.16126 404.695 87.2243 57.5915 130.121
50000 100.148 62.4893 2.16126 404.695 84.5532 54.6231 129.103
50000 94.8111 60.1664 2.16126 404.695 78.6412 51.7769 121.971
50000 91.3133 59.7737 1.79431 398.287 75.7186 48.7377 117.421
50000 87.8223 60.0353 1.79431 398.287 71.3843 45.7304 113.072
50000 85.0925 57.5677 1.66973 404.746 69.5664 44.4157 109.651
50000 82.8284 55.9 1.66973 395.633 67.7425 42.8398 107.089
50000 79.2325 56.4592 1.85012 403.068 63.2746 39.1603 103.511
50000 77.5244 56.3489 0.492577 403.068 61.0474 37.7321 100.948
50000 73.1013 55.3739 0.492577 391.417 55.6457 35.2964 92.9261
50000 67.5617 49.6557 0.855583 320.79 52.3108 33.5182 84.2807
50000 62.4085 43.4802 1.88579 293.633 50.742 32.5282 77.9668
50000 58.353 40.3601 1.34724 293.633 48.3955 30.8979 72.6757
50000 56.6782 39.6747 1.96324 292.617 46.7725 30.1777 69.9987
50000 55.1197 39.5614 1.22511 292.258 44.8384 29.1539 67.3247
50000 53.2339 37.9234 0.737293 282.492 43.5395 28.5726 64.8943
50000 51.4741 37.3038 0.235438 294.268 41.7767 27.2666 62.5886
50000 50.285 37.0136 0.741172 294.268 40.9882 26.7035 60.5867
50000 47.2168 34.3875 0.665261 281.968 38.7381 25.4592 58.0031
50000 47.3704 35.9639 0.665261 302.648 38.2383 25.0358 57.6107
50000 46.0645 35.2242 0.689125 302.648 37.4532 24.6285 55.4189
50000 45.2604 34.4619 0.989283 289.4 37.0133 24.2444 54.6487
50000 44.8033 34.543 0.989283 289.4 36.3697 23.6957 54.1409
50000 42.7334 33.8587 0.451116 288.645 34.2759 22.2003 51.548
50000 42.4205 33.9414 0.56972 288.645 33.6693 21.8554 51.3877
50000 41.1559 33.142 0.746238 287.339 32.9527 21.4693 49.7182
50000 38.6628 30.5124 0.83219 291.828 31.2642 20.2971 47.3804
50000 38.5024 30.3209 0.435338 290.949 31.3456 20.5385 46.6307
50000 36.8521 26.8834 0.435338 256.927 30.5824 20.1525 45.3336
50000 34.6358 21.2705 0.699038 161.836 29.8068 19.7427 43.8387
50000 32.8343 20.404 0.692354 161.836 28.5007 18.5284 41.4484
50000 31.9102 19.3548 0.475066 152.733 28.0269 18.4256 40.1032
25000 31.0805 16.2872 0.475066 144.695 29.3072 19.0056 40.3926
25000 30.0951 15.3092 0.432847 133.445 28.37 18.6459 39.4817
25000 29.4527 13.8427 0.432847 111.082 27.9288 19.1914 37.9201
25000 28.4113 13.5412 0.432847 111.082 26.5729 18.3898 35.957
25000 27.9214 14.0528 0.797956 101.019 25.7413 17.5208 35.8122
25000 27.1508 13.9703 0.824821 101.019 24.7886 16.8576 35.1099
25000 27.1324 14.0554 0.739546 96.9712 24.893 16.7517 35.232
25000 26.6754 13.5452 0.739546 95.0538 24.6218 16.6874 34.6329
25000 26.5416 13.8794 0.961611 104.607 24.3448 16.1942 34.7498
25000 26.2844 13.5664 0.961611 104.607 24.1675 16.2306 34.3456
25000 26.0875 13.6079 0.693542 107.486 23.9903 16.0177 33.9055
25000 25.1889 12.6451 0.929612 101.567 23.3797 16.0508 32.3454
25000 25.0366 12.5323 0.802883 100.193 23.2355 16.1271 32.0759
25000 24.5055 12.233 0.930554 108.021 22.8726 15.8081 31.3136
25000 24.1164 12.3445 0.69978 108.021 22.5244 15.1176 31.1493
25000 23.7365 12.2646 0.648421 101.53 22.0831 14.7609 30.6668
25000 22.7724 11.7052 0.610057 105.815 21.3024 14.3703 29.1406
25000 23.3344 11.6524 0.681033 105.815 21.9575 14.8954 29.9262
25000 22.3527 11.556 0.547571 93.9965 20.8858 13.7542 29.0066
25000 22.3393 11.4765 0.332178 93.9965 20.9439 13.8052 28.9636
25000 21.7632 11.5689 0.29241 102.978 20.3613 13.2663 28.1465
25000 20.6771 10.2985 0.29241 67.9618 19.6765 12.9273 26.821
25000 20.3369 10.3065 0.343755 74.0222 19.3633 12.6096 26.4033
25000 19.713 10.1536 0.538951 74.0222 18.6238 12.0525 25.6236
25000 19.6974 10.2756 0.436102 69.3775 18.722 11.9073 25.9623
25000 19.3554 10.0029 0.577583 69.8231 18.4043 11.8884 25.2235
25000 18.9269 9.66212 0.371288 68.8866 18.0572 11.7208 24.7427
25000 18.8251 9.77008 0.371288 68.8866 17.7912 11.586 24.5723
25000 19.0777 9.84904 0.289824 73.8961 18.0933 11.9524 24.7373
25000 19.7158 9.59989 0.562551 73.8961 18.94 12.734 25.2979
24000 19.547 9.3746 0.562551 80.7052 18.8285 12.7022 25.1022
24000 18.8624 8.87159 0.392998 67.5973 18.0071 12.4943 24.2427
23000 19.0619 8.60243 0.479115 63.0708 18.3158 12.9145 24.5051
22000 18.2629 8.24078 0.0899634 65.3307 17.6873 12.3231 23.4184
22000 18.6742 8.51611 0.185878 65.9241 18.1316 12.496 24.096
20000 18.8626 8.59527 0.185878 65.9241 18.4525 12.7562 24.1651
19000 19.2404 8.02478 0.628891 61.8053 18.8685 13.5897 24.2257
18000 19.1139 7.98081 0.518155 58.8371 18.6631 13.4147 24.1865
18000 18.7396 7.94296 0.273843 58.8371 18.3948 13.0458 23.785
17000 19.3858 8.08601 0.0504413 58.8587 19.192 13.672 24.507
16000 19.2028 8.36098 0.0504413 60.5362 18.8082 13.1689 24.408
15000 19.0756 8.25017 0.620867 60.5362 18.8003 13.1654 24.1111
12000 18.4619 7.62936 0.620867 54.23 18.0262 13.0443 23.3064
9000 18.0075 7.37944 1.06686 56.4022 17.6751 12.797 22.5583
8000 17.2967 7.13885 0.955002 56.4022 16.8875 12.449 21.4916
6000 16.8887 7.49619 0.588966 56.4022 16.0261 11.8206 20.7776
4000 16.2926 7.958 0.768338 55.2918 15.193 10.6629 20.394
3000 16.6497 8.44866 0.974191 58.7667 14.8506 10.7379 20.4775
3000 16.6465 8.4526 0.974191 58.7667 14.8 10.8008 20.4444
3000 16.6465 8.4526 0.974191 58.7667 14.8 10.8008 20.4444
3000 17.2394 8.7741 1.34362 57.6516 15.2739 11.4941 20.5996
3000 17.785 8.82641 1.55705 57.6516 16.0781 12.1018 21.0339
3000 17.5496 8.41979 0.947096 54.6327 15.9873 12.1189 20.8458
2000 16.6525 5.81674 1.26534 38.9714 16.284 12.6283 20.1189
1000 18.715 6.52123 1.26534 38.9714 18.8901 14.1193 23.1249


==> postravelMarkers20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 157.207 67.7356 5.35772 444.92 150.302 106.974 199.13
50000 126.682 64.051 1.57058 411.93 115.594 80.4284 162.316
50000 113.883 57.5808 2.60206 388.448 105.799 72.3884 144.493
50000 102.585 55.1166 2.12325 387.728 93.3253 61.7542 131.594
50000 90.9861 48.4997 2.12325 365.139 81.0858 55.6297 115.523
50000 86.8622 46.2481 1.6381 347.257 76.7973 53.1619 111.703
50000 84.8566 48.1382 1.6381 342.377 73.4434 49.8621 110.997
50000 78.5912 45.7462 1.6381 343.133 67.9348 45.7461 102.467
50000 74.6322 45.2005 2.23286 337.431 62.5074 43.3124 94.8263
50000 67.8311 44.8451 0.531686 345.59 56.206 38.6876 82.0808
50000 64.4308 42.3438 1.39322 352.589 53.1258 36.6624 78.347
50000 60.8584 38.7967 1.39322 276.409 50.5507 34.7891 75.5712
50000 56.976 36.4245 0.465447 275.683 47.9944 33.0833 70.361
50000 53.4083 34.9251 1.28733 273.006 44.8479 30.5471 66.1774
50000 50.4099 34.0451 0.86106 273.006 41.8025 28.8447 61.1911
50000 47.4134 31.5736 0.623763 281.307 39.6861 27.2933 57.8657
50000 46.1787 32.1964 0.637762 273.881 38.2392 25.1351 56.899
50000 44.4547 30.1257 0.896113 234.371 37.1565 23.8203 55.9815
50000 43.5818 29.4277 0.717553 231.449 36.4494 23.6135 54.501
50000 42.6837 29.5103 0.717553 231.449 35.1431 22.5787 53.2903
50000 41.0483 27.8983 1.49923 223.442 33.653 21.8388 52.4619
50000 38.3071 25.5535 0.321172 232.255 31.7376 21.0002 48.4095
50000 37.4419 25.351 0.31114 231.903 30.7935 20.5752 47.0293
50000 35.6958 24.4569 0.198425 214.807 29.4547 19.659 44.1416
50000 34.4903 23.7774 1.17439 210.23 28.2871 19.2546 42.0972
50000 33.1124 22.6734 0.803773 218.571 27.3404 18.5344 40.5812
50000 32.1422 22.4 0.961505 227.815 26.5037 17.887 39.429
50000 31.5291 22.3778 0.623398 214.858 25.8034 17.2668 38.6874
50000 30.9311 21.6882 0.574924 223.872 25.587 16.7058 38.5001
50000 29.5353 21.1575 0.270672 223.332 24.2886 15.859 36.5742
50000 28.4658 20.9344 0.65728 220.77 23.1484 15.0756 35.0875
50000 27.7221 20.1321 0.277749 225.132 22.8096 14.9627 34.2323
50000 26.053 18.3216 0.47996 197.534 21.6527 14.1344 32.6334
50000 25.0426 15.8232 0.568991 139.916 21.4643 14.1345 31.446
50000 24.4674 15.7731 0.579202 139.916 20.8798 13.4644 30.9417
50000 23.745 15.4566 0.395853 145.722 20.1333 13.1893 29.9693
49000 23.2227 14.9594 0.278316 134.795 19.9072 12.636 29.749
49000 23.4196 14.6744 0.270537 135.282 20.1953 13.1936 29.8723
48000 21.9337 13.3901 0.495823 128.849 19.2144 12.5932 28.0289
48000 21.4847 12.7529 0.233275 125.396 19.1487 12.4499 27.6456
43000 21.3561 12.6591 0.37953 127.113 19.2067 12.6005 27.2141
36000 21.402 13.0659 0.237893 127.247 19.1996 12.4207 27.2488


==> postravelMarkers20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 160.552 71.4873 3.34911 396.076 155.197 103.809 213.337
50000 142 72.913 2.96009 413.22 131.332 83.5916 194.316
50000 124.396 68.6649 2.04733 420.292 111.875 70.2828 170.233
50000 110.066 64.3327 1.3686 420.292 95.1864 62.1666 144.78
50000 100.807 61.1797 2.54112 415.126 87.1072 54.8169 132.844
50000 94.0094 59.312 1.63863 409.064 78.4275 51.2014 121.669
50000 89.7633 59.6952 2.05899 412.746 72.4071 47.6703 115.349
50000 84.1703 58.1357 1.40724 411.692 67.0803 44.3277 106.196
50000 75.1827 55.9383 1.17082 410.9 58.4628 39.1421 91.5072
50000 71.1407 55.8963 1.35845 411.536 54.1975 35.1631 86.2412
50000 66.449 53.3801 1.45722 415.816 51.0999 32.7848 79.9365
50000 62.8864 52.384 0.367242 404.849 47.9306 30.8514 75.5564
50000 59.8505 52.428 0.881563 420.855 44.2907 28.3594 70.705
50000 54.7286 44.885 1.31847 382.338 41.9521 27.0837 65.3533
50000 53.4045 43.9806 0.504242 348.095 40.298 26.3204 64.1728
50000 50.8051 44.0887 0.504242 377.083 37.5957 24.3979 59.5658
50000 47.4092 42.707 0.947605 368.306 34.6531 22.4642 54.553
49000 47.658 52.7743 0.747788 535.231 33.3042 21.9808 52.0211
49000 44.9755 50.4358 0.930914 535.231 31.4881 20.9889 48.519
49000 42.5405 41.5309 0.269045 406.026 30.4634 20.051 47.514
49000 39.9354 40.6994 1.06725 397.356 28.431 18.7353 44.0585
48000 38.1678 37.3416 0.584052 332.399 27.7972 17.8558 42.7474
48000 36.3524 36.4388 0.354605 324.112 26.1074 16.9521 40.1198
48000 34.1717 33.5774 0.60759 324.112 24.6928 16.204 38.433
48000 33.1105 31.9942 0.423039 293.575 23.7989 16.1562 36.8013
48000 31.6368 30.4574 0.807301 285.315 23.2355 15.7834 35.5096
48000 31.3219 30.6853 0.807301 299.217 22.9822 15.069 35.7091
48000 30.9639 30.7631 0.461839 310.994 22.7522 14.5304 35.9456
47000 30.1427 29.9628 0.365936 306.353 22.1582 14.1669 35.3625
46000 25.8107 20.1284 0.232568 179.394 20.2389 13.089 31.7843
45000 24.8212 20.0277 0.232568 186.911 19.0348 12.4654 30.0073
45000 24.0693 19.9141 0.647811 180.71 18.2109 12.1181 28.8043
44000 24.3016 19.8359 0.436726 183.404 18.7438 12.475 28.9384
44000 24.1196 19.6527 0.435003 173.92 18.7504 12.2136 28.9077
44000 23.5685 19.7749 0.272015 175.605 18.1051 11.9316 27.9421
40000 21.8505 18.3341 0.441428 179.4 17.0366 11.2548 25.8359
37000 20.6147 13.6504 0.234308 115.351 17.0922 11.5041 25.488
34000 20.6414 13.8171 0.289232 115.351 17.1202 11.2588 25.8665
33000 19.5479 12.5054 0.547804 92.4614 16.6965 10.8408 24.7695
29000 19.0165 12.49 0.389378 90.1435 16.0392 10.5919 23.7598
27000 18.6012 12.2222 0.304911 91.8368 15.8967 10.4456 22.999
27000 18.263 11.7452 0.304911 90.2604 15.7085 10.3038 22.712
21000 19.1217 12.3686 0.43659 90.4835 16.199 10.8026 23.5512
18000 18.537 12.547 0.372025 88.7503 15.6558 10.5645 21.9498
12000 18.5496 12.4166 0.344888 84.7697 15.6323 10.3714 22.3668
10000 16.1621 9.21098 0.537527 71.9808 14.4349 10.0217 19.8406
7000 17.5003 10.3391 0.951641 75.326 15.3146 10.4278 21.5975


==> postravelMarkers20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 151.584 67.3097 2.71419 377.248 147.372 98.9226 198.552
50000 122.297 61.1401 2.34642 379.784 114.108 75.6111 160.25
50000 106.034 56.9884 2.43161 382.506 95.8663 64.1063 136.775
50000 97.5125 54.232 2.19009 352.292 87.643 56.4105 127.067
50000 89.911 51.9863 1.51294 344.316 79.41 50.3863 118.532
50000 80.6897 49.2251 1.51294 349.125 69.5591 43.6597 107.415
50000 74.4173 48.1237 1.13521 354.255 61.7335 39.349 97.3913
50000 70.7224 46.3996 0.349481 349.849 58.0117 37.0767 93.1141
50000 68.2169 45.6525 1.33659 361.786 55.3251 35.4444 89.5571
50000 61.5324 42.2728 1.78695 329.655 49.5755 32.0728 78.2511
50000 56.9866 38.9933 1.14906 329.655 46.5568 30.4115 71.302
50000 53.7589 36.1907 1.16953 310.209 44.8681 28.8927 67.7946
50000 50.9439 35.2191 1.06555 307.816 42.357 26.9876 64.3855
50000 47.5796 30.8486 0.352741 211.194 39.7477 25.9567 60.3013
50000 45.9693 30.3607 0.352741 211.194 37.941 24.4813 58.6781
50000 44.0626 30.6309 0.864916 206.648 35.4853 22.724 55.8579
50000 42.2992 29.1535 0.458449 193.843 34.4582 21.8579 53.6979
50000 39.5724 26.5537 0.340164 200.896 32.6661 20.9126 50.8434
50000 38.1721 24.8265 0.723445 180.717 32.0138 20.567 49.1651
50000 36.8579 24.6203 0.384526 176.962 30.561 19.5608 47.0758
50000 36.5989 24.5676 0.313047 176.962 30.4313 19.2841 46.5383
50000 33.7949 22.9907 0.577862 161.496 27.4966 17.8162 42.7347
50000 32.3301 22.2659 0.686445 161.496 26.1448 16.8691 40.9978
50000 31.9976 21.2647 0.737721 163.208 26.4002 17.1739 40.5946
50000 31.5322 21.0636 0.77504 176.32 25.7003 16.7588 40.3725
50000 31.0807 21.0089 0.301975 167.72 25.5126 16.7458 39.1047
50000 29.9124 20.6574 0.301975 176.373 24.4062 15.9018 37.5771
50000 28.6605 20.4805 0.574616 163.447 23.0731 15.0057 35.6179
50000 27.0721 19.4976 0.591407 163.447 21.8151 13.9186 34.0612
50000 26.0681 18.9224 0.379851 167.622 20.8034 13.533 32.6181
50000 25.9791 19.0367 0.339398 174.949 20.8338 13.4265 32.4138
50000 25.8284 19.2805 0.403337 170.998 20.5014 13.2702 31.9006
50000 25.4888 19.0071 0.473458 160.613 20.1276 13.0439 31.7589
50000 24.4696 17.9235 0.527637 158.636 19.6236 12.7597 30.4323
50000 23.6746 17.3941 0.296776 163.326 19.0622 12.4694 29.3311
50000 23.1376 16.9669 0.567171 163.326 18.5689 12.232 28.4095
50000 22.3254 16.4117 0.335447 161.696 18.051 11.7861 27.3452
50000 21.3799 15.038 0.392118 155.961 17.5929 11.4311 26.8755
50000 21.0109 14.5227 0.345642 187.116 17.3783 11.2478 26.5156
50000 20.6448 14.1306 0.425081 187.116 17.0827 11.1176 26.1851
49000 21.0742 14.2127 0.385976 171.666 17.6323 11.2942 26.9508
49000 20.5484 14.2258 0.414039 171.666 16.9407 10.8805 26.126
47000 19.6308 13.4786 0.507808 169.038 16.4213 10.6292 24.7798
46000 19.3839 13.5393 0.494374 152.295 16.0528 10.4647 24.211
46000 18.7897 13.2582 0.242049 177.164 15.6603 10.2493 23.3494
46000 18.9025 13.119 0.114513 189.421 15.7832 10.3553 23.9544
44000 18.2 11.285 0.494699 107.899 15.5545 10.2741 23.3916
43000 17.8542 10.7531 0.304751 102.369 15.4723 10.2722 22.9957
43000 17.9036 10.3754 0.457291 100.988 15.8949 10.6289 22.6904
42000 17.8708 10.3262 0.278203 101.629 15.9272 10.6878 22.6754
42000 18.2251 11.0899 0.467262 104.944 15.8372 10.5989 23.0698
41000 18.6966 12.1653 0.569413 105.378 15.7383 10.3998 23.525
40000 19.0109 12.3004 0.372645 113.722 15.9853 10.5905 24.0144
37000 17.5821 10.6972 0.372645 101.381 15.1741 10.2011 22.3955
35000 17.8249 10.7107 0.353245 101.381 15.6406 10.2475 22.7848
34000 18.1251 10.6744 0.148178 106.907 16.0423 10.5052 23.3853
34000 18.3978 11.1107 0.148178 107.285 16.138 10.5178 23.6237
28000 18.5961 10.8312 0.471869 99.1387 16.4035 10.8221 23.8428
26000 18.0939 10.6578 0.500448 98.4398 15.9636 10.5112 23.0307
19000 17.5461 8.60247 0.762026 58.9015 16.4713 11.0908 22.698
16000 17.6166 9.04935 0.601228 64.6541 16.654 10.8341 23.0217
13000 17.3097 8.26588 0.833951 65.2313 16.268 11.353 21.916
10000 16.8838 7.72366 0.433659 56.7096 15.9665 11.3149 21.2736
8000 14.9705 6.7133 0.761225 46.9176 14.1239 10.0783 18.9391
7000 14.5352 6.61778 1.09023 46.9176 13.5684 9.76667 18.3756
4000 16.4023 6.08961 1.28002 41.4791 15.8307 11.9088 20.4824


==> postravelMarkers20random.txt <==
n mean stddev min max median quart1 quart3
50000 146.652 72.4647 3.28659 404.926 139.911 89.4712 198.837
50000 122.851 68.8993 2.42614 357.219 108.437 67.3428 171.65
50000 110.535 66.5982 0.862888 359.423 94.9005 58.9308 151.252
50000 103.761 64.1742 1.9153 359.423 87.8785 55.3471 139.08
50000 97.4581 60.4168 1.46165 338.008 81.6381 51.8218 131.528
50000 86.3202 55.4308 1.71247 338.008 71.7911 45.3975 113.213
50000 79.8073 49.4283 1.58803 315.957 67.8669 43.9848 102.336
50000 75.8474 48.4759 1.40737 313.333 63.275 41.2347 96.9059
50000 70.4647 45.0652 1.43514 313.333 59.097 38.4979 90.1246
50000 67.1711 44.0547 1.16569 293.822 55.5837 36.4635 85.4811
50000 62.4877 38.7674 1.52508 293.822 53.3278 35.1906 79.3157
50000 59.7656 37.1843 1.43611 294.823 50.8402 33.6972 76.3689
50000 56.5975 33.9906 0.543948 228.913 48.9792 32.5228 71.9499
50000 52.6662 33.1712 0.543948 233.213 44.5653 29.8611 66.0856
50000 51.4536 33.0881 0.708126 233.213 43.2114 28.8052 64.6514
50000 48.9715 31.7105 1.04667 234.145 41.2429 27.1668 62.135
50000 46.186 30.1809 0.91175 222.714 39.0612 25.6369 58.2568
50000 44.8844 29.1538 0.890975 229.078 38.1014 25.1607 56.4389
50000 44.4494 28.9025 0.890975 229.078 37.7715 24.9335 55.8647
50000 41.2795 24.2856 0.460113 190.079 36.1934 23.8402 52.8002
50000 40.1866 23.592 0.255198 179.768 35.1765 23.4327 50.9404
50000 39.5251 23.8416 0.255198 181.26 34.3128 22.7742 50.0158
50000 38.2099 22.4819 0.947569 181.26 33.3812 22.2832 48.295
50000 36.5326 21.3978 0.389774 162.961 31.8847 21.5743 46.1662
50000 35.1219 20.254 1.07229 168.913 30.9381 20.6569 44.8325
50000 34.2589 20.2901 0.947832 168.913 29.9674 19.8443 43.7725
50000 33.3669 19.5881 0.632414 168.026 29.3432 19.3982 42.6317
50000 32.2248 18.7524 0.723056 161.276 28.4424 18.9226 41.121
50000 31.6866 18.6593 0.694153 161.276 27.8395 18.3413 40.7302
50000 31.4718 18.0459 0.694153 164.664 27.9278 18.515 40.5021
50000 30.6652 17.4933 0.693152 158.056 27.2062 18.2697 39.28
50000 30.5472 17.6566 0.453173 160.143 27.1211 17.9483 39.3752
50000 29.1938 16.7977 0.246513 165.433 26.0621 17.1792 37.6282
50000 28.9118 16.72 0.295977 162.878 25.6523 16.8408 37.3115
50000 28.1744 16.7363 0.785595 162.878 24.7915 16.2435 36.1208
50000 28.0782 16.6365 0.270589 156.332 24.776 16.3354 35.8826
50000 27.5439 16.5709 0.270589 157.738 24.1582 15.8634 35.4323
50000 26.7694 16.1925 0.535971 157.738 23.5834 15.3674 34.3085
50000 26.1519 15.4296 0.685787 144.991 23.218 15.2284 33.5257
50000 25.9391 15.125 0.319869 137.824 23.1157 15.198 33.3995
50000 25.384 14.7612 0.653317 137.824 22.6755 14.9554 32.554
50000 24.9984 14.5362 0.43187 145.783 22.4462 14.718 32.142
50000 24.4346 14.057 0.43187 147.213 22.0888 14.4605 31.2949
50000 23.79 13.8397 0.481048 145.801 21.3487 14.0218 30.4456
50000 23.2585 13.6405 0.636391 131.692 20.7576 13.7409 29.6461
50000 23.002 13.6093 0.636391 144.536 20.4569 13.5079 29.3465
50000 23.2018 13.6917 0.298188 136.224 20.7027 13.5763 29.7
50000 24.7151 19.3151 0.408591 229.095 20.8352 13.7403 30.0088
50000 24.3055 19.1401 0.61612 229.095 20.3851 13.526 29.5461
50000 24.0319 18.9899 0.550525 230.481 20.175 13.292 29.2206
50000 23.7637 18.9176 0.607039 230.481 19.9189 13.1706 28.7977
50000 23.8748 19.0424 0.432199 226.092 20.1943 13.3477 28.9228
50000 22.6117 16.3988 0.404273 195.231 19.2544 12.8125 27.8387
50000 21.8795 14.3814 0.36117 172.547 18.9548 12.5311 27.3966
50000 21.5141 14.2181 0.229916 172.547 18.5939 12.2792 27.0568
50000 20.6194 12.1067 0.106135 114.493 18.315 12.0989 26.3673
50000 20.1478 11.4489 0.106135 106.417 17.9885 11.9329 25.9036
50000 20.0693 11.3811 0.180625 107.089 17.9658 11.8884 25.8368
50000 19.9769 11.3308 0.279486 107.089 17.9517 11.9175 25.6247
50000 19.8087 11.1288 0.282288 102.207 17.8691 11.8721 25.2987
50000 19.6167 11.3284 0.282288 109.682 17.5378 11.6679 24.9781
49000 19.7353 11.6473 0.316812 102.568 17.4987 11.5511 25.2375
45000 19.9867 11.6606 0.559787 104.402 17.7839 11.8453 25.3507
42000 19.6829 11.1023 0.496804 104.402 17.6863 11.8118 25.1855
35000 19.3063 10.9926 0.305829 94.439 17.2708 11.431 24.8259
29000 18.3752 10.3248 0.359131 94.439 16.3471 10.8562 23.7573
28000 17.9488 10.3259 0.385216 97.0104 15.8373 10.4342 23.1876
19000 18.4407 10.608 0.317903 102.946 16.2568 10.7637 23.9068


==> postravelMarkers2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 56.8476 23.738 1.73676 156.194 54.5505 38.929 73.2254
50000 47.2734 25.4603 0.598624 186.371 43.8385 27.6323 63.1023
50000 41.6814 24.7094 0.329819 186.371 36.6874 23.2442 55.2547
50000 37.3993 23.3066 0.329819 166.677 32.4075 20.0642 49.7034
50000 34.9163 23.3564 0.493096 166.677 28.7563 18.1574 45.9409
50000 33.3804 21.5887 0.493096 141.842 27.8917 17.6468 44.2223
50000 30.6528 21.3978 0.394323 144.393 24.8056 15.7128 39.7768
50000 28.6764 19.7785 0.394323 144.393 23.7598 14.8436 36.5918
50000 28.0717 19.4022 0.485583 144.393 23.2279 14.5707 35.9553
50000 26.1172 17.403 0.641519 138.656 22.3505 13.9005 33.4935
50000 23.1958 14.1658 0.57312 106.969 20.5955 12.5577 30.4801
50000 21.9813 13.1983 0.4163 103.424 19.569 12.2573 28.3064
50000 20.7581 12.5294 0.0807371 103.424 18.3306 11.5155 26.9879
50000 19.7253 11.8766 0.0807371 97.9935 17.3849 11.2573 25.4316
50000 19.2504 11.4567 0.190569 97.9935 17.1414 11.153 24.6764
50000 18.5291 10.9236 0.194915 99.7108 16.5726 10.8269 23.7695
50000 17.7297 10.1635 0.194915 102.905 15.9736 10.4504 22.8221
50000 17.0275 9.23537 0.338217 80.354 15.5307 10.2258 22.0154
50000 16.225 8.79015 0.338217 80.354 14.7749 9.80907 20.9319
50000 16.1505 8.69718 0.338217 80.354 14.6279 9.95908 20.5616
50000 15.8038 8.85896 0.484349 78.867 14.0752 9.47404 20.1856
50000 15.6796 8.61099 0.485963 78.867 13.8956 9.56209 19.9256
50000 14.9839 8.15543 0.208284 82.9245 13.5497 9.2656 18.9523
50000 14.9756 8.05886 0.222558 78.4351 13.5968 9.32238 18.9639
50000 15.5742 8.16293 0.222558 81.8387 14.2814 9.85465 19.7334
50000 15.5172 8.1122 0.672209 79.2141 14.2716 9.8512 19.5796
50000 15.4082 8.01327 0.293277 79.2141 14.1357 9.85425 19.4111
50000 15.3567 8.01609 0.293277 80.0671 14.0226 9.78281 19.375
50000 15.4814 8.05049 0.404976 80.0671 14.1835 9.85413 19.6611
50000 15.6001 8.0516 0.491261 82.0579 14.181 9.93606 19.8229
50000 15.3452 8.15919 0.569843 82.0579 13.8387 9.60561 19.5705
50000 14.9698 8.04186 0.344777 70.1061 13.4775 9.31082 19.0684
50000 14.8547 7.98218 0.344777 70.0408 13.4242 9.26737 18.8949
50000 14.8944 7.9159 0.118991 70.0408 13.4703 9.36711 18.873
50000 14.6549 8.01243 0.118991 67.131 13.1462 9.02912 18.6729
50000 14.6054 8.10108 0.118991 65.8658 13.0577 8.9172 18.5969
50000 14.0891 7.9257 0.241117 59.4048 12.5395 8.43483 18.0224
50000 13.7635 7.56408 0.349957 58.8393 12.3951 8.32438 17.654
50000 13.5183 7.29925 0.35764 58.8393 12.2396 8.21273 17.4628
50000 13.764 7.1641 0.276937 57.1753 12.5443 8.54183 17.6674
50000 14.317 8.30589 0.397987 85.0983 12.7802 8.59185 18.1478
50000 14.1649 8.31406 0.373425 92.0054 12.6244 8.35431 18.1518
50000 14.2689 8.43867 0.503574 91.0324 12.7616 8.31219 18.3739
50000 13.8159 8.42801 0.332302 92.5819 12.1203 8.00809 17.6098
50000 13.6207 8.25704 0.163296 92.5819 12.0705 7.93613 17.3959
50000 13.6304 8.02247 0.163296 85.7133 12.3073 8.04476 17.3492
50000 13.4058 7.79132 0.4818 85.7133 12.0549 8.00723 16.947
50000 13.3401 7.78149 0.435549 87.5069 11.975 7.96314 16.9208
50000 13.2031 7.57638 0.318852 92.1954 11.9739 7.96255 16.8073
50000 13.2793 7.57471 0.322605 77.199 11.9712 7.9399 17.0056
50000 13.2505 7.37922 0.195273 77.199 12.0682 8.05286 16.9015
50000 13.0759 6.54796 0.221064 43.6675 12.1344 8.07408 17.0507
50000 13.0898 6.62971 0.221064 46.8689 12.0354 8.03686 17.2124
50000 12.786 6.24512 0.165702 42.4788 11.9689 8.00648 16.9018
50000 12.6405 6.02248 0.221911 42.4788 11.9179 8.05966 16.5506
50000 12.5768 6.09009 0.268234 47.663 11.7652 8 16.467
50000 12.4959 6.03484 0.111913 47.663 11.6745 7.98746 16.3331
50000 12.2215 6.08667 0.394559 47.663 11.295 7.67542 16.0125
50000 12.1419 6.14529 0.320439 44.3651 11.1966 7.49803 15.9522
50000 12.5734 6.31374 0.111421 44.3651 11.7208 7.71058 16.6091
50000 12.9037 6.20712 0.111421 42.5918 12.2306 8.17231 16.9279
50000 12.7243 6.16326 0.178502 40.4017 11.9884 8.08258 16.6193
50000 12.449 6.05258 0.178502 40.4017 11.7665 7.81183 16.398
49000 12.2167 5.97153 0.200123 37.2114 11.5949 7.5332 16.1753
49000 12.2088 6.05457 0.131859 40.9902 11.4984 7.50299 16.2145
49000 12.1743 6.22515 0.131859 40.3707 11.3666 7.28463 16.2573
49000 11.9675 6.08106 0.228397 36.2537 11.2587 7.15681 15.9476
48000 11.8033 6.13859 0.126378 39.0836 11.0121 6.95999 15.8699
47000 11.8743 6.12244 0.126378 38.9178 11.1063 7.03336 16.0109
46000 11.7797 5.8271 0.250787 38.0112 11.0037 7.24132 15.6044
45000 12.1394 6.21793 0.291161 52.6642 11.2394 7.34188 15.9307
44000 11.5548 5.90564 0.344684 50.085 10.6882 7.0567 15.1025
43000 11.5096 5.87013 0.344684 44.7908 10.6843 6.99886 15.0766
39000 11.4597 5.95128 0.232317 44.7908 10.493 6.94206 15.0622
36000 12.2371 6.27485 0.225728 46.8547 11.3165 7.38213 16.1845
32000 12.9596 7.03987 0.244716 54.0852 11.9224 7.5588 17.1218
28000 13.1439 7.28469 0.160487 54.0852 11.943 7.61087 17.2735
24000 12.8139 7.16184 0.209057 45.6909 11.3935 7.37999 16.8834
21000 13.7362 7.0993 0.424504 45.6909 12.7077 8.41433 17.6386


==> postravelMarkers2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 52.491 24.1711 0.664934 134.723 50.1445 32.9292 69.5187
50000 40.7674 24.1005 0.935239 135.953 35.0727 22.0081 55.3953
50000 34.335 19.0168 0.612494 115.26 30.4847 19.6042 46.0168
50000 29.3527 16.035 0.612494 110.152 26.2333 17.328 38.4382
50000 26.9364 15.9428 0.407341 106.543 23.16 15.0956 35.244
50000 25.086 15.5164 0.876546 120.116 21.4163 13.8308 32.6036
50000 23.4288 15.1583 0.274803 125.228 19.4999 12.5982 30.4069
50000 21.4229 13.5127 0.243302 92.8203 17.8825 11.5655 27.8183
50000 19.8308 12.2902 0.357428 89.5092 16.6984 10.9941 25.4616
50000 19.6076 11.9982 0.889636 80.7195 16.5471 10.8104 25.3285
50000 18.6704 11.3224 0.354181 79.1609 16.0495 10.3124 24.2571
50000 17.6461 10.6725 0.468499 71.3725 15.173 9.78307 22.9846
50000 16.8149 10.2298 0.233098 74.5638 14.6141 9.27392 21.9447
50000 16.1174 9.69859 0.333303 74.5124 14.0693 8.99697 20.8122
50000 15.8017 9.64385 0.314995 72.9176 13.7193 8.94785 20.0338
50000 15.6485 9.49713 0.216223 74.2769 13.6155 8.86255 19.8785
50000 14.9293 9.04792 0.194696 73.9647 13.1246 8.51543 19.0839
50000 14.9733 9.04861 0.216009 75.7636 13.2594 8.57946 19.1909
50000 15.0944 8.79574 0.395054 73.842 13.4351 9.01087 19.2202
50000 14.7962 8.86076 0.173482 78.3955 13.1113 8.68863 18.8707
50000 14.8531 8.5805 0.166233 76.5013 13.5955 8.69969 19.2934
50000 14.4961 8.24907 0.336238 74.5812 13.4691 8.62741 18.8296
50000 14.2681 7.31976 0.368183 62.9303 13.4951 8.69112 18.69
50000 14.0702 7.52347 0.0822375 63.9377 13.055 8.40186 18.5626
50000 13.7886 7.25971 0.229118 63.9377 12.829 8.50595 17.9369
50000 13.3199 7.32116 0.189118 63.2502 12.209 7.99602 17.3359
50000 13.1685 7.12086 0.113746 59.9712 12.1993 8.04931 17.0969
50000 13.4098 7.30008 0.155545 59.9712 12.28 8.18679 17.5618
50000 13.1977 7.11857 0.305722 60.103 12.2335 8.16818 17.07
50000 12.775 6.98656 0.255708 61.2566 11.6538 7.71572 16.7489
50000 13.0681 7.16454 0.154787 59.8318 11.7509 7.79659 17.1766
49000 12.8011 7.12762 0.135906 59.3363 11.4927 7.56629 16.9211
49000 13.3463 7.10071 0.284314 55.6693 12.2112 7.99329 17.8706
49000 13.1916 6.90014 0.106825 59.0734 12.2251 8.02259 17.3699
49000 12.9485 6.61296 0.195703 54.2833 12.1602 7.94455 17.0338
48000 13.2085 6.7589 0.269435 58.9946 12.3987 8.0364 17.5055
44000 12.9254 6.87679 0.261614 59.0605 11.9492 7.62246 17.2189
38000 13.3983 7.18203 0.154198 59.2337 12.4438 7.94937 17.7899
32000 12.8239 6.44407 0.205005 36.9831 12.1984 7.649 17.4166
27000 13.5883 6.23531 0.353475 39.8293 13.1295 8.77506 17.8278
15000 13.7549 5.76056 0.66552 42.8464 13.5993 9.47138 17.6641
13000 13.2955 5.8797 0.44035 41.4801 13.1137 8.77822 17.2684
6000 12.5844 4.84596 0.825807 31.9522 12.2561 9.01468 15.7111


==> postravelMarkers2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
50000 49.5529 23.8944 1.08777 149.673 47.4589 30.916 65.8091
50000 36.8392 21.0544 1.08993 141.567 32.1808 20.9477 49.1571
50000 33.1905 20.3493 0.455915 130.413 28.3129 17.9904 43.6102
50000 31.16 20.3551 0.496308 128.737 25.7735 16.1281 41.0048
50000 29.2614 19.4747 0.502679 122.665 24.0762 15.4109 37.7638
50000 27.9228 18.8502 0.803261 122.818 22.7455 14.7737 35.7722
50000 24.2407 16.4178 0.314256 126.438 20.5493 13.286 30.2416
50000 23.9187 16.8716 0.177391 125.226 19.7133 12.5727 30.2007
50000 22.986 15.9959 0.423713 124.102 18.9931 12.6363 28.641
50000 22.4715 14.5789 0.48921 112.55 18.8915 12.6679 28.4831
50000 23.098 18.6863 0.260621 222.254 19.1989 12.5238 28.3847
50000 23.082 18.4031 0.447008 219.296 19.3278 12.4419 28.5396
50000 21.8965 17.9551 0.632293 218.246 18.1252 11.7969 26.9596
50000 20.8522 17.7253 0.289961 218.748 17.0489 11.4002 25.1609
50000 20.5436 17.6741 0.385023 217.463 16.8635 11.1481 25.2077
50000 20.0996 17.6182 0.437756 216.994 16.4777 10.5032 25.012
50000 19.296 17.2749 0.34763 210.53 15.9014 10.1571 23.7784
50000 18.6259 17.1665 0.223683 216.55 15.1681 9.69355 22.9613
50000 18.6338 16.7791 0.214311 221.66 15.4883 9.89176 22.8696
50000 18.1981 16.6503 0.337958 214.466 15.3125 10.0254 22.034
50000 17.4514 16.4624 0.338305 220.706 14.7369 9.6326 21.0973
49000 17.2502 16.7235 0.36644 218.499 14.1083 9.15732 20.7325
48000 16.7491 16.7603 0.145426 212.581 13.7012 9.04996 20.1098
46000 16.7407 16.7154 0.114299 215.025 13.9559 8.95348 20.0886
44000 16.4373 17.1076 0.287958 214.934 13.4668 8.68779 19.5827
42000 16.62 17.3296 0.21367 218.84 13.8509 8.99751 19.5795
41000 16.7595 17.7016 0.235463 215.447 13.8849 9.0405 19.7026
38000 15.6104 12.1725 0.21765 159.817 13.7092 8.99287 19.291


==> postravelMarkers2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
50000 53.3244 25.2739 0.831964 160.867 51.3049 33.5578 71.2421
50000 35.3571 20.9085 0.966101 149.856 31.2163 20.1295 45.9956
23000 35.9925 22.1812 0.755801 138.611 30.7385 20.5592 45.4047
23000 29.06 16.895 0.491577 119.85 25.811 17.1793 36.9568
23000 25.2095 12.8525 0.947648 99.9382 23.1934 15.5956 32.6851
23000 23.8262 12.7552 0.49662 94.39 21.727 14.1837 31.1734
23000 22.683 12.619 0.425255 111.246 20.5248 13.4846 29.2493
23000 21.2904 12.1216 0.675227 102.935 19.1661 12.4585 27.5972
23000 20.3145 11.4975 0.747557 107.497 18.4193 11.8465 26.4996
23000 20.5978 11.5511 0.657091 103.617 18.6862 11.9155 27.2698
23000 20.0559 11.728 0.633557 104.034 17.7962 11.5894 26.3733
23000 19.339 12.4604 0.250007 107.605 16.7243 10.5321 25.4944
22000 18.2293 10.0469 0.348077 61.8588 16.6937 10.4436 24.3373
22000 16.6956 9.59334 0.477009 62.7338 14.8091 9.50426 21.981
22000 16.4845 9.97735 0.26077 63.7566 14.1434 8.97173 21.8848
21000 16.6172 12.4517 0.303912 83.5217 13.2275 8.74576 19.9235
21000 15.6186 9.78701 0.397887 73.7482 13.4765 8.79461 19.771
20000 15.0518 9.69256 0.428587 74.5628 12.9513 8.19349 19.2545
19000 14.4108 9.11798 0.42191 74.6459 12.4744 8.07438 18.2831
14000 14.6895 8.71668 0.336874 70.8034 13.3315 8.6853 18.8563
13000 13.9066 8.1268 0.254162 67.7328 12.7566 8.1534 18.0509
12000 13.488 8.3872 0.476994 67.9498 12.1059 7.62371 17.6397
9000 13.0417 10.495 0.50349 79.8718 10.5321 6.875 15.7324
6000 14.4063 11.657 0.453465 80.795 11.5898 7.74477 16.4481


==> postravelMarkers2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
50000 53.7991 22.6795 1.1478 155.669 53.0054 36.8911 69.3387
50000 46.9435 31.1978 0.69237 271.21 41.5266 26.1967 60.4542
50000 43.7507 26.2546 0.456846 195.788 38.6126 24.3451 58.3154
50000 42.115 27.2233 0.452107 200.427 35.4981 22.103 57.078
50000 37.4406 24.0964 0.690083 203.441 30.7324 19.0635 51.6629
50000 33.5905 21.9847 0.161143 197.142 27.781 17.2805 45.2389
48000 31.547 21.6397 0.622465 205.385 25.402 16.5173 40.8498
46000 30.6757 22.4958 0.604525 202.846 23.8872 14.9591 39.7432
44000 29.9479 21.8986 0.495646 189.537 23.2881 15.1817 37.5954
38000 30.1055 23.2258 0.600412 204.067 22.1657 14.0858 39.0837
37000 29.3665 23.8864 0.600412 197.641 20.4307 13.1977 38.085
32000 29.1304 24.1097 0.635559 201.038 19.9643 13.1413 37.9333
28000 28.2224 23.0911 0.569962 168.913 19.7491 11.9304 37.7953
27000 26.4981 22.0571 0.270083 179.52 17.8587 11.1168 35.4937


==> postravelMarkers2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 53.308 25.9695 1.71086 174.812 49.7843 33.7874 68.8309
50000 41.8122 25.0335 0.717541 175.298 36.8225 24.0096 53.6219
50000 37.9363 25.19 0.825184 175.298 31.638 20.7159 47.3234
50000 34.0108 24.1512 0.331903 174.036 27.9177 18.0815 42.2133
50000 29.9857 22.3205 0.328271 173.834 24.1545 15.8882 36.9475
50000 28.6859 22.934 0.560125 173.834 22.6384 14.5766 34.5068
50000 27.7243 23.001 0.327829 177.081 21.1241 14.0189 32.844
50000 25.0684 22.0397 0.415725 172.205 19.0342 12.5393 29.2505
50000 23.0376 19.5863 0.36493 171.695 17.9166 11.6255 27.809
50000 22.2852 19.7466 0.18236 172.207 17.0906 10.909 26.583
50000 21.5765 19.5769 0.494841 176.428 16.4687 10.7871 25.1459
50000 21.3109 19.6189 0.360168 175.81 16.325 10.5927 24.6391
50000 21.0281 19.5953 0.360168 177.653 16.063 10.1415 24.5339
50000 21.1837 19.6801 0.208102 173.097 16.1403 10.2273 24.6642
49000 20.2654 19.6715 0.39553 173.288 15.3629 9.82303 22.9995
48000 19.2152 19.45 0.2988 172.813 14.5542 9.1955 21.7148
46000 18.7754 19.4943 0.113753 176.469 14.0578 8.7919 21.4054
45000 17.6175 18.7692 0.113753 172.9 13.5122 8.36802 20.4498
45000 17.3736 18.6587 0.42692 169.698 13.4502 8.19634 20.1646
45000 17.4714 18.5728 0.215474 174.416 13.5741 8.39908 20.1038
44000 17.4345 18.754 0.287278 172.484 13.6164 8.64735 19.7617
44000 17.415 18.7977 0.272067 170.372 13.4994 8.40145 19.9839
44000 17.2264 18.8035 0.292791 174.641 13.4437 8.24482 19.6845
43000 18.4477 25.5034 0.30735 271.01 13.3904 8.42749 19.7825
43000 18.5 25.5727 0.322894 260.199 13.4758 8.80827 19.6205
43000 18.3588 25.2868 0.197491 263.313 13.353 8.86975 19.6667
42000 18.4343 25.7513 0.324861 266.595 13.2141 8.94025 19.1184
40000 18.5274 26.0575 0.359108 262.358 13.4683 9.20806 18.8656
39000 19.4293 26.3723 0.51554 269.154 13.9942 9.65776 19.8501
34000 20.0427 28.2037 0.438312 276.07 13.7941 9.69432 19.5239
32000 20.6358 28.8989 0.293845 268.745 14.1355 9.89262 20.489
29000 20.8204 30.3322 0.462922 263.283 13.4485 9.20029 20.5327
29000 20.0507 30.2627 0.327616 263.283 12.7391 8.64606 19.8681
27000 21.2049 31.9153 0.33317 265.218 12.4313 8.43933 20.3375
26000 21.7415 32.4044 0.356623 265.218 13.0843 8.60132 20.8218
24000 22.4729 33.2044 0.450061 267.925 13.4597 8.69517 21.5016
22000 21.1698 33.8513 0.299713 267.353 12.7211 8.45145 19.4877
18000 23.2924 37.1958 0.155708 265.142 13.4782 8.77161 21.0191
17000 23.5494 38.2111 0.337263 259.137 13.4604 8.51495 20.5265
17000 23.5872 38.6233 0.492491 269.493 13.413 8.36005 20.6572
17000 23.5451 38.1915 0.358056 267.064 13.5509 8.29141 20.8348
12000 15.9728 8.69906 0.257151 53.6334 14.8677 9.36886 21.1223
10000 15.1496 7.75642 0.257151 51.4704 14.6278 9.17981 20.0489


==> postravelMarkers2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 57.2425 26.3837 1.01483 165.722 55.2983 37.8757 74.574
50000 47.2086 25.1821 0.74276 161.195 43.1184 27.6891 62.7657
50000 41.9626 25.7067 0.730023 162.73 35.9086 22.5027 56.7996
40000 37.916 24.8041 0.730023 162.73 31.7054 19.71 50.0234
40000 29.6588 17.9696 0.77631 130.652 25.822 16.4093 39.1211
40000 28.7164 17.7674 0.724084 130.652 24.5388 15.8598 37.4185
40000 27.4281 17.148 0.43244 126.636 23.3107 15.384 35.0579
40000 24.061 14.4567 0.644069 111.383 21.0129 13.6292 30.7782
40000 22.8865 14.0777 0.660514 111.383 19.681 13.0997 28.6685
40000 21.0728 12.0847 0.612552 90.4986 18.7406 12.5975 26.2968
40000 20.2822 11.4396 0.524435 92.1955 18.3897 12.2291 25.4394
40000 19.3523 11.1604 0.39975 99.7269 17.3696 11.8293 24.0828
40000 18.8936 11.0105 0.149173 96.2228 16.9328 11.5921 23.3522
40000 18.5576 11.0391 0.39835 96.2228 16.5001 11.2645 23.0352
40000 18.1119 10.6244 0.123215 113.853 16.2711 11.0321 22.5483
40000 17.4603 10.6076 0.123215 113.853 15.3774 10.4255 21.7144
40000 17.1878 9.8265 0.435174 93.9591 15.5387 10.5138 21.5995
40000 16.8371 9.54141 0.435174 79.5027 15.3577 10.3133 21.2578
40000 16.6426 9.6287 0.543658 81.6497 15.0401 10.0536 21.0774
40000 16.4248 9.67095 0.276301 81.6497 14.694 9.89088 20.8172
40000 15.8213 9.82791 0.197812 86.7355 13.8606 9.36303 19.8236
40000 15.4709 9.35955 0.135626 86.7355 13.7413 9.27562 19.6424
40000 15.9878 10.1697 0.42896 82.7499 13.8359 9.10831 20.4152
40000 16.006 10.0902 0.303134 82.7499 13.7018 9.22671 20.2622
40000 16.0266 10.0801 0.449404 88.7223 13.7341 9.24236 20.2597
40000 15.8776 9.65527 0.200564 84.4631 13.8193 9.17323 20.4713
40000 15.5342 9.04614 0.200564 78.2811 13.9502 9.1473 19.9943
40000 15.089 7.99509 0.462701 67.7623 13.6484 9.27368 19.72
40000 15.1338 8.179 0.094205 64.4333 13.6523 9.20717 19.5384
40000 14.9204 7.9035 0.744389 66.7761 13.6052 9.15175 19.3004
40000 14.8414 7.73599 0.277372 60.9804 13.6023 9.2067 19.0756
40000 15.1326 8.10189 0.314636 68.1224 13.7336 9.38827 19.1717
40000 14.8101 8.01457 0.380693 68.6146 13.4063 9.14816 18.976
40000 15.2355 8.19343 0.398409 69.7076 13.9208 9.28726 19.6685
40000 14.7459 7.80319 0.475688 68.1062 13.5141 8.9423 19.387
39000 14.9909 7.94017 0.420236 67.267 14.0021 8.96789 19.6908
39000 15.0697 7.95863 0.396882 69.4524 14.1593 8.9147 19.9366
38000 15.1879 8.1205 0.303767 68.4912 14.1298 8.90853 20.1759
38000 14.8653 8.05744 0.298106 69.2235 13.8265 8.71307 19.7289
38000 15.0264 8.00104 0.284136 66.8717 14.0136 8.93643 19.8903
36000 14.3989 7.10547 0.284136 53.6186 13.9066 8.82424 19.1187
36000 14.0104 6.84704 0.0985954 53.6186 13.535 8.64324 18.7183
35000 13.6029 6.43319 0.0985954 42.1922 13.1572 8.49217 18.2114
33000 13.8074 6.37198 0.343258 40.4823 13.399 8.71765 18.4764
31000 13.581 6.14094 0.525375 39.7048 13.2397 8.65555 18.1607
28000 13.393 6.16271 0.150661 37.6891 12.8861 8.41835 17.9648
25000 13.3416 6.16298 0.441585 36.1708 12.9467 8.30509 17.9553
20000 14.2013 8.0525 0.0497909 70.5879 13.297 8.18206 18.8789
16000 13.3044 8.11349 0.0497909 66.7267 11.8351 7.36583 17.7059
15000 13.0501 8.20224 0.0497909 71.1953 11.4305 6.97923 17.4536
11000 10.8593 5.87449 0.20959 30.0588 9.87933 6.16521 14.8748
11000 10.5786 5.83942 0.277782 29.8483 9.50942 5.8875 14.5078
8000 8.7197 4.91776 0.259715 26.3015 7.8671 4.87641 11.6944


==> postravelMarkers2random.txt <==
n mean stddev min max median quart1 quart3
50000 53.3801 24.222 0.451266 162.003 51.2388 35.4148 69.1533
50000 45.7999 23.7391 1.08297 164.647 43.0186 27.1578 61.2433
50000 41.5731 22.4678 0.603642 161.506 38.5289 24.3427 54.7215
50000 37.1169 19.801 0.45747 125.076 34.0396 21.9169 49.0666
50000 34.0782 19.029 0.978103 125.076 30.4785 19.8551 44.8773
50000 32.1765 18.8756 0.320248 132.513 27.8325 18.2384 42.2654
50000 31.0631 18.6037 0.704868 135.121 26.9667 17.4324 40.3686
50000 30.4831 18.4962 0.506697 135.121 26.3219 16.7462 40.1048
50000 28.7153 17.7642 0.442317 132.012 24.4394 15.8462 37.3984
50000 27.7531 17.4575 0.442317 133.531 23.5049 15.4682 35.6664
50000 28.7279 21.176 0.452632 173.709 22.9223 14.8693 35.2587
50000 26.1323 18.4846 0.316032 155.848 21.527 13.8961 32.6778
50000 25.0892 17.0522 0.492062 150.918 21.0543 13.7637 31.6533
50000 23.9853 16.3863 0.701739 150.265 19.9682 13.198 30.0893
50000 23.2007 16.2245 0.210179 150.265 19.3235 12.6669 28.9222
50000 22.2262 15.5931 0.134125 150.265 18.5891 11.9645 27.9249
50000 21.0994 15.008 0.279502 143.711 17.7468 11.2955 26.5838
50000 21.5233 16.2266 0.242363 147.709 17.6493 11.0305 26.9421
50000 20.8096 14.3234 0.450555 120.092 17.5038 11.0089 26.5035
50000 20.0558 13.2304 0.350679 112.769 16.9414 10.8068 25.9138
50000 18.9028 11.9314 0.509126 107.681 16.3866 10.5458 24.418
50000 18.7601 11.4097 0.509126 112.235 16.4633 10.6667 24.2892
50000 18.3722 11.4241 0.233233 107.539 15.9437 10.2933 23.7825
50000 18.0259 11.203 0.138515 103.828 15.6692 10.1084 23.3645
50000 17.701 11.0713 0.138515 103.828 15.4829 9.73043 23.1473
50000 17.268 10.7198 0.471032 113.247 15.1547 9.69479 22.346
50000 16.7765 10.5763 0.449909 113.247 14.7199 9.45368 21.4691
50000 15.9871 9.58378 0.324858 99.624 14.1809 9.27113 20.5617
50000 15.8444 9.39985 0.324858 97.0451 14.1946 9.08552 20.5162
50000 15.8657 8.61833 0.141642 87.1777 14.5182 9.66067 20.5411
50000 15.828 8.4471 0.200053 87.1777 14.5931 9.84801 20.2808
50000 15.5185 8.46427 0.161408 84.1821 14.0843 9.39906 20.0582
50000 15.3403 8.3778 0.161408 75.2865 13.9094 9.28311 19.8619
50000 14.9426 8.09828 0.306838 74.1218 13.5558 8.98067 19.4421
50000 14.3267 7.50486 0.306838 74.1218 13.1681 8.84665 18.6418
50000 14.0481 7.42472 0.139848 74.4933 12.8705 8.58104 18.2094
50000 14.1448 7.29518 0.139848 78.4041 13.1437 8.78325 18.265
50000 14.2946 7.38955 0.374647 67.1352 13.2414 8.79989 18.5512
50000 14.17 7.38304 0.201154 67.1352 13.063 8.70295 18.36
50000 14.1246 7.43647 0.27062 81.7104 12.9919 8.63231 18.3196
50000 14.2933 7.67637 0.26997 83.7656 13.0591 8.53194 18.6984
50000 13.9387 7.74994 0.203296 83.7656 12.5371 8.25898 18.0919
50000 13.896 7.74706 0.327118 79.113 12.509 8.23444 18.117
50000 13.8457 7.50826 0.328013 73.755 12.6386 8.18481 18.2269
50000 13.9613 7.8227 0.456703 74.4351 12.5365 8.25714 18.1003
50000 13.8693 7.9575 0.433673 74.4351 12.3522 8.05541 17.9996
50000 14.1967 8.89573 0.490489 100.202 12.2951 8.09182 18.0914
50000 13.6748 8.47568 0.183874 103.83 11.8699 7.85258 17.4025
50000 13.4241 8.18102 0.0659769 99.2852 11.7387 7.7381 17.2514
50000 13.1201 8.11397 0.0659769 99.2852 11.3996 7.51157 16.8204
50000 13.0912 8.23703 0.303304 94.9713 11.3709 7.40615 16.7707
50000 12.9795 8.13178 0.109455 93.8627 11.3022 7.33601 16.6929
50000 13.2392 8.58138 0.21949 93.8627 11.3754 7.32043 16.9826
50000 13.1145 8.59469 0.265174 98.4891 11.1254 7.26211 16.7121
50000 13.0196 8.46001 0.289828 97.89 11.1345 7.28781 16.5616
50000 12.9094 8.23909 0.372319 97.89 11.1737 7.39675 16.2612
50000 12.8223 7.49221 0.222576 67.7477 11.2868 7.44975 16.4679
50000 13.17 8.3911 0.291833 67.7477 11.23 7.2954 16.7468
50000 13.336 8.44783 0.291854 68.4011 11.4191 7.36303 17.1019
49000 13.1078 8.28161 0.291854 65.2632 11.2491 7.36102 16.5994
48000 13.2458 8.19159 0.312336 68.1186 11.382 7.57297 16.8459
48000 13.0957 7.75096 0.376385 67.9319 11.4453 7.57768 16.9162
45000 12.8388 7.62165 0.225054 67.9319 11.223 7.43433 16.4798
42000 12.6689 7.30944 0.225054 63.3674 11.1859 7.45684 16.2842


==> postravelMarkersNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 155.993 78.5248 2.00691 456.959 147.187 93.1894 211.385
50000 136.36 76.2341 2.11799 454.369 123.271 76.7471 183.352
50000 123.634 76.3965 2.11799 459.447 105.148 65.6702 165.74
50000 118.99 75.3352 0.200528 459.447 100.291 63.081 157.199
50000 110.982 68.6478 0.200528 439.867 95.2549 59.822 146.058
50000 106.329 65.2507 1.31138 390.458 91.4283 57.5313 140.556
50000 98.9021 59.9596 1.31138 390.458 85.5093 55.2058 128.797
50000 93.0108 54.69 1.43493 337.758 80.6255 52.9431 120.866
50000 89.5348 52.916 1.43493 337.758 77.7335 51.1692 115.288
50000 88.4383 52.2568 1.88874 337.758 77.1854 50.7557 113.458
50000 86.6543 52.3764 1.84338 330.177 74.7752 48.3472 111.918
50000 86.4317 52.6515 2.12293 328.534 74.2481 48.0095 111.544
50000 84.2247 52.5852 1.62428 336.17 70.84 46.3144 108.503
50000 75.9378 45.2165 1.62428 333.201 65.7692 43.6659 98.0309
50000 75.1952 45.0853 1.13951 340.605 64.6935 43.4144 97.1367
50000 69.8128 44.7871 1.13951 334.49 58.3998 39.6353 87.4645
50000 67.8555 43.9026 1.3793 334.49 56.8127 39.1448 83.0737
50000 66.4142 44.0264 1.02911 334.49 55.4794 37.663 81.167
50000 64.5444 42.4961 0.422867 323.405 54.5049 36.97 78.2227
50000 62.6406 41.6697 0.422867 323.405 53.0052 36.0047 75.3042
50000 61.637 41.6587 1.38084 341.55 52.0897 35.126 74.8288
50000 58.88 40.6453 1.29249 341.55 49.5331 33.707 71.1899
50000 57.1705 41.0289 1.24602 341.55 47.2992 31.8142 69.0403
50000 53.823 37.0642 1.40586 326.377 45.4226 30.881 65.8378
50000 53.1918 37.2733 0.815897 326.377 44.6944 30.0113 65.2659
50000 52.6333 37.3654 0.598958 326.377 44.2318 29.4755 64.4889
50000 51.3107 37.7678 0.598958 337.696 42.4403 28.3394 62.2976
50000 50.6448 38.0368 1.5735 337.696 41.4828 27.4697 61.7008
50000 48.9825 37.7107 1.5735 339.159 39.7682 26.3675 58.3079
50000 48.1834 37.8346 0.897098 339.159 38.4181 25.4122 57.9414
50000 47.4786 38.4377 0.944296 339.159 36.7489 24.3575 57.1883
50000 46.7489 38.7418 0.944296 329.145 35.991 23.6132 55.8461
50000 46.156 38.4473 0.944296 329.145 35.4342 23.1044 55.4203
50000 44.7413 37.627 0.94957 326.958 34.4622 22.5537 53.2159
50000 43.443 36.2701 0.853927 326.958 34.0296 22.103 51.835
50000 40.861 28.7353 0.853927 278.193 33.0839 21.7629 50.8191
50000 39.8106 27.809 0.299065 278.193 32.4636 21.5657 49.1187
50000 39.3527 27.8071 0.299065 279.295 31.9039 21.1282 48.9415
50000 38.4042 26.9817 0.299065 279.295 31.3241 20.6669 47.9302
50000 37.6981 26.8241 0.559389 279.295 30.561 20.0986 47.2773
50000 37.5439 26.8875 0.439484 279.295 30.1962 20.008 47.0529
50000 37.3842 26.7323 0.270818 290.697 30.0832 19.9598 46.9656
50000 36.8561 26.6227 0.270818 283.404 29.782 19.3644 46.4562
50000 35.6421 24.5048 0.270818 256.525 29.5512 18.9027 45.3144
50000 35.2839 24.3905 0.600955 255.891 29.1545 18.7613 44.6592
50000 35.0693 24.4753 0.600955 255.891 28.6087 18.6537 44.0693
50000 34.7173 24.2882 0.796162 255.891 28.4239 18.4989 43.6337
50000 33.7758 22.6864 0.796162 215.735 28.0934 18.361 42.7843
50000 33.6556 22.6827 1.03068 215.735 27.8835 18.3521 42.5371
50000 33.1562 22.0278 0.570262 200.511 27.4915 18.133 41.9976
50000 32.9141 22.1572 0.611378 200.511 27.0614 17.9459 41.4765
50000 32.8019 22.4584 0.443812 192.365 26.7723 17.6764 41.3299
50000 32.4449 22.2843 0.443812 192.365 26.5926 17.4492 40.7958
50000 31.4228 20.3061 0.640936 174.83 26.3259 17.473 39.9039
50000 30.331 18.378 0.870352 159.869 25.835 17.3101 38.7023
50000 29.8912 18.4982 0.518735 159.869 25.5629 16.6318 38.2147
50000 29.899 18.3157 0.61525 159.869 25.8094 16.7423 38.4895
50000 29.8033 18.2768 0.61525 166.052 25.5217 16.6992 38.4506
50000 29.6592 18.1515 0.45532 166.052 25.4925 16.8422 37.9798
50000 29.3828 17.747 0.45532 165.622 25.3668 16.8048 37.7813
50000 28.6656 17.1764 0.516782 165.622 24.7783 16.5148 36.9051
50000 28.3945 16.9848 0.968147 165.622 24.6391 16.273 36.6292
49000 27.8615 17.2607 0.473409 159.003 23.7211 15.5729 36.1166
49000 26.6906 16.8961 0.331256 159.003 22.4702 14.9669 33.8828
48000 26.9322 17.1681 0.331256 157.933 22.6876 14.8695 34.5414
48000 26.803 17.0329 0.419896 179.009 22.7027 14.6275 34.6816
48000 27.3597 18.4435 0.466424 149.696 22.5539 14.4395 35.3009
47000 27.1013 18.6321 0.603436 160.592 22.0042 14.1147 35.1023
47000 27.1446 19.6801 0.5644 160.592 21.4246 13.5178 34.9634
44000 27.2651 19.7266 0.606058 160.592 21.4857 13.6898 34.8549


==> postravelMarkersNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 148.211 66.4352 1.79987 391.989 144.358 96.8232 193.058
50000 130.484 63.5486 2.2991 378.244 122.963 81.1619 171.789
50000 118.918 61.8364 1.40596 378.244 109.626 70.9604 157.077
50000 111.782 60.1116 2.2991 379.676 101.281 66.1217 146.873
50000 108.281 58.1627 2.68326 379.676 98.6078 64.1709 142.11
50000 105.638 58.0998 2.68326 369.219 94.3563 61.0217 139.932
50000 99.5681 56.9242 2.6602 369.121 87.6909 56.8152 130.615
50000 92.9373 51.4571 2.6602 330.113 81.4067 53.705 122.552
50000 92.7093 55.7594 1.96612 400.536 79.6554 51.6985 120.237
50000 90.6463 55.975 1.96612 400.536 76.5244 50.2471 117.615
50000 86.8731 55.1038 2.12495 400.536 72.161 48.3554 110.914
50000 84.4963 54.8845 2.44194 407.504 69.509 46.8099 106.573
50000 80.5753 52.3751 1.33656 370.876 66.8964 43.7434 101.949
50000 78.4378 51.3218 1.82843 370.876 65.0672 42.2531 100.046
50000 77.7893 50.6922 2.10002 370.876 64.7514 41.4799 100.463
50000 74.9299 46.1422 2.1909 301.629 62.8466 41.0041 97.7222
50000 72.8055 46.5663 2.12215 301.629 59.9002 38.4673 95.2273
50000 70.0826 44.0323 1.50105 283.4 58.1609 36.9896 93.0819
50000 67.6215 43.1566 1.50105 281.534 55.807 35.8636 88.1334
50000 67.2111 42.4574 0.895514 281.984 55.9612 35.7289 87.8732
50000 65.6179 41.8579 1.57933 278.898 54.3185 35.0779 85.3494
50000 64.074 41.8465 0.866123 278.898 52.0676 34.2868 82.7544
50000 62.6123 39.3698 1.98849 272.19 51.9132 34.3753 80.4439
50000 60.7029 38.4732 2.1857 265.09 50.5742 33.1357 78.3511
50000 59.6844 39.0016 0.880221 265.09 48.6137 31.8455 77.5609
50000 57.5552 37.9625 0.809265 274.221 47.4154 30.962 73.0654
50000 56.4784 36.4009 0.809265 274.221 46.7283 30.4583 72.6674
50000 56.729 36.4597 1.29011 271.641 46.8554 30.5159 73.16
50000 55.0798 35.2392 1.29011 262.084 45.5391 29.6907 71.2486
50000 54.5326 35.099 0.635754 266.832 45.1094 29.4191 70.3065
50000 53.5192 33.6846 0.635754 225.437 44.561 29.1226 69.3909
50000 53.1086 33.8356 1.02759 219.611 43.8779 28.4639 69.5199
50000 51.5212 33.0533 1.02759 219.611 42.2512 27.6016 66.9814
50000 51.1176 33.1715 0.867113 219.611 41.7488 27.2208 66.1212
50000 48.7891 31.4794 1.28316 217.062 40.5049 26.2504 62.2205
50000 48.5206 30.9565 0.923973 210.16 40.2363 26.2336 62.572
50000 48.0132 30.6846 0.923973 210.16 39.8558 26.001 61.7557
50000 47.068 29.581 1.52427 200.107 39.7257 25.6124 60.6249
50000 45.2319 28.8031 1.12041 199.65 38.043 24.6553 57.6347
50000 44.0425 28.0909 1.46723 211.758 37.0241 24.4415 55.3784
50000 43.421 27.6521 0.633593 197.827 36.4679 24.0501 54.7866
50000 43.0733 27.8923 0.633593 212.092 36.0333 23.8147 53.8007
50000 41.8345 26.9507 1.01666 190.104 34.7879 23.0669 52.7364
50000 41.2206 26.7375 1.01666 188.002 34.3919 22.413 52.1849
50000 39.1179 25.534 0.688388 188.002 32.7016 20.9451 50.1334
50000 38.2196 24.8896 0.40337 191.567 32.297 20.4152 49.0969
50000 37.597 24.9622 0.40337 191.567 31.2344 19.8486 48.1066
50000 37.3582 24.5951 1.30273 184.694 31.2561 19.8887 47.9499
50000 37.0063 24.3564 0.461069 192.625 30.7055 19.8418 47.5123
50000 36.3801 23.9267 0.565821 192.625 30.1356 19.6181 46.7957
50000 35.9546 23.6597 0.571024 193.773 29.9427 19.374 46.1823
50000 36.3841 24.1045 0.594016 188.078 30.2449 19.3287 46.8559
50000 37.0539 25.0745 0.740704 197.979 30.3166 19.1704 48.0206
50000 35.7925 23.1599 0.462592 168.291 29.7143 18.8219 47.0059
50000 35.3344 22.7718 0.46366 167.839 29.2932 18.7748 46.2907
50000 34.2867 22.0084 0.222224 166.561 28.6281 18.2344 44.998
50000 33.4798 21.1372 0.222224 163.477 27.989 17.8762 44.278
50000 32.9803 21.0202 0.64246 158.321 27.3594 17.4558 43.8245
50000 41.6297 64.3946 0.707239 698.157 27.9513 17.6898 45.4657
50000 42.7474 64.6646 0.849152 698.157 28.6138 17.8812 47.081
50000 42.5509 64.672 1.01626 698.157 28.5721 17.7753 46.9388
50000 41.2456 55.22 1.01987 614.295 29.2588 17.9485 47.255
50000 41.2573 55.1775 0.858473 614.295 29.153 18.3049 46.7945
48000 39.3897 45.1183 0.78031 483.003 28.5399 18.2418 45.9564
47000 38.0471 43.4879 0.778866 464.171 27.5373 17.5738 44.3541
47000 37.5383 43.0285 0.70685 470.517 27.3346 17.6062 43.4728
46000 39.1703 44.7727 0.70685 457.57 27.3923 17.6107 44.8537
44000 39.2238 45.6957 0.340834 457.57 26.9287 17.169 45.0088
43000 38.6597 45.8987 0.340834 445.955 26.2547 16.9146 43.9316
42000 38.4114 46.5042 0.746535 449.508 26.2303 16.7711 43.5058
40000 39.7387 46.7533 0.251089 455.782 26.9381 16.6581 46.0687


==> postravelMarkersNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 52.1189 24.4615 1.01638 148.211 48.835 33.7244 67.8891
50000 47.8086 34.2628 0.579237 275.215 40.8368 26.0056 60.7254
50000 44.7885 34.8215 0.786368 275.215 37.1784 22.7501 57.1214
50000 42.9646 28.6728 0.741798 196.377 35.373 21.4735 58.0533
50000 37.5075 27.5291 0.979965 196.377 29.5326 18.8092 47.1388
50000 34.8225 27.2509 0.576183 195.907 26.546 16.6279 43.4293
50000 34.5927 28.6894 0.576183 195.907 25.4735 15.5699 42.5813
50000 33.9843 28.5994 0.576183 192.91 25.0539 15.2884 40.7556
50000 31.4323 26.5708 0.447095 190.191 23.7585 14.3475 38.0965
50000 30.1394 24.7734 0.478414 190.191 22.8666 14.1941 37.0314
50000 27.8743 23.0595 0.478414 190.191 21.3196 13.3022 33.7088
50000 28.6758 26.6399 0.600278 255.88 21.149 12.9188 33.9215
50000 30.2342 29.8886 0.248998 255.88 21.2794 12.7429 35.2103
50000 29.5951 29.5072 0.327059 252.114 20.741 12.1369 35.3561
50000 28.277 28.6798 0.404772 252.114 19.8824 11.9143 33.027
50000 28.2365 28.7719 0.404772 251.349 19.8771 11.8785 32.7399
50000 26.6496 27.6547 0.434007 251.028 18.7704 11.5352 30.5005
24000 24.8383 27.7695 0.55906 213.688 15.9872 9.24679 27.9069
24000 25.4489 29.7682 0.515294 213.688 15.3214 9.02417 27.3609
24000 24.7809 28.5964 0.515294 219.952 15.2014 8.95408 27.2658
24000 24.1129 27.6355 0.584505 219.903 15.1238 8.91163 26.7326
24000 23.9732 27.8865 0.578677 214.835 14.9394 8.72394 26.4386
24000 23.7942 27.9016 0.360567 214.835 14.7319 8.6874 25.7683
24000 23.3709 27.0288 0.187144 220.973 15.232 9.10714 25.2924
24000 23.1768 27.0507 0.187144 219.528 15.0997 9.0173 25.0466
24000 22.9413 26.8865 0.127966 217.464 14.9799 8.90668 24.5014
24000 22.7245 27.0029 0.278588 217.464 14.5817 8.76745 23.9621
24000 22.7644 27.3506 0.278588 219.115 14.4394 8.72466 23.8039
24000 22.4208 27.4827 0.493215 225.651 13.6317 8.58182 23.4204
24000 24.4374 27.3564 0.466131 218.85 15.1111 9.64912 26.4331
24000 24.1516 27.4689 0.260915 218.85 14.6351 9.37522 25.9044
24000 24.1616 27.8626 0.260915 219.609 14.6187 9.31414 25.8368
24000 24.1088 27.4571 0.260915 219.609 15.0615 9.48691 25.9923
24000 23.7968 27.1114 0.269265 219.609 15.0012 9.563 25.5587
24000 24.1154 29.3514 0.207547 298.451 14.9561 9.60946 25.1228
24000 23.8897 29.4736 0.314918 294.718 14.4881 9.39004 24.5196
24000 23.0613 29.4384 0.314918 294.718 13.8206 9.02039 22.8737
24000 22.2399 26.8987 0.328531 262.565 13.9772 9.08491 22.7672
24000 21.2654 26.4486 0.215402 262.565 13.5795 8.9186 21.557
24000 21.0738 26.4745 0.215402 273.824 13.5107 8.74218 21.6053
24000 20.8817 26.5807 0.351879 273.824 13.14 8.6404 21.2428
24000 20.1649 25.8682 0.331332 273.824 13.1241 8.63902 20.89
24000 20.0153 25.6597 0.296442 274.147 13.1396 8.62672 20.8179
24000 19.7242 25.6891 0.241561 274.147 12.8475 8.49825 19.892
24000 19.138 25.481 0.396036 270.604 12.3467 8.09951 18.9319
24000 19.9448 25.643 0.395835 266.822 12.8346 8.28544 20.4642
24000 19.9497 25.7868 0.395835 262.019 12.9225 8.1899 20.7504
24000 21.59 27.2564 0.39568 272.161 13.5261 8.23752 22.2674
24000 21.0565 26.0995 0.506196 270.141 13.7101 8.42295 22.4483
24000 21.1188 26.2887 0.506196 260.877 13.7387 8.53034 22.2962
24000 20.9948 26.3804 0.390755 260.877 13.4728 8.34148 22.4167
24000 20.8843 26.4971 0.343414 269.069 13.2762 8.30524 21.8788
24000 20.8207 26.4841 0.169396 269.069 13.1675 8.30189 21.7862
24000 20.7421 26.6062 0.169396 262.956 13.1857 8.1009 22.0174
24000 20.6907 26.6066 0.412908 262.956 13.165 8.06354 22.0065
24000 20.4159 26.7078 0.382385 262.956 12.5265 7.99971 21.1974
24000 20.2873 25.9307 0.382385 281.889 12.5829 8.09046 21.4135
24000 19.7075 25.7557 0.445383 264.932 12.4928 7.77736 21.3026
24000 19.8068 25.7421 0.309301 264.932 12.761 7.91302 21.4642
24000 19.16 25.8159 0.21109 272.867 11.7394 7.56437 20.1919
23000 19.0737 26.2618 0.212981 272.867 11.3669 7.30236 19.9457
23000 19.0757 26.2727 0.212981 272.867 11.4548 7.32679 19.721
23000 17.4653 18.3602 0.300511 204.757 11.6768 7.44571 19.9124
23000 17.4449 18.0462 0.3384 184.887 12.1964 7.75391 19.2635
23000 17.5246 17.9382 0.244078 184.887 12.4144 7.8229 19.6045
22000 17.9508 18.2314 0.225978 184.887 12.9829 8.00854 19.8447
22000 17.6887 18.1766 0.225978 198.405 12.729 7.85378 19.2979
22000 17.2246 17.6223 0.225978 181.158 12.5871 7.70416 19.0628
21000 16.8471 17.1646 0.250364 181.158 12.5289 7.92886 18.6118
20000 14.4635 9.80992 0.250364 86.1591 12.1681 7.79774 17.9503


==> postravelMarkerscEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 50.8387 22.3642 1.1004 140.669 47.9911 33.914 65.5483
34000 41.5552 21.3721 0.728344 129.112 39.0487 25.168 54.7251
34000 37.2348 20.3054 0.553362 129.112 33.9495 21.5192 49.5609
34000 34.2346 17.8635 0.553362 114.374 31.548 20.3254 45.7437
34000 33.6043 17.9944 0.553362 114.374 30.4867 19.6411 45.1545
34000 32.0248 17.0807 0.430693 110.683 28.8964 19.0034 42.3243
34000 30.7242 16.1389 0.536272 110.683 27.8059 18.4494 40.6
34000 29.0785 15.6476 0.581123 99.407 26.408 17.2158 38.5911
34000 28.1637 15.4314 0.581123 99.407 25.3963 16.4303 37.4046
34000 26.2899 14.1272 0.408237 107.679 23.8263 15.5224 34.9543
34000 26.0715 13.7548 0.408237 107.679 23.808 15.5796 34.6103
34000 25.5838 13.7121 0.97861 97.2935 23.3071 15.1506 33.7485
34000 24.966 13.712 0.559292 97.2935 22.3382 14.5843 33.014
34000 23.8656 12.8666 0.511663 86.9368 21.4798 14.1511 31.495
34000 22.7623 13.1037 0.450099 86.9368 19.9726 12.8509 30.1986
34000 22.1965 12.6069 0.709936 82.7486 19.6929 12.6211 29.3224
34000 23.175 15.7659 0.725077 153.319 19.7167 12.6391 29.5727
34000 23.0455 15.8088 0.902563 153.319 19.5348 12.4002 29.6481
34000 22.5859 15.4911 0.428993 152.101 19.1776 12.2503 28.9654
34000 21.7969 14.8614 0.428993 152.554 18.7197 12.133 27.7014
34000 21.2095 14.8498 0.60196 152.554 18.0286 11.6339 26.9837
34000 20.7793 14.7749 0.60196 152.554 17.658 11.3509 26.272
34000 20.1835 14.6704 0.508466 152.554 17.0472 10.9678 25.4561
34000 18.9886 12.6235 0.402476 146.265 16.4865 10.5238 24.3751
34000 18.6873 13.2176 0.306151 137.818 15.8589 10.2069 23.6463
34000 18.8748 13.252 0.306151 137.818 16.1856 10.2371 24.0502
34000 18.5913 13.1567 0.464407 138.478 15.7841 10.0867 23.6069
34000 17.8453 12.9171 0.457952 138.478 15.0356 9.69746 22.6105
34000 17.7582 12.5 0.457952 139.989 15.2087 9.74197 22.5638
34000 17.7989 12.4726 0.437904 139.989 15.3166 9.74747 22.5519
34000 17.3328 12.3581 0.437904 139.48 14.8145 9.58459 21.9436
34000 16.3758 10.8877 0.460074 112.026 14.2027 9.22314 20.8646
34000 16.1179 10.7269 0.425539 112.026 13.9928 9.18662 20.4766
34000 15.7975 10.5888 0.412582 118.963 13.6731 9.064 19.815
34000 15.8943 10.4422 0.243405 115.798 13.8062 9.1343 20.1084
34000 15.4637 10.148 0.259421 115.798 13.5406 8.91849 19.679
34000 15.42 10.3187 0.285297 116.079 13.4596 8.97768 19.2306
34000 15.2281 10.2118 0.554201 116.079 13.328 8.94557 18.8792
34000 15.2228 9.97851 0.403027 112.05 13.3762 9.13489 18.7267
34000 15.3605 10.1195 0.477247 118.821 13.5197 9.08087 19.0945
34000 15.3126 10.1103 0.317295 118.821 13.4819 9.09686 18.9999
34000 14.9428 9.40089 0.317295 113.368 13.2081 8.94211 18.5971
34000 14.6928 9.38317 0.307211 113.368 12.8768 8.72423 18.212
34000 14.1485 9.13127 0.307211 113.313 12.443 8.40596 17.4804
34000 14.0704 9.09837 0.17834 114.525 12.2775 8.32453 17.4858
34000 14.028 9.06769 0.17834 114.525 12.2747 8.31706 17.3462
34000 13.9118 9.13268 0.500789 110.629 12.1694 8.2204 17.2944
34000 13.7076 9.24631 0.228492 110.629 11.8534 7.95479 17.1093
34000 13.6022 9.1143 0.206105 110.629 11.8236 7.86824 17.0964
34000 13.4028 8.92966 0.0800189 105.842 11.711 7.78208 16.8415
34000 13.5485 8.86692 0.0800189 105.842 11.8806 7.97723 16.969
34000 13.3742 8.56919 0.215864 110.587 11.8028 7.99625 16.7562
34000 13.5747 8.77825 0.215864 106.063 11.9428 7.96522 17.1369
34000 13.5905 8.68959 0.287126 116.653 11.9802 8.00184 17.1837
34000 14.0374 8.72187 0.450501 116.653 12.5212 8.36128 17.8363
34000 13.9098 8.70295 0.0669504 116.653 12.4375 8.23042 17.7339
34000 13.7174 8.84883 0.0669504 105.138 12.1249 8.09908 17.3055
34000 13.6777 8.87049 0.0669504 105.138 12.055 7.99788 17.2602
34000 13.4405 8.75609 0.36903 105.138 11.8963 7.8293 17.0297
34000 13.5664 8.70006 0.375768 104.577 12.052 8.07014 17.1165
34000 13.9265 8.93198 0.0951919 111.091 12.3189 8.23718 17.5724
33000 13.4485 8.58442 0.429573 108.148 11.9617 8.12219 16.6787
33000 13.5005 8.64865 0.215611 108.148 12.017 8.03868 16.8672
33000 14.1541 9.17921 0.215611 108.148 12.4467 8.31144 17.6656
32000 14.0061 9.05025 0.215611 102.386 12.4452 8.28601 17.4382
32000 14.0315 9.26046 0.232521 102.386 12.3254 8.06134 17.4971
31000 14.8031 9.52528 0.173872 102.386 12.972 8.53654 18.7019
30000 14.5242 9.45393 0.173872 102.386 12.6626 8.28852 18.4282
7000 15.2483 8.57152 0.595808 47.6424 13.4471 8.62391 20.4418
6000 14.8613 8.56667 0.28352 47.6424 13.0236 8.1818 19.8788
6000 14.0875 8.02089 0.28352 44.3573 12.339 7.79603 19.2198
6000 14.1701 7.96003 0.518171 43.4738 12.5139 7.9287 19.2957
5000 12.3714 6.77291 0.149262 38.1004 10.9699 7.13745 16.5325
4000 13.6788 6.85009 0.541418 38.1004 12.8421 8.3051 18.1897
3000 14.4032 8.54251 0.541418 42.7591 12.5191 7.39762 19.6613


==> postravelMarkerscEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 52.6398 24.4432 1.06167 153.344 51.558 33.9694 68.9406
50000 39.416 21.518 0.211934 139.33 36.2013 22.4744 53.7582
50000 35.6302 19.1807 0.554175 126.549 32.7718 20.8051 47.7991
50000 32.6692 18.2626 0.990557 123.154 29.3688 18.6118 43.5438
50000 29.3803 16.1447 0.259888 123.154 26.444 16.9753 39.1483
50000 27.8697 15.7529 0.259888 113.902 24.8442 15.9515 36.7631
50000 26.5394 14.9665 0.276839 108.091 23.6635 15.0761 35.3045
50000 25.0456 13.9563 0.276839 110.911 22.2978 14.7126 32.9719
50000 23.8914 13.4468 0.337167 110.911 21.1276 14.1456 31.2186
50000 22.0346 12.3201 0.591083 90.6334 19.5159 13.2274 28.32
50000 21.382 12.0274 0.385428 87.2356 19.0857 12.8878 27.1879
50000 20.3069 11.6654 0.361178 90.108 18.0363 12.1527 25.6635
50000 19.8842 11.2565 0.409983 92.9479 17.6809 12.1377 25.0424
50000 19.8428 11.3603 0.0920101 92.9479 17.5449 11.8636 25.3426
50000 19.9331 11.2075 0.267877 88.6547 17.8358 12.0913 25.2
50000 19.4591 10.8265 0.278317 87.9944 17.4556 11.7384 24.7833
50000 18.7905 10.5591 0.476094 83.5052 16.8444 11.2621 23.9933
50000 18.2801 10.4565 0.310928 83.5052 16.2897 10.6919 23.5324
50000 17.6582 10.0498 0.425334 81.5393 15.7838 10.3223 22.7838
50000 17.3122 9.80995 0.217525 84.4342 15.575 10.3589 22.0635
50000 16.9055 9.76847 0.486248 84.4342 15.254 9.93211 21.695
50000 16.3175 9.64218 0.164287 83.17 14.7358 9.35964 21.1209
50000 15.8657 9.30065 0.389812 83.9774 14.3606 9.18384 20.5098
50000 15.6739 9.32785 0.389812 82.4589 14.0697 8.93746 20.4502
50000 15.3823 9.07579 0.548252 83.4516 13.8073 8.84253 20.0756
50000 15.1368 9.10029 0.371569 83.4516 13.5923 8.61948 19.6391
50000 15.1916 9.20495 0.30961 82.6356 13.5459 8.60739 19.6895
50000 14.8716 8.63381 0.30257 72.9397 13.3114 8.57999 19.3996
50000 14.3803 8.06003 0.133616 78.1382 12.9304 8.38695 18.8324
50000 14.3337 8.70442 0.224776 92.7608 12.6306 8.12108 18.6828
50000 14.069 8.22285 0.220644 87.2305 12.5492 8.01735 18.4911
50000 13.9331 7.94097 0.27524 65.4502 12.5075 7.98897 18.3313
50000 13.8627 7.91135 0.394305 71.1637 12.4041 7.94541 18.3076
50000 14.0284 8.28847 0.146772 77.836 12.5363 7.97709 18.314
50000 13.282 7.66795 0.224147 70.4464 11.8759 7.63862 17.2665
50000 13.251 7.55977 0.304161 66.0442 11.9988 7.76321 17.1632
50000 13.468 7.53108 0.235745 66.0442 12.2743 8.03159 17.3352
50000 13.3603 7.19677 0.227557 63.4916 12.2219 8.30257 16.9643
50000 13.4391 7.21323 0.346145 64.5987 12.3325 8.30058 17.1293
50000 13.3328 6.98991 0.516541 66.087 12.3505 8.31633 17.0297
49000 13.0985 7.27998 0.114767 68.4943 11.8713 7.90221 16.812
49000 13.6807 8.00208 0.211898 67.7388 12.0966 8.02536 17.5519
47000 13.5022 7.8325 0.236681 66.5641 11.9654 7.93772 17.2506
43000 12.9053 8.01018 0.163708 65.9431 11.1405 7.26832 16.5851
38000 12.6007 7.85838 0.149137 63.5212 10.768 7.1779 15.8767
33000 12.7797 7.90045 0.335537 63.1713 10.9309 7.31142 16.1015
28000 12.1859 7.30395 0.335537 62.5754 10.5929 7.22007 15.1799
23000 12.4506 7.60713 0.534091 61.8098 10.7729 7.35156 15.4673
17000 11.2505 5.86866 0.60733 50.4303 10.2596 7.12593 14.2788


==> postravelMarkerscEI0.000030.txt <==
n mean stddev min max median quart1 quart3
72000 51.9438 24.9204 0.988648 161.544 49.3908 33.4812 67.0978
72000 42.5364 24.9154 0.779573 162.022 37.4366 23.6507 56.7214
72000 36.7425 24.0783 0.456748 160.389 30.9357 19.5462 47.5485
72000 33.0629 20.9902 0.379236 146.924 28.2028 17.7804 43.274
72000 30.1106 19.5377 0.525383 147.605 25.7586 16.5343 38.5194
72000 26.7853 17.5375 0.215061 148.267 22.8165 14.8239 34.2628
72000 24.7844 16.3733 0.467222 147.424 21.3034 13.8819 31.5223
72000 23.8142 15.9968 0.467222 145.95 20.5119 13.1271 30.391
72000 22.9656 15.9407 0.399375 146.885 19.4359 12.6366 29.1095
72000 22.0018 14.3864 0.464247 122.58 18.9146 12.319 27.7696
72000 21.7451 14.3339 0.311578 124.162 18.692 12.2917 27.3149
72000 21.1713 14.5121 0.245969 122.842 17.9054 11.5806 26.5103
72000 20.2834 13.2099 0.336784 116.425 17.4045 11.2362 25.8591
72000 19.402 11.9631 0.364702 107.011 16.8247 11.1644 24.5789
72000 18.6147 11.5577 0.213164 109.101 16.1657 10.76 23.3969
72000 17.8167 11.6375 0.190851 107.167 15.1407 9.96455 22.4037
72000 17.5969 11.6891 0.115587 107.567 14.8918 9.72687 22.1298
72000 17.5947 12.0711 0.281843 110.706 14.5837 9.51274 21.9103
72000 17.0584 11.7445 0.252292 106.612 14.2534 9.16143 21.3675
72000 16.6438 11.5787 0.174943 110.724 13.8538 8.90163 20.674
72000 16.3159 11.2748 0.262753 107.908 13.6966 8.66094 20.6067
72000 16.0291 11.1459 0.185648 112.189 13.5317 8.63857 19.9969
72000 16.0413 11.0813 0.154778 111.967 13.5226 8.78818 19.9889
72000 15.5155 10.7187 0.241074 108.933 13.1867 8.49261 19.2478
72000 15.2333 10.2809 0.202259 109.918 13.0361 8.53847 18.9056
50000 14.6738 9.09502 0.220898 81.2432 12.8646 8.43855 18.3694
50000 14.5138 9.24288 0.249244 82.8015 12.5575 8.04252 18.4203
49000 14.5379 9.31737 0.299856 80.0703 12.5883 7.97703 18.5754
49000 14.0806 8.89149 0.276215 82.9645 12.1687 7.88553 17.8937
49000 13.8428 8.37159 0.235969 77.8034 12.0982 7.95752 17.6936
49000 13.3818 8.01244 0.427282 77.8034 11.6786 7.73587 17.1767
47000 12.5866 7.72817 0.311122 79.3183 10.9144 7.31677 16.0008
39000 12.1601 7.32727 0.146437 80.5356 10.6565 7.18526 15.4259
36000 12.1175 7.63651 0.205888 91.9202 10.4822 7.1461 15.031
32000 11.907 7.55242 0.104034 82.6809 10.1899 6.8662 14.7383
23000 11.6008 7.54428 0.12513 82.6809 9.90914 6.90132 14.0159
14000 11.8665 8.22642 0.413837 78.2618 9.90806 6.79177 14.3201


==> postravelMarkerscEI0.400000.txt <==
n mean stddev min max median quart1 quart3
30000 52.2305 24.1715 1.8509 144.543 50.0328 33.5975 68.2996
30000 34.1572 19.2428 0.804569 117.213 30.5424 19.6078 44.6763
30000 27.1262 15.4889 0.5129 102.477 24.1194 15.764 34.9482
30000 24.4975 14.5096 0.487299 95.9574 21.7359 13.3134 32.7119
30000 21.4418 12.808 0.854396 104.388 18.5675 12.5132 27.4777
30000 20.0631 11.7121 0.216169 90.3535 17.865 11.7502 25.826
30000 18.4345 10.2023 0.305077 88.8354 16.5515 11.8216 22.5853
30000 17.6175 9.10714 0.435812 84.5072 15.9733 11.6338 21.7741
30000 16.8633 9.67629 0.459223 80.5283 15.1712 9.94107 21.5356
30000 16.7292 9.62856 0.381445 79.698 14.9407 9.85515 21.2558
30000 15.3891 7.83508 0.194025 62.0356 14.1763 9.36697 20.1239
30000 14.9811 7.62433 0.421668 56.3386 13.7609 9.09189 19.5688
30000 14.0948 6.92537 0.0972941 49.0314 13.1057 8.96264 18.0792
30000 14.4154 7.0562 0.555082 49.4891 13.4901 9.08893 18.6286
30000 13.7474 6.72998 0.348332 50.6717 13.0637 8.65756 17.9456
30000 13.5804 7.05542 0.285067 49.5603 12.4406 8.42803 17.3454
30000 13.1147 6.32426 0.254952 48.3097 12.2788 8.37849 16.9998
29000 14.1709 8.27887 0.241416 72.7928 12.9065 8.45135 18.2026

==> postravelMarkersrandom.txt <==
n mean stddev min max median quart1 quart3
50000 57.128 25.137 0.902894 140.427 55.1883 37.8227 74.1554
50000 49.4829 26.5978 0.376655 139.741 45.771 27.0964 68.0645
50000 46.6919 26.4337 0.376655 136.212 42.3774 24.7814 65.2513
50000 39.9918 23.1083 0.878512 135.605 35.1165 22.4124 53.6201
50000 37.5829 22.0116 0.356266 140.383 32.8836 20.8624 50.4759
50000 34.1416 20.1929 0.544083 129.845 29.9767 19.3129 44.685
50000 30.8889 17.1291 0.78011 121.712 27.6985 18.1496 40.3757
50000 30.4036 16.9418 0.484073 122.134 27.1979 17.8064 39.4717
50000 28.7042 16.1556 0.82846 120.037 25.5742 16.726 36.953
50000 27.3382 15.1579 0.326583 117.219 24.6091 16.1359 35.3714
50000 26.4957 15.0654 0.250448 117.219 23.6281 15.4355 34.2301
50000 25.161 14.2795 0.682678 136.34 22.6057 14.8159 32.5997
50000 24.0952 13.9775 1.06594 130.847 21.5188 13.866 31.4537
50000 23.0975 13.6969 0.452189 130.847 20.4164 13.2434 29.9373
50000 22.8339 13.4387 0.452189 125.501 20.1838 13.1864 29.6641
50000 22.2162 13.1737 0.539506 125.501 19.6523 12.8304 28.7162
50000 21.1688 12.611 0.635125 131.786 18.7605 12.5921 26.8244
50000 20.274 11.0038 0.469142 96.0173 18.305 12.3936 25.8746
50000 19.8421 10.8012 0.469142 91.3517 17.9419 12.0605 25.3547
50000 19.447 10.7088 0.574792 92.5559 17.5987 11.7184 24.9255
50000 19.0312 10.0866 0.562902 74.7054 17.3906 11.5745 24.5708
50000 18.6446 10.032 0.300137 73.6793 16.9434 11.2405 24.0068
50000 18.3952 9.93597 0.379893 69.0825 16.7017 11.0864 23.722
50000 18.0093 9.48515 0.395613 68.7575 16.4976 10.9198 23.4882
50000 17.5008 9.05334 0.548105 63.2305 16.0783 10.7502 22.7071
50000 17.5155 9.09421 0.209011 71.3275 16.0528 10.7595 22.6628
50000 16.8415 8.70921 0.359937 68.3052 15.482 10.3487 21.9328
50000 16.2202 8.35354 0.310276 67.8003 14.8555 9.99424 21.0249
50000 16.2592 8.34674 0.310276 64.2966 14.9538 10.0077 21.1356
50000 15.8276 8.09529 0.477114 68.431 14.5916 9.80568 20.5618
50000 15.8693 8.17282 0.26661 68.431 14.5744 9.79989 20.6279
50000 16.3325 8.43374 0.62375 67.6292 15.0414 10.0606 21.162
50000 16.1362 8.32231 0.061506 63.804 14.8796 9.91414 21.0254
50000 15.9245 8.27491 0.45848 63.804 14.6558 9.66666 20.8023
50000 15.8026 8.26467 0.245361 64.634 14.4389 9.57435 20.6152
50000 15.7299 8.19044 0.285865 69.1502 14.4299 9.58809 20.4656
50000 15.5751 8.28833 0.285865 63.1878 14.1635 9.40284 20.3869
50000 15.5701 8.08013 0.230186 66.8135 14.2766 9.51005 20.3164
50000 15.2392 7.85554 0.435432 59.2834 14.0554 9.40759 19.8036
50000 15.2169 7.79784 0.171853 67.4879 14.0449 9.45707 19.6966
50000 14.8434 7.68171 0.171853 67.4879 13.5753 9.16707 19.234
50000 15.3594 8.20945 0.347006 58.9116 13.8365 9.29876 19.9093
50000 14.8694 7.775 0.165199 58.9116 13.4935 9.04754 19.3245
50000 14.6991 7.91654 0.165199 65.892 13.1925 8.90018 18.9492
50000 14.3878 7.75858 0.401396 64.6457 12.9262 8.72228 18.6087
50000 14.4245 7.65424 0.324427 53.2964 13.0142 8.82539 18.6189
50000 14.312 7.54157 0.272433 53.2964 12.9589 8.77703 18.5111
50000 14.2351 7.35324 0.257131 50.1025 13.0015 8.82878 18.4624
50000 14.1175 7.26734 0.299419 57.4845 12.9001 8.78655 18.218
50000 13.8288 7.19437 0.227695 57.4845 12.5298 8.57875 17.7836
50000 13.5128 7.07084 0.0682724 55.9108 12.2892 8.28405 17.4544
50000 13.3755 6.92271 0.411533 53.4859 12.1853 8.28692 17.3003
50000 13.205 6.87352 0.251691 64.3681 11.9822 8.17748 16.997
50000 13.1601 6.95734 0.28239 64.3681 11.8888 8.10772 16.8902
50000 13.6264 7.32172 0.353253 57.3356 12.2308 8.36314 17.4916
50000 13.4465 7.13781 0.431012 57.3356 12.1735 8.31686 17.1756
50000 13.2617 6.93717 0.351013 57.4257 12.0685 8.3333 16.7728
50000 13.443 7.13722 0.351013 57.4257 12.1815 8.38877 16.9829
50000 13.2603 7.01426 0.538852 56.5239 12.068 8.27502 16.8345
50000 13.2337 7.08738 0.279575 57.1705 12.0477 8.14802 16.9089
48000 13.46 7.14798 0.279575 57.1705 12.2554 8.34054 17.1387
45000 13.617 7.23776 0.238342 54.2376 12.3369 8.43852 17.3037
43000 14.0016 7.65866 0.50154 64.3884 12.5949 8.51855 17.9537
40000 13.377 7.19961 0.251948 55.131 12.1201 8.14391 17.1548
32000 12.8532 7.10695 0.332696 54.8485 11.5973 7.7839 16.3696


==> postravelMarkersrandom0.000000.txt <==
n mean stddev min max median quart1 quart3
30000 49.7634 25.255 1.52583 170.267 45.8763 30.5232 64.9706
30000 42.2784 23.0106 0.983895 141.632 37.5883 24.764 56.039
30000 35.5394 20.6016 0.130858 129.569 31.2959 20.62 45.6115
30000 32.2339 18.4887 0.55303 129.117 28.6843 19.1523 41.3789
30000 29.3347 15.4914 0.3034 104.643 26.5605 17.9069 37.9345
30000 27.9453 14.7236 0.806047 110.444 25.3319 17.1903 35.7282
30000 26.6519 14.0415 0.986019 110.106 24.1107 16.7028 33.2842
30000 27.1513 15.721 1.15917 118.391 23.8481 16.257 33.6937
30000 26.2618 15.5815 0.651267 118.895 23.0517 15.5431 32.6276
30000 24.5013 13.8391 0.901302 108.534 21.9199 14.765 30.7355
30000 23.0459 12.3927 0.371201 98.3427 20.9607 14.1098 29.1165
30000 20.4394 11.2914 0.489157 86.6925 18.4054 12.3214 25.9635
30000 19.7439 10.6487 0.477178 79.2405 17.7654 12.2316 24.9532
30000 19.3115 11.6902 0.315264 85.0202 16.7112 11.242 24.152
30000 19.1768 11.9121 0.512844 89.9312 16.3943 11.066 23.8921
30000 18.2475 11.1573 0.21778 90.0752 15.7667 10.5869 22.9304
30000 17.2425 10.2167 0.45978 88.3805 15.152 10.3186 21.6591
30000 16.9705 9.60939 0.323512 74.4895 15.0461 10.1979 21.513
30000 16.5423 9.3402 0.381527 73.3653 14.7816 9.92458 21.0957
30000 16.0765 9.21445 0.234254 75.337 14.2268 9.54481 20.4991
30000 15.5383 8.55071 0.281799 64.1302 13.9555 9.33211 19.9292
30000 15.0973 8.43626 0.453962 68.3731 13.4755 8.95334 19.4439
30000 14.9945 8.25989 0.623698 67.3205 13.5167 9.07325 19.0945
30000 14.641 7.87856 0.127204 67.8688 13.1902 9.0069 18.6843
30000 14.5102 7.53277 0.36201 70.5621 13.2284 9.10731 18.4325
30000 14.1131 7.43362 0.282443 65.719 12.7128 8.86993 17.9782
30000 14.3738 7.61913 0.29116 66.1208 13.0404 8.92806 18.3338
30000 14.0858 7.53255 0.252242 67.1553 12.7508 8.71434 17.8574
30000 13.7267 7.23135 0.372497 56.1417 12.4767 8.55779 17.4139
30000 13.2508 7.19479 0.309698 60.8471 11.8476 8.02414 17.0124
27000 12.9296 7.13709 0.318741 53.2181 11.5331 7.74074 16.632
16000 12.7249 6.71865 0.0963585 45.5865 11.6073 7.69615 16.4548


==> postravelMarkersrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
30000 54.172 22.5926 0.850925 154.473 52.3605 38.0974 68.1362
30000 46.9189 21.3389 0.866882 129.317 45.8149 30.6877 61.0064
30000 38.0139 18.9565 1.00162 123.067 35.8258 23.5545 49.983
30000 35.3799 25.0737 0.581275 186.995 29.586 18.7922 43.6815
30000 31.2333 20.4741 0.0884451 172.746 26.8677 17.4633 39.0854
30000 29.2679 19.3258 0.748501 169.246 25.1667 16.8183 36.1882
30000 28.3941 19.2713 0.371923 170.691 24.0358 16.2768 34.7977
30000 27.2532 19.0832 0.353427 165.84 23.0747 15.4224 33.1631
30000 24.6888 14.9011 0.383277 109.43 21.5251 14.0043 31.697
30000 23.5603 14.4372 0.804441 106.966 20.5072 13.3836 30.0432
30000 22.8819 14.1473 0.58804 99.7192 19.6332 12.6575 29.6292
30000 21.9725 13.2996 0.323344 100.338 19.1157 12.2922 28.3644
30000 21.1103 12.131 0.270666 85.2329 18.5347 12.1203 27.5108
30000 20.3071 11.5136 0.462566 83.5932 17.894 11.7614 26.6485
30000 19.9012 11.4017 0.235237 81.0148 17.4134 11.4187 25.9828
30000 19.5216 10.9156 0.662499 74.3638 17.3583 11.2882 25.749
30000 18.3263 10.6098 0.39773 71.558 16.0649 10.3267 24.2493
30000 17.4163 10.0786 0.307766 68.931 15.2638 9.92208 22.8036
30000 16.5741 9.54252 0.429572 69.4697 14.5897 9.57713 21.5447
30000 17.0722 10.896 0.335355 94.1628 14.6561 9.54582 21.6466
30000 16.8139 10.8898 0.160669 92.7773 14.2611 9.31868 21.3116
30000 16.2391 10.5514 0.474976 92.9136 13.8223 8.96941 20.6181
30000 15.9756 9.94138 0.368357 73.8404 13.6363 8.81791 20.7561
30000 15.4292 9.28942 0.495606 76.8728 13.4072 8.71686 19.8323
30000 15.4224 9.15294 0.269476 73.7362 13.3688 8.89993 19.7227
30000 15.2363 9.05902 0.397476 81.4072 13.2085 8.8534 19.3666
30000 15.2882 8.99351 0.296295 78.2745 13.3475 8.90452 19.5402
30000 16.9844 11.0654 0.435788 83.3913 14.2176 9.39354 21.3009
30000 16.4222 10.4478 0.33967 81.2381 13.8386 9.0911 20.8942
30000 16.0311 9.77986 0.338671 75.6783 13.7309 9.02246 20.5696
27000 15.549 9.72371 0.272452 74.8306 13.197 8.68745 19.8289
19000 15.1727 8.9717 0.435293 71.9553 13.2396 8.78151 19.3498
10000 16.0973 10.3633 0.695901 71.7566 13.2177 8.69384 20.7747
5000 15.3415 7.88686 0.857312 52.4753 14.0173 9.62569 19.7849


==> postravelcEI0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 143.983 69.2722 4.06544 397.809 136.557 87.1019 192.739
50000 101.292 53.865 2.62969 336.289 91.2116 60.9152 130.537
50000 87.5382 46.6875 1.57949 441.459 79.1129 54.9268 109.573
50000 84.0877 54.9565 2.59003 452.791 70.6364 47.1057 104.563
50000 75.3438 55.4326 2.03538 504.987 62.6836 39.8594 92.0406
50000 63.225 46.767 0.947155 370.439 51.6433 32.0772 78.3185
50000 50.6205 38.9565 0.829349 324.793 39.4731 25.3003 62.4477
50000 44.4914 40.0862 0.48054 376.995 33.0758 20.4182 54.1913
50000 40.3328 40.5788 0.361217 376.995 28.6854 15.7337 47.4261
50000 34.0253 36.1276 0.361217 277.523 22.9276 12.7433 39.0092
50000 28.4543 32.6035 0.262058 292.224 18.782 10.8259 31.6386
50000 24.4668 24.3494 0.343298 211.116 16.6757 9.93401 28.8704
50000 21.7524 22.9163 0.253075 211.116 14.4005 8.83297 25.3784
50000 20.8721 28.0989 0.223286 245.777 11.8293 7.02309 21.5678
50000 18.218 23.381 0.165126 199.268 9.88696 5.76568 18.7434
50000 17.0592 27.2213 0.136557 294.694 8.57388 4.8481 15.5502
50000 13.5697 18.5089 0.103797 174.609 7.44782 4.30228 13.2883
50000 11.4756 14.4999 0.103797 146.604 6.4936 3.59196 12.6851
50000 10.165 12.323 0.0713156 130.63 6.1624 3.53065 11.2014
50000 9.46926 12.605 0.0851188 155.304 5.43078 3.13338 10.1107
50000 9.08225 13.3775 0.0851188 164.422 4.78635 2.74037 9.2663
50000 7.9451 12.604 0.0902702 164.422 4.15367 2.3936 7.62944
50000 7.23814 11.1079 0.0729483 160.641 3.82008 2.30949 6.58693
50000 7.01825 12.7948 0.0887693 203.882 3.65472 2.1922 6.31002
50000 6.38644 12.3268 0.0627109 203.882 3.26241 1.93646 5.75635
50000 6.22194 11.5496 0.0838515 170.64 2.92557 1.74086 5.28346
50000 5.6179 10.1044 0.0879741 143.316 2.67288 1.67249 4.56632
50000 5.35014 10.366 0.0448561 142.501 2.46645 1.50256 4.35965
50000 4.70466 8.30565 0.0264527 121.999 2.32617 1.48756 4.03062
50000 4.29574 7.8533 0.0264527 120.868 2.2799 1.47049 3.68388
50000 4.23335 7.91695 0.0493632 120.868 2.22117 1.39081 3.68524
50000 3.92339 7.81237 0.0601399 118.105 1.97825 1.25738 3.42629
50000 3.61029 7.62207 0.0489759 118.105 1.77886 1.16076 2.98749
50000 3.44107 7.76233 0.0477632 111.843 1.66275 1.06061 2.67586
50000 3.24962 6.31254 0.0477632 87.1789 1.68678 1.08705 2.77705
50000 2.84612 4.62529 0.0185992 73.9839 1.62044 1.06594 2.58742
50000 2.6189 4.4697 0.0264848 73.9839 1.55772 1.03158 2.39922
50000 2.60764 3.87963 0.0340345 61.1714 1.66943 1.14155 2.56149
50000 2.24614 2.69965 0.0130005 47.8627 1.53818 1.02667 2.36473
50000 2.23006 2.86078 0.0130005 40.4084 1.56395 1.03317 2.37313
50000 2.04642 2.01581 0.0340916 29.3251 1.48271 0.989673 2.28795
50000 2.94968 7.51598 0.0374697 88.0675 1.53583 1.01905 2.32978
50000 2.44385 4.22964 0.0326886 52.0317 1.53667 1.02673 2.26477
50000 2.35139 4.28449 0.0257459 53.9442 1.47715 0.987106 2.13379
50000 2.09871 3.09257 0.0351609 41.3355 1.34389 0.91179 1.97373
50000 2.05822 2.99214 0.0283472 41.3355 1.41146 0.935564 2.05436
50000 1.99276 2.7796 0.0250297 45.5764 1.39573 0.928856 2.06847
50000 1.93022 2.93453 0.0266526 44.4181 1.2985 0.865778 1.88923
50000 1.82632 2.3769 0.0327231 33.4762 1.27666 0.870312 1.8723
50000 1.78076 2.19036 0.0367369 32.6778 1.25869 0.868876 1.8825
50000 1.69203 1.66972 0.0317812 23.6685 1.30887 0.880635 1.90417
50000 1.64864 1.65494 0.0317812 23.6685 1.29582 0.878938 1.83074
50000 1.62869 1.77789 0.0371167 30.2189 1.30496 0.904787 1.82137
50000 1.52402 1.18902 0.0338663 18.1307 1.29913 0.886095 1.83772
50000 1.46813 0.980769 0.0437255 12.1376 1.26003 0.865669 1.78603
50000 1.45332 0.966733 0.0127082 12.1376 1.26021 0.872576 1.76345
49000 1.4199 0.8873 0.0127082 10.1912 1.25075 0.860751 1.72465


==> postravelcEI0.000010.dat <==
n mean stddev min max median quart1 quart3
50000 149.684 68.9431 5.46498 423.814 140.598 97.017 194.851
50000 86.9212 43.8635 2.87238 352.035 79.8516 55.3671 110.916
50000 69.0329 38.704 0.741354 318.352 60.4891 40.6368 89.5414
50000 60.2306 39.0136 1.65557 447.168 50.9039 32.8427 77.8012
50000 50.755 33.1074 0.980177 253.037 42.512 26.6748 65.9802
50000 38.981 31.6519 0.518433 281.792 30.4351 18.7734 47.618
50000 27.891 22.8298 0.243835 210.877 21.3913 12.6738 35.4944
50000 21.6121 18.2901 0.0910239 200.174 16.638 9.74259 27.32
50000 16.6027 16.2287 0.28122 170.908 11.6991 7.18196 19.8816
50000 11.4946 9.51269 0.100575 127.034 9.18983 5.48933 14.5246
50000 9.49765 8.34715 0.107748 100.297 7.50453 4.22217 12.089
50000 8.08432 8.5934 0.0268401 92.3886 5.67265 3.38772 9.21578
50000 6.55005 7.70287 0.102303 82.5049 4.2806 2.56919 7.15029
50000 5.35632 6.73327 0.060635 74.061 3.53899 2.20034 5.81656
50000 4.3854 4.91137 0.0531645 56.6912 3.04328 1.85591 4.88177
50000 3.77907 4.52041 0.0422986 54.0171 2.50437 1.55576 4.17289
50000 3.31376 4.17469 0.0805308 53.49 2.21617 1.48037 3.47354
50000 3.04667 4.0198 0.0372773 55.62 1.90255 1.19714 3.1321
50000 2.64194 3.22494 0.0382191 45.3684 1.79836 1.1402 2.90056
50000 2.2571 2.66034 0.0355859 37.8575 1.6042 1.05621 2.46361
50000 1.91798 1.84842 0.0109297 24.0611 1.45946 0.950438 2.21452
50000 1.80786 1.4032 0.0271774 19.5594 1.48882 0.986554 2.20094
50000 1.5992 1.304 0.0476186 15.3136 1.31705 0.904966 1.88162
50000 1.52737 1.03128 0.041225 13.1056 1.32747 0.927375 1.84751
50000 1.41141 0.898511 0.0323729 12.6571 1.25839 0.856845 1.75458
42000 1.30338 0.741473 0.00603617 9.52954 1.18315 0.792193 1.65506


==> postravelcEI0.000030.dat <==
n mean stddev min max median quart1 quart3
50000 154.144 65.5626 5.28085 407.91 149.382 105.4 197.712
50000 85.7824 55.2398 0.384367 490.392 73.449 47.998 108.192
50000 63.767 45.5678 0.843492 434.861 53.3568 35.2868 77.7885
50000 49.7967 35.4808 1.52016 323.603 40.4696 25.184 63.9718
50000 36.996 29.6492 0.527776 261.941 28.5168 17.3914 46.3197
50000 26.5451 22.8393 0.315561 227.384 19.6465 11.7056 33.9381
50000 17.7651 15.542 0.207693 169.805 12.8142 8.15804 21.4588
50000 13.6024 12.3116 0.100505 106.431 9.57845 5.98609 15.8248
50000 10.3986 10.0616 0.110018 110.948 7.19315 4.44667 12.24
50000 8.19568 8.67668 0.0702081 114.004 5.44501 3.44566 9.16859
50000 6.07106 6.12378 0.0800494 56.1873 4.1591 2.44141 7.06616
50000 5.03808 5.49277 0.0607184 61.1129 3.33319 2.07942 5.53247
50000 3.91941 3.55007 0.0572172 36.8298 2.63937 1.62618 4.85126
50000 3.21005 2.89831 0.060972 25.161 2.26855 1.40339 3.90616
50000 2.627 2.09497 0.0288204 17.205 2.00415 1.26744 3.20836
50000 2.29986 1.89606 0.0402974 19.3334 1.75798 1.16992 2.71441
50000 2.03505 1.51601 0.0477171 14.1549 1.64732 1.07958 2.42047


==> postravelcEI0.000100.dat <==
n mean stddev min max median quart1 quart3
50000 155.58 70.6898 2.73617 447.685 148.434 102.666 200.722
50000 95.5544 68.1613 1.06103 583.449 77.7687 48.4363 123.184
50000 50.472 49.8906 0.696343 398.695 35.4865 21.7855 58.5481
50000 33.575 33.9203 0.448164 353.61 23.7396 14.6909 38.6789
50000 26.5339 32.376 0.237286 355.905 17.3824 10.4767 29.4792
50000 19.3087 22.2677 0.242528 233.721 12.5025 7.37056 21.9916
50000 15.3105 20.2874 0.219301 225.353 9.41531 5.67291 16.0731
50000 11.5847 17.1259 0.0395386 191.269 6.60595 4.05651 11.3701
50000 10.9477 24.4697 0.0934849 295.239 5.21573 3.20663 8.65016


==> postravelcEI0.100000.dat <==
n mean stddev min max median quart1 quart3
50000 143.461 66.1374 6.2072 422.267 137.087 92.5262 188.095
50000 111.331 67.6101 2.18148 568.311 95.9754 65.1396 140.034
50000 64.3443 51.0743 1.02096 386.239 49.8448 29.5523 82.7334
50000 39.9235 34.4377 0.459199 341.669 30.5533 18.7308 49.6792
50000 28.3822 26.967 0.290533 200.41 19.7369 12.3562 33.3416
50000 20.4378 18.18 0.321455 159.707 15.1128 9.51633 24.7442
50000 14.6256 13.3784 0.125514 128.288 10.7982 6.48491 18.1283
50000 11.5196 11.0744 0.129327 130.73 8.36771 5.41928 13.4086
49000 8.19508 6.79891 0.105035 70.9113 6.44343 4.09753 9.99149


==> postravelcEI0.200000.dat <==
n mean stddev min max median quart1 quart3
50000 149.421 69.2009 4.41115 392.168 143.109 95.1464 196.839
50000 106.721 52.4619 2.13383 359.878 98.1325 66.6982 138.489
50000 70.7948 50.275 0.958538 485.191 59.6759 34.3521 93.029
50000 45.0869 37.0674 0.532016 340.799 34.6881 21.1269 56.0175
50000 32.8083 28.0419 0.368849 263.19 24.947 15.2671 39.8641
50000 24.1387 21.4565 0.443941 189.176 17.5804 10.799 29.2295
50000 18.2056 15.3919 0.254366 130.121 13.4093 8.01154 23.0809
50000 14.8378 13.2816 0.0644153 109.026 10.3075 6.14644 18.7739
50000 11.2746 11.2262 0.206993 126.934 7.78048 4.65828 13.7597
50000 9.0703 9.64447 0.139256 123.631 6.43455 3.87692 10.9892
50000 7.55499 9.38481 0.120851 125.643 4.77333 2.91378 8.71916
50000 6.06432 5.37484 0.108057 49.8555 4.35014 2.72953 7.2417
50000 5.18542 4.94948 0.0346024 55.6461 3.50059 2.1933 6.13786
50000 4.14626 4.13207 0.0912122 54.7573 2.9413 1.82577 4.95748
50000 3.54811 3.36671 0.0640109 36.9525 2.53381 1.59498 4.2183
50000 3.36182 3.13987 0.0630641 42.5517 2.47091 1.56266 4.13903
7000 2.77169 1.6049 0.141224 10.5459 2.415 1.62911 3.51573


==> postravelcEI0.300000.dat <==
n mean stddev min max median quart1 quart3
50000 143.391 65.5076 2.06832 402.114 135.242 95.4095 183.987
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 102.038 50.1147 1.88146 361.678 93.1956 65.9622 128.886
50000 101.9 50.0847 1.88146 361.678 92.9573 65.8887 128.62
50000 101.355 52.0177 1.88146 361.678 91.8834 64.086 129.421
50000 99.4405 52.9726 1.70186 361.678 89.3506 61.4672 127.28
50000 98.666 53.2483 1.70186 361.678 88.1151 60.2577 126.748
50000 95.2863 56.05 1.70186 548.73 84.0276 54.6347 123.316
50000 91.4566 53.5237 0.949159 548.73 80.9263 52.8198 118.908
50000 81.7339 50.5795 0.949159 548.73 70.5687 45.6256 105.874
50000 80.7264 53.2406 0.949159 548.73 67.8916 43.8725 103.355
50000 79.8567 53.0077 0.949159 548.73 67.0084 43.4287 101.934
50000 75.1279 50.9583 0.590289 427.808 62.6045 40.0175 95.5618
50000 74.2026 51.1379 0.590289 427.808 61.6014 39.3138 93.7629
50000 71.1132 51.9395 0.590289 427.808 57.3978 36.2733 89.1803
50000 68.0252 47.6615 0.590289 373.712 55.9202 35.7107 85.9052
50000 64.5201 45.2033 0.590289 361.32 53.2261 33.7767 81.2879
50000 61.0309 43.6127 0.864212 361.32 49.819 31.5299 77.1986
50000 57.5189 40.4522 0.864212 361.32 47.1318 29.6952 73.4513
50000 57.6056 41.215 0.864212 343.779 46.679 29.3027 73.5782
50000 56.8848 41.2785 0.864212 343.779 45.7233 28.7406 72.3073
50000 55.7306 40.7565 1.18395 343.779 45.3356 27.9817 70.8291
50000 54.0301 40.4264 1.28622 343.779 43.1639 26.4661 69.002
50000 52.128 40.1535 1.28622 343.779 40.88 25.4849 65.2803
50000 50.459 37.4996 0.785021 315.951 39.996 24.9703 64.0985
50000 46.8337 33.1362 0.785021 265.25 37.8221 23.9291 60.2696
50000 46.1341 32.4732 0.785021 265.25 37.4403 23.5186 59.5516
50000 45.6885 32.0442 0.566419 265.25 37.291 23.467 58.984
50000 43.2812 29.9705 0.566419 266.724 35.6924 22.2108 55.9309
50000 40.2546 27.1643 0.566419 266.724 33.3888 20.963 52.7501
50000 38.615 26.6589 0.566419 266.724 31.9704 19.5472 50.7796
50000 37.6258 27.2428 0.773992 273.355 29.8111 18.3033 50.0385
50000 36.5575 26.5045 0.773992 273.355 29.1947 17.6649 48.8081
50000 35.2233 25.1166 0.66751 273.355 28.1847 17.22 47.5355
50000 33.8703 24.6513 0.66751 273.355 26.6813 16.4816 45.287
50000 32.9261 23.0243 0.66751 176.724 26.1967 15.9929 44.6164
50000 32.4527 22.7638 0.66751 176.724 25.8274 15.922 43.4675
50000 31.114 22.2404 0.721015 176.724 24.8255 15.4528 40.6179
50000 30.1403 22.1119 0.424358 172.47 23.8196 14.8625 39.1804
50000 28.7914 22.0643 0.296117 172.47 22.5176 13.5201 37.1853
50000 27.4735 21.3325 0.296117 180.744 21.4604 12.8473 35.0252
50000 27.0083 21.1494 0.296117 180.744 21.1079 12.6879 34.0762
50000 25.874 19.819 0.296117 180.744 20.4447 12.4101 32.8009
50000 25.3479 19.7422 0.296117 180.744 19.8608 11.9707 32.256
50000 24.4084 18.916 0.313059 157.585 19.3497 11.593 30.9818
50000 23.4747 16.9317 0.313059 132.047 19.1748 11.5154 30.3307
50000 23.3905 17.2667 0.377824 132.047 18.9382 11.2966 30.1123
50000 23.4237 17.5091 0.377824 131.328 18.6939 11.1768 30.1238
50000 22.7925 17.5764 0.319058 131.328 17.6642 10.5709 29.2695
50000 22.8814 17.8555 0.319058 131.628 17.6183 10.5375 29.4892
50000 22.3295 17.4381 0.319058 131.628 17.2289 10.422 28.3429
50000 21.8204 17.3245 0.172474 131.628 16.9617 10.0094 27.6328
50000 21.6566 17.2801 0.172474 131.628 16.762 9.85669 27.5984
50000 20.7921 16.2867 0.172474 131.628 16.3444 9.40888 26.7722
50000 19.303 15.167 0.122365 128.137 14.9033 8.58076 25.3005
50000 18.7654 14.98 0.122365 128.137 14.3915 8.30964 24.4109
50000 17.9233 14.1818 0.122365 118.361 13.8091 8.33019 22.741
50000 17.2426 13.5175 0.122365 116.763 13.3716 8.08804 21.8981
50000 16.594 12.3627 0.244519 94.975 13.2254 7.97619 21.314
50000 15.9978 11.8698 0.256791 94.801 12.8881 7.68343 20.6447
50000 15.6784 11.4284 0.256791 94.6167 12.8958 7.67337 20.1448
50000 15.3225 11.3901 0.214118 94.6167 12.3618 7.36314 19.6786
50000 15.1357 11.2037 0.214118 94.0732 12.2314 7.3625 19.3807
50000 14.7158 11.2845 0.19653 94.0732 11.6521 7.02935 18.6481
50000 14.1389 11.2902 0.19653 94.0732 10.927 6.67835 17.4657
50000 13.9322 10.7728 0.19653 94.0732 10.9522 6.67143 17.5118
50000 13.5374 10.4802 0.19653 94.0732 10.6741 6.55549 16.9762
50000 12.8277 9.44084 0.121945 78.9114 10.3799 6.27241 16.5165
50000 12.4534 9.21584 0.121945 75.9972 10.0295 6.01234 16.0066
50000 12.4425 9.27435 0.121945 75.9972 10.0091 5.96302 15.8951
50000 12.3347 9.87587 0.121945 84.5121 9.57888 5.67668 15.6122
50000 12.0329 9.85631 0.121945 84.5121 9.18984 5.50589 15.0041
50000 11.6495 10.029 0.163755 84.5121 8.50895 5.15943 14.4701
50000 11.2885 9.76347 0.144163 84.5121 8.26387 5.08349 13.8881
50000 10.9028 9.02174 0.144163 81.2765 8.09314 4.94613 13.6973
50000 10.6089 8.92751 0.144163 81.2765 7.84989 4.8108 13.1726
50000 10.4299 9.11842 0.087471 89.0966 7.64003 4.68291 12.8358
50000 9.99885 9.06417 0.087471 89.0966 7.18643 4.43955 12.0475
50000 9.80548 8.88324 0.087471 89.0966 7.11365 4.38408 11.7905
50000 9.7406 8.6854 0.087471 89.0966 7.11469 4.36431 11.7473
50000 9.91419 9.37357 0.113803 83.6407 7.06525 4.34315 11.7432
50000 9.7885 9.35352 0.0247649 83.6407 6.89294 4.29732 11.5846
50000 9.5218 9.21048 0.0247649 83.6407 6.73575 4.20583 11.1776
50000 9.19449 8.82467 0.0247649 83.6407 6.57846 4.03988 11.0215
50000 9.18207 8.56351 0.0247649 84.289 6.53885 3.99747 11.2286
50000 9.24106 8.87187 0.116488 86.0955 6.49752 3.89291 11.1942
50000 9.01783 8.91394 0.116488 86.0955 6.14773 3.71959 10.7733
50000 8.99169 8.91452 0.116488 86.0955 6.0789 3.64493 10.8797
50000 8.7554 8.89677 0.116488 86.0955 5.87498 3.51953 10.3188
50000 8.37897 8.22044 0.130199 74.3067 5.7727 3.466 9.89123
50000 8.5858 8.53502 0.130199 74.3067 5.91894 3.53845 10.0121
50000 8.43312 8.40766 0.130199 74.3067 5.8658 3.49538 9.84404
50000 8.42473 8.3288 0.155954 74.3067 5.94484 3.53398 9.87936
50000 8.1491 7.5253 0.155954 69.0345 5.87362 3.50045 9.87936
50000 7.99062 7.3337 0.155954 66.817 5.77994 3.4156 9.74959
50000 7.90626 7.30999 0.155954 66.817 5.66907 3.35165 9.73182
50000 7.91793 7.354 0.0940961 66.817 5.57265 3.40643 9.71335
50000 7.71304 7.40502 0.0940961 66.817 5.28837 3.27938 9.37119
50000 7.35699 6.63812 0.0940961 62.0378 5.17469 3.20224 9.18641
50000 7.33836 6.67576 0.0679923 62.0378 5.10381 3.11412 9.296
50000 7.13774 6.37312 0.0679923 62.0378 5.03689 3.04057 9.20068
50000 6.98767 6.35156 0.0679923 62.0378 4.92947 3.00699 8.78475
50000 6.76724 6.12621 0.0679923 71.7672 4.80673 2.91649 8.52791
50000 6.6119 6.10585 0.0679923 71.7672 4.68669 2.87174 8.02125
50000 6.50599 6.10109 0.0814739 71.7672 4.60638 2.86132 7.71788
50000 6.41802 6.08404 0.0814739 71.7672 4.53787 2.80648 7.58805
50000 6.3114 5.76302 0.109363 69.7508 4.53798 2.77806 7.68982
50000 6.15159 5.61765 0.109363 58.3872 4.42483 2.68681 7.60599
50000 6.00441 5.64158 0.109363 58.3872 4.21042 2.65044 7.23317
50000 5.80989 5.68714 0.100445 58.3872 4.00263 2.48755 6.82799
50000 5.6074 5.19165 0.100445 58.3872 3.9403 2.45311 6.74936
50000 5.56411 5.1965 0.100445 56.8365 3.9072 2.44188 6.67926
50000 5.5413 5.1739 0.100445 56.8365 3.89971 2.42077 6.65564
50000 5.52409 5.15449 0.0722633 56.8365 3.87157 2.40405 6.65149
50000 5.32824 5.10547 0.0722633 56.8365 3.73277 2.29357 6.34603
50000 5.25589 4.95813 0.0722633 53.615 3.70895 2.23741 6.2888
50000 5.11963 4.87039 0.0722633 53.615 3.60792 2.18876 6.07783
50000 5.04017 4.68481 0.0393971 53.615 3.61913 2.20421 6.04626
50000 4.86241 4.62647 0.0393971 53.615 3.51056 2.10717 5.78376
50000 4.84405 4.72354 0.0393971 53.615 3.42968 2.08619 5.66898
50000 4.64139 4.37207 0.0393971 40.7992 3.32461 2.02285 5.53624
50000 4.63799 4.37857 0.0393971 40.7992 3.29594 2.02813 5.50418
50000 4.64019 4.42833 0.08388 40.7992 3.29658 2.04715 5.38948
50000 4.53665 4.25209 0.0693849 40.7992 3.23375 2.04295 5.2768
50000 4.43036 4.22132 0.0693849 45.63 3.13151 1.98007 5.12736
50000 4.3446 4.23712 0.0693849 45.63 3.00276 1.90984 4.99867
50000 4.30221 4.25938 0.0693849 45.63 2.97104 1.88794 4.93684
50000 4.1768 4.13834 0.0724455 45.63 2.91656 1.82237 4.81064
50000 4.11161 3.9799 0.0724455 42.2697 2.88685 1.8133 4.74014
50000 4.05733 3.93918 0.0724455 42.2697 2.85663 1.79974 4.66951
50000 3.93406 3.88367 0.067372 42.2697 2.73967 1.74713 4.44432
50000 3.88255 3.74805 0.0345379 35.2736 2.72773 1.7279 4.44261
50000 3.7957 3.84478 0.0307328 36.3321 2.69296 1.71021 4.29687
50000 3.8237 3.84421 0.0307328 36.3321 2.7315 1.73011 4.33872
50000 3.73096 3.51307 0.0307328 36.3321 2.74768 1.72851 4.38161
50000 3.71448 3.50793 0.0307328 36.3321 2.71978 1.71686 4.36192
50000 3.54606 3.06218 0.046113 34.3034 2.64369 1.66416 4.30983
50000 3.41697 3.0064 0.0474601 34.3034 2.54757 1.61019 4.12071
50000 3.46983 3.06767 0.0493241 34.3034 2.57212 1.63948 4.13652
50000 3.42226 3.06489 0.0493241 34.3034 2.53046 1.61378 4.04568
50000 3.42573 3.33596 0.0479431 40.8364 2.46386 1.54126 3.97606
50000 3.43856 3.33749 0.0479431 40.8364 2.47565 1.54721 3.99712
50000 3.3922 3.26364 0.0479431 40.8364 2.45874 1.53587 3.97724
50000 3.3898 3.31155 0.0328653 40.8364 2.44073 1.53608 3.91142
50000 3.33644 3.21397 0.0328653 39.6714 2.40167 1.5459 3.85394
50000 3.28579 3.20557 0.0328653 39.6714 2.36314 1.50063 3.77574
50000 3.29638 3.19373 0.0328653 39.6714 2.38989 1.54331 3.74328
50000 3.27241 3.23474 0.0654717 39.6714 2.3447 1.50039 3.70806
50000 3.22297 3.10057 0.0654717 39.6714 2.3685 1.5084 3.70742
50000 3.19643 3.02483 0.0654717 40.7954 2.36563 1.49631 3.6903
50000 3.16266 3.03592 0.0654717 40.7954 2.30219 1.45485 3.66615
50000 3.09383 2.9828 0.0654717 40.7954 2.24837 1.42629 3.59431
50000 3.05692 2.95993 0.0646284 40.7954 2.21535 1.41414 3.52312
50000 2.9662 2.72193 0.0461519 28.7588 2.14875 1.36793 3.45184
50000 2.87816 2.67806 0.0461519 28.7588 2.10406 1.35605 3.28979
50000 2.82547 2.56785 0.0461519 28.7588 2.09101 1.34495 3.24254
50000 2.8758 2.80837 0.0461519 28.7588 2.07323 1.32895 3.226
50000 2.84947 2.86003 0.0544746 29.1703 2.04555 1.3173 3.14018
50000 2.79883 2.76387 0.0544746 29.1703 2.02522 1.29353 3.12937
50000 2.84144 2.85792 0.0182537 29.1703 2.01637 1.27715 3.16475
50000 2.80674 2.80601 0.0182537 29.1703 1.96263 1.237 3.1638
50000 2.80844 2.80188 0.0182537 29.1703 1.96897 1.25189 3.12982
50000 2.91668 3.40783 0.0182537 39.6441 1.94169 1.25549 3.06165
50000 2.90871 3.39914 0.0511737 39.6441 1.94798 1.261 3.04035
50000 2.73923 3.11431 0.0511737 39.6441 1.92113 1.26315 2.93263
50000 2.73932 3.10629 0.027184 39.6441 1.94068 1.2735 2.92864
50000 2.51386 2.32142 0.0261072 28.1794 1.8698 1.22366 2.87464
50000 2.53979 2.32097 0.0261072 28.1794 1.89675 1.23473 2.93877
50000 2.50617 2.17784 0.0261072 28.1794 1.92843 1.24982 2.97624
50000 2.49977 2.18575 0.0261072 28.1794 1.91918 1.2313 2.99154
50000 2.50565 2.2135 0.0565197 28.1794 1.90572 1.20786 3.00453
50000 2.39671 2.00333 0.0565197 24.9434 1.85398 1.18287 2.88444
50000 2.38037 2.00229 0.0565197 24.9434 1.83697 1.18083 2.84041
50000 2.31552 1.9293 0.043568 24.9434 1.80202 1.16366 2.76916
50000 2.3485 1.9383 0.043568 24.9434 1.82611 1.18033 2.81606
50000 2.34212 2.01783 0.0325212 23.9538 1.78956 1.14986 2.79917
50000 2.28313 2.01737 0.0325212 23.9538 1.7164 1.10801 2.70815
50000 2.22553 1.91458 0.0325212 23.9538 1.70086 1.1018 2.68677
50000 2.15447 1.89184 0.0325212 23.9538 1.64263 1.06778 2.5703
50000 2.12779 1.82627 0.0327184 23.9538 1.66705 1.08979 2.5452
50000 2.09021 1.76873 0.0644968 22.4761 1.65493 1.07674 2.50962
50000 2.10288 1.77586 0.0571384 22.4761 1.66931 1.10193 2.50382
50000 2.10796 1.8369 0.0571384 22.4761 1.648 1.08992 2.46054
50000 2.06708 1.84388 0.0462325 22.4761 1.60435 1.0405 2.41368
50000 2.03298 1.68762 0.0462325 19.7828 1.59043 1.03873 2.3927
50000 2.04768 1.73658 0.0462325 19.7828 1.58298 1.03355 2.38945
50000 2.0406 1.72793 0.0462325 19.7828 1.58741 1.03991 2.3813
50000 2.0017 1.63693 0.0462325 19.7828 1.58349 1.05033 2.35083
50000 2.04862 1.70199 0.0452162 22.9974 1.59924 1.08117 2.38344
50000 1.9975 1.67668 0.0416597 22.9974 1.5584 1.04677 2.32982
50000 1.98578 1.64846 0.0416597 22.9974 1.56699 1.04558 2.33882
50000 1.96419 1.61064 0.0202506 22.9974 1.57328 1.04343 2.32197
50000 1.91596 1.61666 0.0202506 19.2498 1.54186 1.02127 2.25202
50000 1.9429 1.58867 0.0202506 19.2498 1.58202 1.04926 2.31091
50000 1.89967 1.49593 0.0202506 19.2498 1.57914 1.0518 2.2828
50000 1.83296 1.50047 0.02974 19.2498 1.49015 0.984571 2.20488
50000 1.81793 1.52106 0.02974 19.2498 1.45007 0.955459 2.1913
50000 1.82162 1.49554 0.02974 18.0188 1.45556 0.963167 2.19257
50000 1.85061 1.53339 0.02974 18.0188 1.44758 0.94729 2.24639
50000 1.86131 1.52483 0.0314311 18.0188 1.47298 0.946967 2.29519
50000 1.85484 1.53817 0.0373529 18.0188 1.45793 0.932537 2.27647
50000 1.87974 1.71608 0.0373529 22.3904 1.47911 0.956855 2.24724
50000 1.84312 1.69021 0.0373529 22.3904 1.46418 0.957322 2.18082
50000 1.86102 1.67776 0.0373529 22.3904 1.48735 0.980955 2.20391
50000 1.77178 1.65194 0.0293611 22.3904 1.40138 0.944982 2.06699
50000 1.72699 1.6387 0.0293611 22.3904 1.36881 0.92668 2.00251
50000 1.77552 1.89497 0.0293611 25.3748 1.36233 0.918987 2.00813
50000 1.74223 1.89466 0.0293611 25.3748 1.32754 0.899217 1.9628
49000 1.70267 1.8873 0.0293611 25.3748 1.31262 0.884679 1.90907
49000 1.70242 1.88742 0.0336996 25.3748 1.31568 0.891894 1.89883
48000 1.61483 1.39009 0.0336996 17.7069 1.30613 0.886925 1.89431
46000 1.5594 1.35753 0.0414536 17.7069 1.2799 0.878757 1.81827
43000 1.55651 1.36627 0.0414536 17.7069 1.28854 0.887456 1.81224


==> postravelcEI0.400000.dat <==
n mean stddev min max median quart1 quart3
50000 155.493 73.7922 2.94311 422.708 144.726 100.222 202.878
50000 110.075 59.1768 2.92033 342.471 98.6859 65.5904 145.473
50000 72.9304 42.2224 1.56886 339.053 64.8174 41.2969 95.8178
50000 52.0293 32.4381 0.997415 276.391 45.0853 28.5751 68.2566
50000 38.0073 25.3304 0.307663 241.269 32.02 19.7605 49.6188
50000 27.6947 19.7595 0.326488 178.745 22.5619 13.691 36.3377
50000 21.8746 15.3704 0.196881 116.04 17.8165 10.7885 28.9348
50000 17.0598 13.6842 0.147572 115.196 13.2254 7.79466 21.6321
50000 14.0025 11.345 0.136573 109.445 11.0441 6.3122 17.813
50000 10.7364 8.47153 0.0908486 85.4343 8.61646 5.01702 13.8488
50000 9.09635 7.72358 0.0721441 73.8962 6.85312 3.99133 11.7765
50000 7.56845 6.26127 0.15665 59.3026 5.89201 3.57061 9.5432
50000 6.41286 5.53573 0.0590971 58.1128 4.82238 2.75883 8.40492
50000 5.20989 3.85559 0.0682666 35.2227 4.16583 2.39584 6.94494
50000 4.3252 3.42264 0.0623646 35.5253 3.34967 1.99105 5.61354
50000 3.98937 3.11782 0.087892 25.9989 3.12569 1.86674 5.13287
50000 3.50151 2.72339 0.0304619 24.7624 2.73079 1.65327 4.42605
50000 3.0571 2.38279 0.0159551 21.8758 2.34651 1.3923 3.9951
50000 2.72963 2.12002 0.0221467 17.8763 2.08479 1.27281 3.49425
50000 2.25094 1.6472 0.0766198 15.3061 1.80694 1.1586 2.81246
50000 2.13465 1.5074 0.0445871 14.8985 1.73613 1.11664 2.68521
50000 1.95979 1.33141 0.0514008 9.66902 1.59887 0.997864 2.55989
50000 1.70935 1.10355 0.0222119 8.70296 1.44433 0.952692 2.14767
50000 1.55985 0.938023 0.0201324 8.27711 1.3457 0.892053 2.0049
50000 1.48721 0.796739 0.0292989 6.23497 1.34204 0.897455 1.93592
50000 1.36239 0.771953 0.025672 6.78718 1.20375 0.810577 1.73692
50000 1.38124 0.747737 0.025912 7.1467 1.24651 0.843995 1.7659
50000 1.28745 0.670676 0.0439831 5.68787 1.16921 0.80816 1.62934


==> postravelcEI1.000000.dat <==
n mean min max median quart1 quart3
50 151.904 52.7489 260.094 151.573 117.172 180.28
50 114.943 53.5266 202.116 108.97 89.6009 142.692
50 95.1262 44.3538 171.581 90.2334 76.9971 113.991
50 87.9715 35.741 200.655 86.4573 63.9107 101.327
50 79.0755 28.5824 213.156 76.9743 53.3728 93.5523
50 62.387 17.0178 137.811 55.3829 41.3022 84.9246
50 51.7661 14.9922 120.295 50.3295 30.2368 66.4277
50 43.532 12.1608 111.031 40.1874 26.9391 53.747
50 36.646 10.8628 99.9046 29.1112 24.5485 46.8593
50 32.0318 7.31061 83.666 29.3837 16.7721 39.3085
50 30.1234 6.07467 77.4984 25.1247 14.8396 43.1604
50 25.6035 4.89221 78.1897 21 13.1255 34.6286
50 21.4898 4.53589 87.4239 15.8323 10.3414 27.6695
50 18.4334 3.06529 71.2619 14.518 8.55589 23.5639
50 16.3229 1.99722 71.2619 11.3325 6.92647 21.1335
50 14.2793 2.43952 69.5509 10.45 7.15004 16.4116
50 12.8194 2.13167 96.0705 8.36525 5.22823 16.1674
50 10.8443 2.13167 62.6803 7.8217 4.90896 12.5305
50 10.3071 1.58588 41.3275 7.68885 4.46296 10.9599
50 8.74535 1.23686 34.9675 6.25388 3.93395 11.1295
50 7.59027 1.23686 34.9675 5.70076 3.50171 8.40004
50 7.06527 1.23408 44.4946 4.70266 3.14762 7.20118
50 6.57925 1.3719 46.9218 4.27954 2.79808 6.80769
50 7.30027 1.3233 54.2773 3.48251 2.79109 6.80155
50 6.39647 1.3233 50.3506 3.84315 2.34754 5.66566
50 5.85353 1.07627 50.3506 3.32768 2.29952 4.96123
50 5.12395 0.887694 25.9682 3.03703 2.29776 5.863
50 4.42212 1.09476 20.1893 2.7631 1.99806 4.20155
50 3.8698 1.09476 21.0734 2.58265 1.95253 4.50295
50 3.5893 0.760238 18.3752 2.28998 1.79827 3.37061
50 3.41685 0.760352 24.6825 2.12537 1.65211 3.22693
50 3.21995 0.967347 24.6825 2.04195 1.51917 3.09628
50 2.83053 0.925597 10.5257 1.94282 1.60322 3.22374
50 2.70784 0.935452 13.0984 1.86767 1.40517 3.31637
50 2.38367 0.935452 8.2701 1.58288 1.31653 2.69844
50 2.1735 0.918606 7.0529 1.77579 1.21245 2.21812
50 2.18129 0.847273 6.90065 1.80397 1.4176 2.21812
50 2.09755 0.91426 8.76186 1.65206 1.37154 2.03755
50 2.01648 0.898033 6.42419 1.58941 1.30901 2.33804
50 1.83778 0.867065 4.44686 1.59031 1.20066 2.27665
50 1.82356 0.875549 4.85021 1.62379 1.2187 2.00181
50 1.75168 0.714972 4.8915 1.44447 1.16014 1.95313
50 1.60053 0.714972 4.62812 1.3882 1.14114 1.76829
50 1.56907 0.637403 3.83843 1.38172 1.09213 1.76829
50 1.54946 0.641937 4.05928 1.32051 0.949456 1.88667
50 1.51795 0.67865 3.52906 1.36279 1.02111 1.71533
50 1.5086 0.81936 4.18981 1.3072 1.02876 1.64886
50 1.44568 0.758177 3.08053 1.30788 1.12918 1.60568
50 1.49306 0.777371 3.69002 1.43888 1.13555 1.78418
50 1.3663 0.746884 3.69002 1.259 1.00084 1.5477
50 1.37092 0.642439 2.71826 1.25842 1.04496 1.55116
50 1.37036 0.904703 2.75345 1.23044 1.04727 1.50732
50 1.40618 0.742703 2.75345 1.23559 1.05649 1.69806
50 1.33856 0.733351 2.17638 1.25162 1.13094 1.52396
50 1.33196 0.733351 2.40189 1.29247 1.08144 1.48028
50 1.33164 0.755558 2.12236 1.31976 1.05667 1.50985
50 1.38014 0.632666 2.88022 1.28597 1.06462 1.61754
48 1.35361 0.765828 2.57418 1.28726 1.06575 1.48834
46 1.30403 0.813913 2.37876 1.21829 1.00193 1.50278


==> postravelgoal0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 26.4096 12.4091 0.201333 75.0635 25.721 16.6432 34.9573
50000 11.8249 6.79439 0.157089 46.4872 10.5394 6.76409 15.5536
50000 10.772 6.37353 0.119697 44.072 9.46575 6.08172 14.0847
50000 10.091 6.20468 0.135365 43.1853 8.7535 5.56109 13.1686
50000 9.66795 6.04464 0.190996 44.9675 8.31127 5.25044 12.7013
50000 9.28064 5.91987 0.128113 42.1422 7.89346 4.93426 12.1875
50000 9.03096 5.77579 0.203165 43.0512 7.65374 4.81354 11.8307
45000 8.81682 5.62427 0.178438 42.2439 7.49916 4.67561 11.6133
37000 8.80589 5.7626 0.122079 42.2439 7.40925 4.56037 11.6565


==> postravelgoal0.050000.txt <==
n mean stddev min max median quart1 quart3
50000 28.4767 13.5026 0.416105 85.3815 26.9303 18.3787 37.0608
50000 12.6089 7.32859 0.178177 54.5303 11.2064 7.20039 16.563
50000 10.4832 6.71204 0.151517 54.5303 8.91289 5.62517 13.741
50000 9.11181 5.87842 0.172081 49.772 7.80357 4.87001 11.8854
50000 8.33819 5.397 0.108474 47.7617 7.16306 4.44252 10.8936
50000 7.726 5.00607 0.0716258 44.0843 6.6202 4.15428 10.0367
50000 7.09325 4.55172 0.0949703 37.7266 6.0586 3.81144 9.23538
50000 6.736 4.22924 0.17606 43.009 5.79448 3.66102 8.8063
50000 6.33386 4.00867 0.120605 43.009 5.4364 3.4227 8.25601
50000 6.06139 3.78251 0.0835238 38.3442 5.21168 3.3278 7.88323
46000 5.66478 3.56163 0.0743592 32.0609 4.88615 3.13515 7.34849
39000 5.65668 3.54405 0.103032 27.7687 4.87163 3.1118 7.38814
17000 5.54624 3.85822 0.210611 28.4512 4.61711 2.86319 7.16972


==> postravelgoal0.100000.txt <==
n mean stddev min max median quart1 quart3
50000 25.3496 12.1095 0.886395 71.7279 23.8753 16.2247 33.2372
50000 13.2532 7.84731 0.161244 55.9552 11.5882 7.40991 17.4589
50000 10.1961 6.11983 0.127438 46.851 9.02753 5.63484 13.4451
50000 9.5178 5.67774 0.127438 46.851 8.38357 5.23072 12.6658
50000 7.80686 4.92262 0.126141 42.3062 6.75564 4.23747 10.1885
50000 7.06848 4.28305 0.126141 29.763 6.15469 3.8593 9.3929
50000 6.3586 3.92642 0.0393507 29.763 5.47956 3.45063 8.40207
50000 6.00568 3.61382 0.0393507 26.3392 5.2233 3.31554 7.93789
50000 5.19941 3.13618 0.0955313 22.5216 4.53543 2.86765 6.84887
50000 5.05481 3.09102 0.0955313 23.455 4.38836 2.7869 6.58632
50000 4.65948 2.86164 0.0370918 23.455 4.04985 2.56056 6.08553
50000 4.41021 2.64301 0.0370918 21.9049 3.86601 2.46928 5.78251
50000 4.21625 2.52941 0.1365 21.4365 3.69218 2.37492 5.48654
50000 4.0793 2.38349 0.0972559 19.1574 3.60241 2.33669 5.30923
50000 4.00987 2.3494 0.0372007 18.5083 3.54665 2.29385 5.22943
50000 3.79468 2.19506 0.0372007 17.6343 3.37712 2.19393 4.94417
50000 3.69767 2.14558 0.0901184 17.6343 3.28567 2.12082 4.83406
49000 3.67937 2.13714 0.0790217 19.3001 3.27462 2.11786 4.80747
34000 3.72898 2.22932 0.0790217 19.3001 3.29337 2.12476 4.84079
12000 3.44883 1.85721 0.145712 12.3407 3.16835 2.04582 4.51302
5000 3.66826 1.68899 0.145712 12.3407 3.47881 2.44205 4.68034
3000 3.72387 1.74835 0.28262 11.9201 3.50685 2.45693 4.71438


==> postravelrandom0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 147.143 68.0038 2.1209 397.565 139.037 95.4732 193.993
50000 92.7263 50.6702 0.708227 304.686 83.3792 53.405 126.332
50000 64.5514 46.1446 1.20525 492.387 53.1642 33.2958 81.6877
50000 51.1967 44.039 0.934605 488.099 39.3796 25.1472 62.0882
50000 41.0972 37.2733 0.57267 449.215 31.2162 18.7438 50.8004
50000 33.4439 43.3996 0.145155 500.979 22.3441 13.1183 37.0781
50000 25.6841 30.1864 0.12755 422.926 17.9738 10.6901 29.5352
50000 21.5605 28.2202 0.399018 411.012 14.3617 8.37699 24.4339
50000 18.2943 24.8287 0.319885 410.638 12.2075 7.07307 20.8033
50000 16.8281 28.4374 0.0454558 363.32 10.5105 6.10291 17.7882
50000 15.0223 24.2015 0.146222 329.261 9.08451 5.28845 16.0469
50000 13.7892 27.1185 0.208966 417.13 7.92621 4.53299 13.6254
50000 12.1109 22.8819 0.115879 381.241 6.88093 3.86369 12.802
50000 10.3557 19.0111 0.128538 289.013 6.04393 3.42303 10.8351
50000 9.21429 18.5864 0.106797 230.989 5.1298 2.9697 8.95847
50000 9.77598 21.3962 0.0997579 333.05 4.91936 2.80145 8.96194
50000 8.98036 22.4381 0.101899 279.092 4.28991 2.47895 7.64089
50000 7.83275 19.7446 0.0779585 305.715 3.77816 2.18903 6.82611
50000 7.18409 19.3799 0.0283212 294.776 3.30745 1.97416 5.83784
50000 6.50018 17.2428 0.0207111 272.342 2.96118 1.78089 5.19482
50000 5.61827 14.1279 0.029669 230.252 2.78315 1.63488 4.78653
50000 5.87711 19.1643 0.0274317 303.425 2.5494 1.50232 4.45689
50000 5.67651 19.7596 0.0421969 313.911 2.26877 1.41132 3.89416
50000 5.17579 17.3029 0.0498425 277.165 2.10868 1.28929 3.47456
50000 4.423 12.5713 0.0258521 196.306 1.94348 1.21235 3.31234
50000 4.34993 14.062 0.0399852 223.89 1.79393 1.12221 3.04277
50000 3.93707 12.3549 0.0116609 211.261 1.6988 1.07505 2.84793
50000 4.28131 16.0453 0.0351955 233.385 1.60307 1.02406 2.65943
50000 3.45861 10.5095 0.0289333 148.319 1.53746 0.992231 2.54927
48000 3.22602 9.96179 0.0285019 142.478 1.49117 0.967778 2.3194
39000 3.51048 10.7371 0.0187998 152.566 1.53807 1.02081 2.37966
24000 4.53083 14.0543 0.0209719 162.101 1.52899 0.998554 2.47204
10000 7.8724 19.2937 0.0491644 155.362 1.65833 1.04281 3.06447


==> postravelrandom1.000000.dat <==
n mean min max median quart1 quart3
50 159.539 79.7527 298.793 145.887 119.8 197.217
50 84.1302 36.5944 195.977 77.1266 57.4996 97.5993
50 67.8707 27.3365 194.796 53.3903 42.1777 70.9448
50 50.4438 18.4375 206.929 35.9456 29.4543 52.0682
50 43.5619 11.7573 287.336 28.8574 20.4439 42.725
50 31.9327 6.60941 191.154 19.8126 14.5921 36.1055
50 27.2691 7.32843 180.569 17.0444 12.0839 25.4138
50 24.9384 5.73899 199.521 13.7644 10.2694 23.2579
50 20.5431 4.66127 156.972 12.2585 8.23645 17.4044
50 18.1921 3.10673 147.677 9.84836 6.91342 18.6026
50 17.6761 3.66994 165.897 8.94993 5.17243 13.0788
50 15.6547 2.31422 178.188 7.41779 4.75509 11.9316
50 13.1459 1.86167 115.95 6.09921 4.35406 10.3878
50 12.2644 1.6316 118.147 5.89406 3.38588 9.93868
50 12.2681 2.05937 125.522 5.48623 3.06895 8.33608
50 10.6188 1.84297 127.272 4.40075 2.79922 6.97076
50 9.54633 1.62702 101.43 4.05011 2.64278 6.63203
50 8.66632 1.48016 96.0596 3.26949 2.4525 5.31006
50 7.59664 1.30064 93.5597 3.35669 2.13643 4.68386
50 8.02816 1.29179 103.671 3.2233 2.09907 5.15714
50 6.74517 1.0075 73.8922 2.81288 1.77992 3.96799
50 6.37288 1.05181 81.0536 2.58817 1.74555 3.93639
50 6.24091 0.96873 85.3812 2.29582 1.54595 3.24694
50 6.67104 0.941295 134.052 1.98858 1.52281 3.29956
50 5.30197 1.1665 77.7244 2.1015 1.47162 3.17494
50 5.61169 0.934135 107.729 1.93427 1.37786 2.82559
50 4.8595 0.710353 79.3903 1.92968 1.426 2.43141
49 4.99501 0.802121 106.614 1.66225 1.23955 2.64323
48 5.07958 0.860027 99.35 1.57835 1.13303 2.1414
47 5.51461 0.815114 131.429 1.4519 1.03422 2.17376
39 4.88161 0.769522 83.9752 1.56039 1.09714 2.11621
20 5.4836 1.00677 56.271 1.49588 1.16853 2.2661


==> rotiterationsMarkers200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.936702 0.392312 0.0405819 2.31332 0.899577 0.646413 1.18558
50000 0.87418 0.419239 0.0216775 2.6213 0.829313 0.554722 1.14641
50000 0.679615 0.38491 0.00652257 2.61343 0.600334 0.399774 0.884385
50000 0.60696 0.376526 0.00939121 2.6176 0.514265 0.344082 0.766602
50000 0.541907 0.371423 0.0142826 2.59612 0.450859 0.290022 0.679459
50000 0.483352 0.326656 0.00459719 2.22065 0.406471 0.252339 0.630957
50000 0.426353 0.301582 0.00370009 2.24971 0.358805 0.219933 0.542258
50000 0.392332 0.295894 0.00493338 2.27373 0.317547 0.194362 0.498493
50000 0.351892 0.291665 0.00464605 2.30038 0.270744 0.166047 0.439399
50000 0.328283 0.278526 0.00494996 2.10276 0.248914 0.149591 0.41164
50000 0.304571 0.236862 0.00322574 1.62732 0.234954 0.139885 0.396255
50000 0.281272 0.226515 0.00467191 1.63161 0.213441 0.125719 0.362
50000 0.264756 0.212872 0.00266146 1.44041 0.197251 0.110428 0.357706
50000 0.25871 0.222219 0.000653827 1.89797 0.187881 0.104212 0.343365
50000 0.240821 0.216471 0.00135835 1.71226 0.166866 0.0929915 0.317455
50000 0.22944 0.20984 0.00326106 1.63878 0.155841 0.084214 0.309254
50000 0.22615 0.203686 0.00142969 1.70052 0.153945 0.0822076 0.311844
50000 0.208188 0.188432 0.00192066 1.63731 0.147011 0.0793669 0.280645
50000 0.193928 0.180789 0.00226644 1.63322 0.131039 0.074765 0.258006
50000 0.178014 0.165027 0.00222246 1.59905 0.122148 0.0707621 0.23277
50000 0.171881 0.161265 0.00163346 1.50606 0.11751 0.0670927 0.222645
50000 0.17301 0.189855 0.0026662 2.1968 0.114582 0.0681513 0.2101
50000 0.164215 0.173932 0.00177039 2.03576 0.111585 0.0655557 0.202415
50000 0.158697 0.164716 0.00144957 2.02475 0.109083 0.0641379 0.198964
50000 0.153545 0.158295 0.00103264 2.01189 0.104889 0.0632215 0.191073
50000 0.141282 0.14774 0.00211848 1.88441 0.0956221 0.0593075 0.172122
50000 0.137977 0.150452 0.00187374 1.84438 0.0917306 0.0573467 0.164351
50000 0.130157 0.147286 0.0011492 1.83666 0.0863736 0.0542422 0.152526
50000 0.11876 0.116556 0.00126452 1.22944 0.0813367 0.0510413 0.142727
50000 0.115077 0.11648 0.00167171 1.27109 0.0779264 0.048485 0.138736
50000 0.111508 0.116201 0.00234411 1.24668 0.0758028 0.0477779 0.129163
50000 0.105288 0.0992436 0.0016299 0.93771 0.0732873 0.0464848 0.124468
50000 0.102544 0.0976402 0.0011056 0.941162 0.0720154 0.0457534 0.11911
50000 0.102287 0.0973661 0.00110111 0.908009 0.0727862 0.0459629 0.118587
50000 0.101867 0.0956543 0.00235232 0.890493 0.0702633 0.0456253 0.119396
50000 0.0982107 0.0915383 0.00158093 0.910421 0.0708782 0.0448895 0.113396
50000 0.0915497 0.0835767 0.000671192 0.909245 0.0670093 0.0424173 0.106457
50000 0.0873419 0.0821167 0.000613203 0.828551 0.0624494 0.0392373 0.0989357
50000 0.0894067 0.0824993 0.00061875 0.793771 0.0641548 0.0399161 0.103259
50000 0.0849546 0.0738117 0.00172991 0.832498 0.0625734 0.0404659 0.0987419
50000 0.0798526 0.0633302 0.000880188 0.507484 0.0618243 0.0397882 0.0951838
50000 0.07892 0.0604292 0.00133832 0.528912 0.0620703 0.0401601 0.0951394
50000 0.0861113 0.0844497 0.00100664 0.726551 0.0621526 0.0392447 0.097506
50000 0.0851158 0.082946 0.00149373 0.730881 0.0619625 0.0399787 0.095708
50000 0.0815983 0.0822527 0.00117189 0.723057 0.058722 0.0379605 0.0905313
50000 0.0780331 0.080971 0.00173759 0.723868 0.0554905 0.0359598 0.0852013
50000 0.0769145 0.0804943 0.0013673 0.745936 0.0544831 0.0353353 0.0840915
50000 0.0768131 0.0795337 0.00103035 0.734539 0.0544416 0.0343526 0.0854874
50000 0.0757275 0.0806224 0.000841956 0.739417 0.0535441 0.0338044 0.083012
50000 0.0738694 0.0788509 0.00104368 0.726197 0.0516894 0.0331356 0.0818842
50000 0.0741807 0.0785763 0.00116092 0.735348 0.0522273 0.0340219 0.0828277


==> rotiterationsMarkers200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.954346 0.407549 0.0129763 2.48629 0.932499 0.634246 1.23273
50000 0.845899 0.421825 0.016461 2.54055 0.798379 0.521578 1.12948
50000 0.721799 0.392904 0.0145734 2.3162 0.664166 0.431596 0.943848
50000 0.61469 0.37078 0.00655088 2.22122 0.550287 0.328189 0.814742
50000 0.51675 0.361092 0.00483814 2.86369 0.42302 0.258949 0.66872
50000 0.475927 0.349621 0.0051047 2.45609 0.376904 0.231186 0.610304
50000 0.420313 0.312132 0.00753119 2.34678 0.335839 0.196925 0.552659
50000 0.377061 0.282983 0.00546743 2.37491 0.296219 0.184798 0.482921
50000 0.335862 0.274108 0.00465993 2.32754 0.25974 0.156466 0.423211
50000 0.31773 0.269282 0.00314338 2.28894 0.241553 0.137677 0.404507
50000 0.294411 0.262433 0.00643652 2.22126 0.216468 0.120223 0.376202
50000 0.262765 0.252393 0.00203791 2.05156 0.183788 0.102908 0.323716
50000 0.235273 0.233673 0.00300364 2.03237 0.161966 0.0945948 0.284181
50000 0.224476 0.233358 0.00370151 2.13327 0.150656 0.0863064 0.265326
50000 0.21417 0.239203 0.00100012 2.24454 0.135026 0.0803041 0.246432
50000 0.207545 0.232596 0.00113668 2.13336 0.130114 0.0743129 0.240594
50000 0.202021 0.231211 0.00312408 2.1575 0.123941 0.0718172 0.234134
50000 0.190225 0.220117 0.0014569 2.13375 0.119011 0.0691324 0.216027
50000 0.178728 0.195061 0.00263534 1.79422 0.11066 0.0649106 0.203255
50000 0.171112 0.189408 0.00256332 1.69567 0.103877 0.0629753 0.192203
50000 0.161468 0.17439 0.00235985 1.20843 0.0983491 0.0600112 0.180061
50000 0.15132 0.167769 0.00312365 1.20163 0.0922664 0.0568892 0.164887
50000 0.140799 0.157508 0.00285344 1.23139 0.0874713 0.0543229 0.152859
50000 0.138267 0.162217 0.0013261 1.25953 0.0834548 0.0507197 0.147493
50000 0.128763 0.15187 0.000786166 1.10438 0.0775123 0.0486478 0.137844
50000 0.124646 0.148709 0.000794335 1.05948 0.0758562 0.0465439 0.131768
50000 0.121935 0.145035 0.000661261 1.08203 0.0747188 0.0460744 0.129002
50000 0.119099 0.14457 0.00070341 1.08302 0.0728896 0.0460479 0.121121
50000 0.108888 0.126491 0.00114794 1.02393 0.0706121 0.0447952 0.113291
50000 0.103401 0.117736 0.0011292 1.06797 0.0691568 0.0447004 0.107867
50000 0.101246 0.118319 0.00203847 1.04221 0.0653552 0.0424346 0.10333
50000 0.0975201 0.114221 0.000965649 1.06741 0.0639692 0.0417031 0.0997401
50000 0.0913012 0.104771 0.000996675 1.06899 0.0607641 0.0392195 0.0961654
50000 0.0894327 0.101682 0.00177659 1.03876 0.059206 0.0394247 0.0944327
50000 0.0873452 0.0973026 0.00041256 1.04008 0.0599588 0.039302 0.0935441
50000 0.0838095 0.0905822 0.00137201 0.955245 0.0589123 0.0393773 0.0901805
50000 0.0808546 0.0899123 0.00116252 0.918562 0.0561825 0.0377761 0.0858769
50000 0.0810237 0.0944149 0.000309827 1.03038 0.0554894 0.0374802 0.0844091
50000 0.0767287 0.0884975 0.0011474 0.91925 0.0529076 0.0356409 0.0797685
50000 0.0730612 0.0804957 0.00100114 0.848528 0.0519975 0.0345225 0.0768759
50000 0.0706489 0.0751431 0.000919883 0.788636 0.0518652 0.0346317 0.0764109
50000 0.0688031 0.0715346 0.000608133 0.738886 0.0508319 0.0342691 0.0746451
50000 0.0651235 0.0635814 0.00129599 0.688028 0.0491169 0.0317936 0.0734873
50000 0.0659884 0.0612796 0.000652974 0.635745 0.051294 0.0326319 0.0768067
50000 0.0642423 0.0591793 0.00178941 0.629604 0.0502141 0.0332332 0.0733356
50000 0.0638286 0.0664963 0.0017159 0.757354 0.0485923 0.0328715 0.0691964
50000 0.06245 0.0661027 0.00114817 0.774091 0.0473227 0.031997 0.0679453
50000 0.0622956 0.0668717 0.00118155 0.76857 0.0472557 0.0312686 0.0685885
50000 0.0678294 0.0721895 0.000996257 0.764864 0.0497402 0.0324985 0.0738627
50000 0.0647058 0.0666732 0.000830746 0.757906 0.0491455 0.0315562 0.0719749
50000 0.0660271 0.0672386 0.00121139 0.754011 0.0490395 0.0327195 0.0725639


==> rotiterationsMarkers200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
50000 1.07709 0.39138 0.0386605 2.54291 1.08064 0.800736 1.35088
50000 0.965572 0.458605 0.00956351 3.11452 0.925171 0.607762 1.28746
50000 0.798401 0.445821 0.0237503 3.1304 0.704885 0.475152 1.02924
50000 0.695198 0.435127 0.0125845 3.12401 0.589427 0.37535 0.915166
50000 0.60085 0.400131 0.00564583 3.1107 0.504764 0.326536 0.757317
50000 0.537716 0.368874 0.00328405 3.12964 0.448319 0.288177 0.682055
50000 0.464657 0.35328 0.00612778 3.13957 0.378275 0.238889 0.579184
50000 0.415545 0.33523 0.00370219 3.06848 0.337454 0.211477 0.511473
50000 0.379999 0.310104 0.00302152 3.13407 0.307151 0.190953 0.478262
50000 0.3587 0.307358 0.00481171 3.05733 0.279501 0.17688 0.440303
50000 0.339559 0.305698 0.00587267 3.10881 0.260985 0.164226 0.413561
50000 0.311343 0.289732 0.00435638 2.90846 0.234672 0.148265 0.373474
50000 0.286971 0.262869 0.00768797 2.8182 0.21368 0.136647 0.341488
50000 0.26594 0.254656 0.00369393 2.84494 0.195836 0.123579 0.314896
50000 0.258689 0.243715 0.00285403 2.5973 0.194869 0.121913 0.31024
50000 0.243156 0.237325 0.00414053 2.63319 0.180849 0.114901 0.285185
50000 0.236429 0.222443 0.00371026 2.23015 0.173356 0.11173 0.278412
50000 0.224331 0.210292 0.0024663 2.32883 0.165478 0.103257 0.270108
50000 0.203764 0.192699 0.00318941 2.28967 0.15422 0.0964597 0.244098
50000 0.193386 0.159053 0.00302481 1.79466 0.151054 0.0936592 0.23942
50000 0.184697 0.152526 0.00327862 1.61459 0.144394 0.0886084 0.227154
50000 0.176126 0.14543 0.00238317 1.43124 0.137514 0.0851817 0.214724
50000 0.171194 0.142845 0.00120146 1.54337 0.1338 0.0835427 0.206114
50000 0.166797 0.142395 0.000462224 1.45535 0.128661 0.0809399 0.200452
50000 0.162603 0.140634 0.00230426 1.51915 0.126372 0.0763836 0.195902
50000 0.15219 0.134879 0.00101876 1.5103 0.118477 0.0715797 0.183127
50000 0.14931 0.13363 0.00177549 1.54517 0.115849 0.0709559 0.178631
50000 0.142238 0.121669 0.000793056 1.37057 0.112583 0.0698756 0.173395
50000 0.138782 0.116475 0.00127022 1.29273 0.109036 0.0667396 0.170359
50000 0.135586 0.113912 0.00145336 1.14952 0.105006 0.0639834 0.166422
50000 0.135834 0.117239 0.00303379 1.10472 0.101579 0.0628289 0.16176
50000 0.134337 0.116824 0.00144612 1.01953 0.0974505 0.0613069 0.16245
50000 0.12838 0.103562 0.00263851 1.01054 0.0992026 0.063136 0.157218
50000 0.12353 0.10044 0.0025552 1.01147 0.0961992 0.0616082 0.151473
50000 0.119426 0.100294 0.00325417 1.10344 0.0929617 0.0602969 0.144764
50000 0.114213 0.0975037 0.00145748 1.08265 0.0892291 0.0584492 0.13592
50000 0.108297 0.0863448 0.0030281 1.00987 0.086207 0.0572295 0.130945
50000 0.108678 0.0829708 0.0008172 0.902323 0.0872174 0.0572605 0.133166
50000 0.104517 0.0760153 0.00133087 0.867338 0.0854594 0.0571475 0.127076
50000 0.102417 0.0707514 0.00189037 0.782709 0.0848048 0.0561337 0.126575
50000 0.10127 0.0698453 0.00080568 0.704178 0.0831679 0.0560384 0.124051
50000 0.0980764 0.0676842 0.00126348 0.734151 0.0807386 0.0535971 0.12097
50000 0.0955074 0.0648291 0.00166656 0.72189 0.0792616 0.0523421 0.119407
50000 0.0902504 0.0619308 0.00216095 0.697401 0.0754917 0.0488285 0.112821
50000 0.0920263 0.0620884 0.00138147 0.676072 0.0777098 0.0503075 0.114829
50000 0.0902332 0.0621845 0.00169969 0.672531 0.075043 0.0488898 0.11327
50000 0.0849734 0.0598211 0.00145898 0.675262 0.0707437 0.0454756 0.107102
50000 0.0839032 0.0602541 0.00124311 0.665378 0.0690619 0.0449563 0.104875
50000 0.0836983 0.0601152 0.000809965 0.706746 0.0688105 0.0451695 0.104354
50000 0.0830868 0.0602901 0.00107147 0.693916 0.0678375 0.044744 0.103125
50000 0.0790495 0.0540888 0.00180342 0.591839 0.0666168 0.0443473 0.0972434


==> rotiterationsMarkers200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 1.01394 0.369712 0.0387359 2.60268 0.992598 0.753016 1.23752
50000 0.907016 0.399252 0.0249205 2.57868 0.876915 0.610326 1.15979
50000 0.713411 0.389455 0.0104403 2.46194 0.637277 0.431153 0.915417
50000 0.631972 0.386319 0.0175544 2.25817 0.546368 0.351352 0.803211
50000 0.570997 0.363359 0.0102883 2.22658 0.485577 0.306993 0.741176
50000 0.512413 0.355814 0.0060384 2.28136 0.413091 0.25892 0.671608
50000 0.452172 0.315689 0.00196159 2.2276 0.375843 0.236982 0.574744
50000 0.405718 0.295844 0.00643527 2.25495 0.333487 0.205425 0.523974
50000 0.36723 0.28367 0.00314962 2.26316 0.295211 0.182804 0.470539
50000 0.343692 0.269478 0.0062359 1.88578 0.27608 0.165216 0.435577
50000 0.329199 0.266929 0.00583691 1.90301 0.260099 0.153852 0.417773
50000 0.298984 0.230656 0.00503207 1.76479 0.229892 0.138624 0.387622
50000 0.279914 0.217083 0.00547692 1.55487 0.209632 0.12857 0.366337
50000 0.26176 0.212769 0.00507013 1.55626 0.191729 0.116105 0.338861
50000 0.243987 0.210801 0.00296657 1.58221 0.171909 0.104536 0.310545
50000 0.224402 0.192149 0.00307301 1.539 0.16057 0.0960552 0.289786
50000 0.21342 0.174936 0.00280812 1.39148 0.155585 0.0938682 0.274337
50000 0.204683 0.171212 0.00366658 1.40732 0.149815 0.0908698 0.257851
50000 0.193054 0.167058 0.00182403 1.421 0.136586 0.0830251 0.243882
50000 0.180024 0.159027 0.000468986 1.37017 0.127744 0.0778366 0.229234
50000 0.170604 0.155048 0.00254025 1.40092 0.117841 0.0718679 0.218199
50000 0.163885 0.149893 0.00261241 1.39984 0.114585 0.0701401 0.20806
50000 0.157314 0.149471 0.00178716 1.42409 0.107912 0.0677626 0.192881
50000 0.150712 0.144383 0.00121097 1.37037 0.105743 0.0662724 0.180887
50000 0.147341 0.140761 0.0026807 1.31013 0.102986 0.0642902 0.181062
50000 0.144855 0.13724 0.00202659 1.31551 0.103257 0.0645685 0.175695
50000 0.137254 0.134103 0.00216266 1.31386 0.0967212 0.0593356 0.167405
50000 0.132655 0.130866 0.00141194 1.29991 0.0939815 0.0599124 0.156619
50000 0.125783 0.128087 0.00152954 1.29039 0.0895446 0.057862 0.146307
50000 0.120534 0.130086 0.0010647 1.28086 0.0834058 0.0545981 0.132887
50000 0.119227 0.129533 0.00230322 1.30212 0.0825297 0.0537356 0.131694
50000 0.116928 0.126649 0.00151269 1.3063 0.0834865 0.0541652 0.129219
50000 0.110257 0.122101 0.00188462 1.28294 0.0795253 0.0517501 0.122257
50000 0.111109 0.119822 0.00173765 1.30743 0.0810021 0.0535883 0.123356
50000 0.110147 0.129036 0.0026913 1.41474 0.0790911 0.0514483 0.121188
50000 0.103818 0.103459 0.00101712 1.18129 0.0770268 0.050652 0.117452
50000 0.0994727 0.0963821 0.00334334 1.11174 0.0752763 0.0495579 0.113992
50000 0.0965158 0.0933031 0.00236028 1.04891 0.073043 0.0484981 0.10985
50000 0.0964664 0.103853 0.00158441 1.29562 0.0723813 0.0488915 0.105193
50000 0.0908316 0.0852633 0.000675479 0.907344 0.0699213 0.046338 0.102971
50000 0.0880632 0.0830452 0.00167613 0.762293 0.066849 0.044006 0.0997751
50000 0.085106 0.0798004 0.00181172 0.749306 0.0646444 0.0427527 0.0957231
50000 0.082119 0.0774585 0.0011553 0.770705 0.0626512 0.041632 0.0911393
50000 0.0806563 0.0769665 8.21446e-05 0.742876 0.0617021 0.0410537 0.0898693
50000 0.0756131 0.0707486 0.000970827 0.742463 0.059223 0.0394864 0.0864967
50000 0.0679493 0.0501332 0.000861599 0.459505 0.0568972 0.0380386 0.0814939
50000 0.0679345 0.0503419 0.00123574 0.457074 0.0570668 0.0379098 0.0811716
50000 0.0654523 0.0476432 0.00142278 0.447401 0.0552784 0.0364128 0.0790394
50000 0.0653833 0.0464493 0.00113251 0.440246 0.0556697 0.037498 0.0778204
50000 0.0640174 0.044725 0.00102721 0.447061 0.0537076 0.0364273 0.0772769
50000 0.0615949 0.0433706 0.0015433 0.447744 0.052409 0.0348137 0.074793


==> rotiterationsMarkers200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 1.05163 0.376826 0.0234445 2.45994 1.0367 0.784572 1.30364
50000 0.90743 0.438365 0.026455 2.60463 0.864502 0.564688 1.2042
50000 0.839208 0.448058 0.0067677 2.555 0.766156 0.487817 1.11888
50000 0.802968 0.451053 0.0102835 2.59459 0.72399 0.447542 1.0688
50000 0.7515 0.435059 0.0115209 2.59762 0.67807 0.429544 0.959656
50000 0.704376 0.431711 0.00739878 2.61341 0.617483 0.381824 0.916973
50000 0.663347 0.412081 0.0169232 2.59169 0.57259 0.358688 0.867608
50000 0.637109 0.407692 0.0069933 2.62214 0.551787 0.341318 0.831842
50000 0.600884 0.383408 0.00290106 2.75252 0.522913 0.304647 0.811335
50000 0.600836 0.410077 0.00165223 2.7075 0.508669 0.286127 0.823201
50000 0.594534 0.413917 0.00562103 2.68048 0.504156 0.268108 0.819803
50000 0.569157 0.416562 0.00356091 2.45972 0.461396 0.24697 0.785053
50000 0.553644 0.423052 0.00169736 2.43351 0.427532 0.228976 0.778731
50000 0.534978 0.421694 0.0034442 2.39042 0.402643 0.206285 0.764178
50000 0.518094 0.417621 0.00760901 2.41479 0.37687 0.202466 0.73665
50000 0.508939 0.421829 0.00490738 2.47963 0.364483 0.1893 0.728353
50000 0.496443 0.414241 0.00587175 2.42738 0.354321 0.186743 0.694358
50000 0.49355 0.400341 0.00525683 2.25097 0.353773 0.186686 0.705145
50000 0.483332 0.402224 0.00364226 2.41091 0.334696 0.177507 0.695539
50000 0.4782 0.416181 0.00405271 2.40508 0.315319 0.168633 0.687185
50000 0.457036 0.398244 0.00577241 2.3795 0.30519 0.161976 0.638704
50000 0.441368 0.384184 0.002764 2.41298 0.29217 0.160351 0.622214
50000 0.395553 0.349367 0.00302126 2.32836 0.267273 0.152709 0.519972
50000 0.378282 0.346459 0.00432058 2.39873 0.253542 0.148223 0.473785
50000 0.373619 0.350471 0.00527394 2.36444 0.245546 0.142168 0.460705
50000 0.366843 0.3513 0.00273236 2.33296 0.233835 0.134836 0.45506
50000 0.356144 0.343486 0.003528 2.29191 0.22325 0.130021 0.447013
50000 0.345265 0.331873 0.00359677 2.25867 0.220397 0.130205 0.433375
50000 0.336084 0.332769 0.00280042 2.22956 0.211407 0.122538 0.409862
50000 0.336231 0.34631 0.00452676 2.5855 0.204599 0.118987 0.401505
50000 0.328468 0.352612 0.00197 2.50965 0.195723 0.114676 0.371561
50000 0.325495 0.351698 0.00360226 2.56855 0.191742 0.112989 0.364306
50000 0.316558 0.340999 0.00117517 2.56169 0.186294 0.110798 0.361505
50000 0.31628 0.35055 0.00295897 2.56612 0.182164 0.106047 0.35321
50000 0.301961 0.337921 0.00331237 2.58574 0.172074 0.100583 0.34176
50000 0.293065 0.327816 0.00277057 2.51765 0.16671 0.0944497 0.344031
50000 0.285001 0.325819 0.00248314 2.53077 0.160408 0.0924253 0.325653
50000 0.28124 0.320157 0.00340433 2.53617 0.158029 0.0900337 0.32702
50000 0.272063 0.311114 0.00233978 2.55972 0.153767 0.0885902 0.311123
50000 0.264642 0.29445 0.0012987 2.53944 0.155458 0.0880912 0.315856
50000 0.258051 0.289976 0.0017491 2.61031 0.151694 0.0866371 0.305962
50000 0.251403 0.279543 0.00165337 2.41672 0.150597 0.0870685 0.296795
50000 0.245719 0.270305 0.00184111 2.39949 0.14915 0.0856967 0.295153
50000 0.242375 0.277055 0.00355765 2.49319 0.141338 0.0826361 0.289189
50000 0.2367 0.273043 0.00220775 2.48365 0.136966 0.0812822 0.279372
50000 0.239423 0.299946 0.00184334 2.41053 0.13614 0.08007 0.266102
50000 0.236863 0.300609 0.00110133 2.49388 0.133966 0.0764441 0.263129
50000 0.226042 0.290303 0.00150779 2.4172 0.128917 0.0752308 0.252279
50000 0.220533 0.298631 0.00245703 2.53357 0.124294 0.0737931 0.232737
50000 0.217057 0.292298 0.00146686 2.48238 0.124727 0.0730472 0.230865
50000 0.212026 0.280172 0.00103689 2.59061 0.122558 0.0712854 0.224891


==> rotiterationsMarkers200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.989843 0.412945 0.0322622 2.56857 0.955949 0.692488 1.24388
50000 0.938898 0.451361 0.0211918 2.58982 0.885959 0.593515 1.21603
50000 0.896556 0.468532 0.0109247 2.4781 0.819172 0.526081 1.19551
50000 0.846429 0.458666 0.00745672 2.52928 0.759782 0.485031 1.13341
50000 0.827416 0.47 0.0200355 2.76336 0.742889 0.459726 1.12206
50000 0.798206 0.50559 0.0154389 3.1414 0.683549 0.427435 1.06116
50000 0.769535 0.520063 0.00789757 3.14139 0.642197 0.37758 1.04008
50000 0.726461 0.539915 0.0108898 3.14094 0.569841 0.318152 1.00932
50000 0.712766 0.543403 0.00788273 3.13761 0.551444 0.306453 0.982513
50000 0.699639 0.536371 0.00877135 3.13687 0.542491 0.296508 0.967348
50000 0.68381 0.542309 0.00607951 3.14073 0.511383 0.285105 0.955686
50000 0.657725 0.529294 0.00620347 3.13814 0.49375 0.277901 0.885024
50000 0.62328 0.516966 0.00945516 3.14002 0.469584 0.263137 0.809094
50000 0.583234 0.508854 0.00327929 3.13811 0.421641 0.23982 0.750234
50000 0.562903 0.493978 0.00315392 3.14143 0.41027 0.236804 0.720572
50000 0.555955 0.497122 0.00382724 3.14061 0.397622 0.221829 0.723468
50000 0.54037 0.485338 0.0084644 3.14013 0.394188 0.215712 0.694912
50000 0.519861 0.479864 0.00901804 3.14147 0.374708 0.206667 0.658797
50000 0.498104 0.467096 0.00792118 3.14016 0.358117 0.201309 0.631907
50000 0.474736 0.455436 0.0047341 3.1404 0.345742 0.187777 0.597797
50000 0.465795 0.448194 0.00546964 3.14133 0.34518 0.187124 0.58223
50000 0.456956 0.450247 0.00204926 3.1385 0.328975 0.177717 0.573594
50000 0.450227 0.448674 0.00582845 3.14099 0.320168 0.170712 0.564402
50000 0.430685 0.450288 0.00763951 3.14133 0.295351 0.153643 0.544912
50000 0.426597 0.451188 0.00394925 3.14149 0.285327 0.14793 0.542478
50000 0.414039 0.442692 0.00136155 3.14124 0.28056 0.14853 0.522688
50000 0.402549 0.424278 0.00283248 3.13898 0.269848 0.141568 0.518389
50000 0.397042 0.42439 0.00278946 3.14107 0.266246 0.138972 0.507254
50000 0.382707 0.425713 0.00155221 3.14007 0.249994 0.129819 0.472923
50000 0.371969 0.418592 0.0041329 3.14118 0.240842 0.12766 0.457388
50000 0.372393 0.427151 0.00190193 3.14067 0.238839 0.125795 0.44322
50000 0.358811 0.415485 0.00520174 3.14119 0.233608 0.125426 0.420715
50000 0.353995 0.415489 0.0045886 3.14133 0.227779 0.120003 0.417527
50000 0.352831 0.419733 0.00431152 3.14059 0.221888 0.115749 0.418171
50000 0.332159 0.375793 0.00284613 3.13989 0.217253 0.11437 0.402019
50000 0.31668 0.346159 0.001568 3.13853 0.211133 0.112524 0.385149
50000 0.31204 0.346508 0.00474686 3.13917 0.204714 0.113105 0.3674
50000 0.30766 0.344893 0.00292935 3.14129 0.201537 0.111479 0.363234
50000 0.295172 0.341681 0.00320141 3.14039 0.187989 0.105941 0.341212
50000 0.308186 0.393461 0.00346568 3.14141 0.192544 0.106867 0.34291
50000 0.299513 0.394377 0.00240919 3.14021 0.182398 0.101801 0.323313
50000 0.286883 0.38421 0.00224201 3.13996 0.176841 0.0960792 0.31387
50000 0.27952 0.36836 0.00119356 3.13689 0.171877 0.0935955 0.304404
50000 0.275915 0.363825 0.00377213 3.13769 0.167615 0.0941372 0.294827
50000 0.2654 0.363508 0.00216684 3.13766 0.158235 0.0907959 0.282428
50000 0.263355 0.36226 0.00185496 3.14019 0.154539 0.0895816 0.273265
50000 0.251023 0.346254 0.00119173 3.13443 0.144036 0.0857906 0.254241
50000 0.244516 0.341046 0.00372893 3.13574 0.141659 0.0856843 0.246521
50000 0.234164 0.313886 0.00306333 3.04951 0.136888 0.0838521 0.241839
50000 0.237574 0.323471 0.00205384 3.1302 0.136519 0.0811985 0.2405
50000 0.23144 0.297694 0.0017339 2.72078 0.134747 0.0801969 0.236726


==> rotiterationsMarkers200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 1.05063 0.422699 0.0189815 2.48862 1.02653 0.729904 1.34559
50000 0.866229 0.391842 0.0126721 2.39035 0.825093 0.565087 1.12155
50000 0.784335 0.39161 0.0224641 2.33547 0.737868 0.475482 1.03464
50000 0.673802 0.360855 0.0144859 2.26775 0.615965 0.396385 0.887216
50000 0.580528 0.323042 0.00347393 2.04454 0.520501 0.337085 0.764346
50000 0.523402 0.301194 0.00771946 2.01186 0.476886 0.293259 0.691606
50000 0.49791 0.297583 0.00410951 2.0205 0.454344 0.272896 0.662563
50000 0.449286 0.294662 0.0047167 2.07842 0.386412 0.238395 0.580626
50000 0.426212 0.293567 0.00636958 1.90522 0.354934 0.215817 0.550735
50000 0.394051 0.276252 0.0033243 1.78354 0.329927 0.191929 0.517819
50000 0.365921 0.267873 0.0034137 1.81637 0.296671 0.173651 0.474722
50000 0.337799 0.268339 0.00209317 2.0572 0.262736 0.155314 0.427902
50000 0.315339 0.25651 0.00258628 1.95576 0.243233 0.139819 0.40335
50000 0.300362 0.262658 0.00133201 2.12151 0.225339 0.131452 0.378069
50000 0.283881 0.264858 0.00521548 2.06305 0.205008 0.124192 0.339155
50000 0.259645 0.258936 0.00241075 2.06132 0.183632 0.11224 0.301662
50000 0.240442 0.246323 0.00302122 2.04676 0.173956 0.104103 0.278007
50000 0.236856 0.247331 0.00337974 2.09615 0.165348 0.0974899 0.275601
50000 0.217503 0.245615 0.00257108 2.0674 0.145287 0.0898747 0.235302
50000 0.204828 0.228275 0.000414597 2.09254 0.140755 0.0872421 0.230784
50000 0.200034 0.228333 0.000958147 2.08479 0.13335 0.0841805 0.224519
50000 0.186884 0.195367 0.00268679 1.64567 0.124846 0.0791759 0.216683
50000 0.176731 0.164275 0.000870024 1.52415 0.120955 0.0746134 0.215507
50000 0.168939 0.159661 0.00175393 1.47579 0.114392 0.069707 0.207624
50000 0.157013 0.149892 0.00181882 1.37339 0.107901 0.0650264 0.190259
50000 0.148457 0.13777 0.00134967 1.29077 0.106041 0.0644501 0.179863
50000 0.146392 0.135379 0.0027672 1.29822 0.105074 0.0648201 0.175322
50000 0.135527 0.115768 0.00149628 0.958551 0.101807 0.0620839 0.167102
50000 0.135262 0.12068 0.00124704 0.896977 0.0985796 0.0602359 0.160917
50000 0.133534 0.119095 0.0030007 0.87488 0.0948004 0.0584039 0.161262
50000 0.129612 0.116779 0.00161656 0.808348 0.0919326 0.0579453 0.153321
50000 0.122597 0.111768 0.00169606 0.808791 0.0866023 0.0542272 0.145094
50000 0.121188 0.110233 0.000711943 0.826944 0.0846018 0.0541198 0.143845
50000 0.114272 0.0992328 0.000821958 0.789609 0.0814064 0.0514159 0.137452
50000 0.111427 0.0946764 0.000955526 0.738033 0.0798247 0.0511884 0.135684
50000 0.106559 0.0928261 0.000830318 0.773427 0.0745499 0.048615 0.129504
50000 0.105277 0.0897498 0.000755245 0.859052 0.0759507 0.0488784 0.127725
50000 0.10627 0.089357 0.00200126 0.78095 0.0768962 0.0494658 0.130118
50000 0.101279 0.0824473 0.00159243 0.769145 0.0746971 0.0473324 0.127297
50000 0.0980794 0.0801864 0.00184423 0.744343 0.0729716 0.0463021 0.120951
50000 0.0948244 0.080346 0.00208939 0.780035 0.0710436 0.043923 0.116969
50000 0.0908922 0.0756688 0.000313112 0.753734 0.0677774 0.0423895 0.113034
50000 0.0916905 0.0707472 0.000976592 0.580794 0.0692304 0.0435449 0.118005
50000 0.0888722 0.0683357 0.00106655 0.59012 0.0676287 0.0423774 0.114298
50000 0.0891233 0.0691046 0.00135109 0.61401 0.0673316 0.042245 0.114372
50000 0.0887183 0.0659049 0.00152298 0.432106 0.0669806 0.0427001 0.114114
50000 0.0854617 0.0635264 0.0016161 0.425286 0.0657057 0.0419175 0.107711
50000 0.0809126 0.0578007 0.000689931 0.439477 0.0643344 0.0418331 0.101363
50000 0.0788535 0.0563679 0.00113045 0.421592 0.0633404 0.0409039 0.0981604
50000 0.0765358 0.0559332 0.000926246 0.432468 0.061221 0.0390675 0.0945173
50000 0.0758038 0.0548473 0.00150598 0.413221 0.0607565 0.039861 0.0920913


==> rotiterationsMarkers200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
50000 1.02557 0.413019 0.0167141 2.72922 1.00216 0.72361 1.29622
50000 0.901822 0.45351 0.02225 2.78928 0.847009 0.544875 1.20182
50000 0.787555 0.446682 0.0184745 2.76511 0.694441 0.44906 1.04802
50000 0.683725 0.440304 0.012161 2.72613 0.5733 0.352759 0.913458
50000 0.589119 0.417823 0.00958358 2.7668 0.478731 0.300895 0.734069
50000 0.53231 0.413061 0.00762752 2.78275 0.417416 0.259097 0.64766
50000 0.472915 0.398221 0.00384095 2.73774 0.361038 0.223338 0.580387
50000 0.426701 0.377021 0.00448235 2.74553 0.317557 0.194754 0.523151
50000 0.391185 0.376827 0.0051921 2.77676 0.280321 0.171408 0.464042
50000 0.363768 0.372415 0.00408088 2.76316 0.257793 0.153467 0.425569
50000 0.355136 0.401932 0.00148002 3.13899 0.240311 0.138636 0.401085
50000 0.345296 0.392121 0.0025532 3.0965 0.228711 0.132163 0.39729
50000 0.329445 0.391907 0.00530887 3.12012 0.211978 0.122771 0.362807
50000 0.312231 0.377564 0.00320596 3.10216 0.198319 0.113544 0.339246
50000 0.295689 0.364011 0.00184025 3.02085 0.183905 0.104861 0.320695
50000 0.282824 0.361287 0.00264181 3.09001 0.167018 0.0962578 0.310991
50000 0.282089 0.400145 0.00451696 3.14082 0.159712 0.094685 0.29214
50000 0.270507 0.392403 0.00253016 3.14121 0.151189 0.0849349 0.279046
50000 0.274188 0.413295 0.00328812 3.14111 0.151437 0.0812427 0.280282
50000 0.258433 0.409796 0.00088784 3.14148 0.134525 0.0767562 0.248439
50000 0.235943 0.3472 0.00239233 3.13847 0.130117 0.0762852 0.230283
50000 0.227943 0.332564 0.00299818 3.13722 0.129296 0.0750293 0.230911
50000 0.222051 0.329024 0.00136477 3.14105 0.12111 0.0695958 0.222321
50000 0.209348 0.320126 0.00223957 3.13932 0.112768 0.065216 0.207917
50000 0.203653 0.317125 0.00209042 3.13375 0.106482 0.062312 0.199269
50000 0.196741 0.309611 0.00311621 3.13259 0.103028 0.0594367 0.189837
50000 0.187489 0.308923 0.00183105 3.13525 0.0952808 0.0573327 0.173039
50000 0.178868 0.287601 0.000454808 2.95355 0.0898875 0.0545862 0.162644
50000 0.172612 0.279938 0.000812457 2.85579 0.0864528 0.051257 0.155814
50000 0.172272 0.285183 0.00133305 3.05399 0.0839726 0.0506926 0.153972
50000 0.167288 0.285054 0.00246837 3.07245 0.0804326 0.0469958 0.15158
50000 0.162665 0.287901 0.00153284 3.14153 0.0761162 0.043274 0.148219
50000 0.156772 0.279395 0.000624937 3.14011 0.0744484 0.0427853 0.140719
50000 0.161254 0.29819 0.000891084 3.13131 0.0744404 0.0434681 0.140963
50000 0.158142 0.297138 0.00176903 3.13496 0.0706753 0.0425766 0.130483
50000 0.159137 0.304595 0.00190571 3.12754 0.0703078 0.0431818 0.128642
50000 0.155542 0.294095 0.0012515 3.06244 0.0716166 0.0431399 0.129445
50000 0.153875 0.296768 0.00134666 3.12684 0.0682722 0.0430658 0.125783
50000 0.153639 0.299788 0.00152138 3.13103 0.0657383 0.0414436 0.122944
50000 0.15348 0.297643 0.000545584 3.1243 0.0657754 0.041178 0.125549
50000 0.144567 0.27918 0.00195699 3.12784 0.0655638 0.040958 0.120481
50000 0.141996 0.27512 0.000602117 3.1375 0.065039 0.0404006 0.118845
50000 0.136385 0.270259 0.00104384 3.13174 0.0626292 0.0395581 0.112029
50000 0.13277 0.27633 0.00128174 3.13578 0.0604623 0.0394412 0.102122
50000 0.131609 0.270313 0.000960576 3.10787 0.0603578 0.0380879 0.107933
50000 0.129641 0.271456 0.000621525 3.13642 0.0592399 0.0382942 0.0997238
50000 0.127641 0.269887 0.00166704 3.13858 0.0596387 0.0384027 0.0973047
50000 0.126744 0.266027 0.00159172 3.13426 0.060716 0.0384142 0.0985102
50000 0.121574 0.253219 0.00122872 3.03101 0.0584173 0.037153 0.095473
50000 0.120192 0.251446 0.00184514 3.1296 0.0571811 0.0362171 0.0957534
50000 0.118144 0.251462 0.000651806 3.122 0.0561632 0.0362036 0.0918959


==> rotiterationsMarkers200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.980853 0.40194 0.0325663 2.45805 0.938199 0.688385 1.25141
50000 0.817136 0.406729 0.0138593 2.38702 0.746446 0.518871 1.03537
50000 0.753736 0.395286 0.0190154 2.61291 0.680177 0.462873 0.96619
50000 0.651369 0.354891 0.0162507 2.08192 0.584429 0.390848 0.843119
50000 0.616727 0.401229 0.0102979 2.41876 0.513242 0.32709 0.789327
50000 0.55249 0.366057 0.0108801 2.44345 0.467356 0.298383 0.698126
50000 0.51732 0.364907 0.00853478 2.57715 0.424594 0.268145 0.659724
50000 0.50282 0.377435 0.00796915 2.52053 0.397853 0.239863 0.650864
50000 0.452891 0.372847 0.00366831 2.50907 0.340915 0.203998 0.568546
50000 0.404121 0.325005 0.00450274 2.07369 0.308782 0.186719 0.519405
50000 0.382431 0.312033 0.0047537 2.10043 0.290214 0.170498 0.499975
50000 0.356092 0.274367 0.0056736 1.84768 0.266259 0.155176 0.478981
50000 0.326174 0.251106 0.0010399 1.79193 0.242384 0.147582 0.431426
50000 0.313921 0.24059 0.00316339 1.79232 0.234547 0.145907 0.40907
50000 0.291176 0.237317 0.00501519 1.74333 0.210327 0.12667 0.382622
50000 0.270824 0.225702 0.00284318 1.82363 0.198325 0.117829 0.349287
50000 0.257664 0.22349 0.00425177 1.76724 0.184058 0.109639 0.329686
50000 0.244626 0.221846 0.00147667 1.84506 0.169015 0.103344 0.300096
50000 0.231572 0.21137 0.0023818 1.73916 0.160887 0.0975989 0.285569
50000 0.211052 0.206309 0.000283267 1.74912 0.141199 0.0883563 0.247319
50000 0.207651 0.211978 0.00212235 1.77713 0.133988 0.083843 0.240324
50000 0.205624 0.21704 0.00255403 1.82351 0.129889 0.0813931 0.232701
50000 0.202483 0.216204 0.00249352 1.8581 0.127738 0.0807287 0.225216
50000 0.192637 0.206028 0.00155055 1.77887 0.122098 0.0793728 0.210093
50000 0.184404 0.207001 0.00244724 1.91434 0.116787 0.0757569 0.190094
50000 0.175188 0.195677 0.00265633 1.8739 0.114266 0.0721285 0.18433
50000 0.172725 0.196238 0.0015009 1.78147 0.11043 0.070345 0.180832
50000 0.167435 0.194297 0.00265243 1.90471 0.105282 0.0661785 0.176943
50000 0.160067 0.191141 0.00170941 1.86376 0.100129 0.0633466 0.168135
50000 0.156234 0.190412 0.00170611 1.80533 0.0972445 0.0614376 0.163017
50000 0.155051 0.191337 0.00206668 1.84075 0.0945892 0.060812 0.160164
50000 0.144463 0.177956 0.00156898 1.84556 0.0906485 0.0577873 0.152095
50000 0.141287 0.179911 0.00228443 1.76971 0.0872692 0.0560401 0.143971
50000 0.140163 0.176863 0.00235833 1.77562 0.0889498 0.0564189 0.143313
50000 0.142217 0.177747 0.00215251 1.81338 0.0907469 0.0565905 0.148604
50000 0.138062 0.175793 0.00177791 1.89177 0.0896762 0.0567224 0.14174
50000 0.133413 0.163108 0.00116111 1.7707 0.0878414 0.0547677 0.138852
50000 0.128326 0.160192 0.00213458 1.82567 0.0848959 0.0536352 0.132917
50000 0.12432 0.152148 0.00337327 1.75747 0.0843937 0.0545013 0.127661
50000 0.120074 0.143464 0.000830353 1.66586 0.082949 0.052772 0.126955
50000 0.117321 0.143988 0.0016943 1.69333 0.0801413 0.051376 0.123203
50000 0.118319 0.149516 0.00146544 1.79378 0.0800134 0.0504887 0.122235
50000 0.116138 0.148751 0.00111898 1.70327 0.0791067 0.0500023 0.118989
50000 0.113035 0.149738 5.28928e-05 1.68157 0.0742696 0.0470908 0.114319
50000 0.114479 0.151132 0.000625682 1.73149 0.0757951 0.0473952 0.116665
50000 0.111229 0.141269 0.00154272 1.77343 0.0760023 0.0476758 0.114305
50000 0.111348 0.138698 0.0018105 1.67374 0.0737741 0.046833 0.113995
50000 0.10934 0.133078 0.00179501 1.70432 0.0720695 0.0470627 0.113329
50000 0.10719 0.12578 0.00090067 1.56141 0.0723134 0.0471089 0.112967
50000 0.106623 0.126133 0.00111182 1.38619 0.072714 0.0467817 0.112257
50000 0.102647 0.123319 0.00113712 1.5922 0.0711753 0.0468928 0.106925


==> rotiterationsMarkers200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 0.97844 0.37913 0.0168221 2.21301 0.961598 0.697045 1.24614
50000 0.784961 0.391585 0.00736124 2.50461 0.72958 0.481951 1.03653
50000 0.705064 0.411179 0.0184051 2.48256 0.62226 0.391184 0.943827
50000 0.593413 0.395228 0.00835965 2.48723 0.486977 0.305151 0.777356
50000 0.537044 0.35952 0.00687888 2.42732 0.436243 0.274832 0.713101
50000 0.479822 0.359426 0.00765404 2.51564 0.371335 0.225893 0.631394
50000 0.450971 0.357604 0.00806674 2.52468 0.337732 0.198642 0.588508
50000 0.4154 0.33233 0.00672881 2.12705 0.308125 0.176826 0.548574
50000 0.389674 0.305969 0.00526992 2.12553 0.29107 0.16986 0.51622
50000 0.365871 0.289069 0.00388736 2.09909 0.273138 0.161158 0.478191
50000 0.322292 0.268375 0.00375744 2.08205 0.23512 0.130567 0.430431
50000 0.305979 0.258711 0.00390167 2.13782 0.228194 0.125499 0.405563
50000 0.288954 0.251006 0.00292752 2.19507 0.207232 0.118098 0.375142
50000 0.267824 0.247477 0.00150603 2.14849 0.18391 0.107002 0.340925
50000 0.248713 0.233659 0.00329065 2.09128 0.173314 0.101014 0.307623
50000 0.24495 0.234308 0.00213724 2.15625 0.167571 0.098064 0.301445
50000 0.235278 0.232323 0.00241697 2.07976 0.159468 0.0906483 0.287024
50000 0.225023 0.234825 0.00311111 2.16481 0.144342 0.0824636 0.268999
50000 0.217666 0.232589 0.00341217 2.08328 0.136757 0.078568 0.258097
50000 0.206194 0.222423 0.00216696 2.08487 0.131963 0.0770803 0.239171
50000 0.197792 0.223204 0.0033658 2.10753 0.123182 0.072416 0.226057
50000 0.192722 0.223161 0.00150672 2.17999 0.114176 0.0698661 0.215221
50000 0.189283 0.224851 0.00212592 2.06862 0.113444 0.0696562 0.20447
50000 0.188106 0.224048 0.00150906 2.12276 0.110327 0.0676086 0.202537
50000 0.185292 0.223987 0.00303765 2.16835 0.109309 0.0676575 0.196775
50000 0.189477 0.220762 0.00332656 2.07241 0.112707 0.0691401 0.209322
50000 0.177381 0.188849 0.00247221 1.81791 0.110489 0.0686008 0.201819
50000 0.167905 0.169642 0.00165291 1.33138 0.10954 0.0665125 0.194879
50000 0.157888 0.152505 0.00134218 1.10941 0.107176 0.0664622 0.184577
50000 0.146746 0.144259 0.00197264 1.1253 0.101443 0.0622444 0.172792
50000 0.141587 0.135961 0.000984249 1.04121 0.0995458 0.0623064 0.164624
50000 0.137976 0.133219 0.000995698 1.04873 0.0970317 0.0608079 0.161491
50000 0.134618 0.129572 0.00214606 1.03653 0.0946017 0.0595876 0.157577
50000 0.128098 0.11873 0.00100917 1.0992 0.0911816 0.0583874 0.150576
50000 0.128234 0.117368 0.0013502 0.990703 0.090317 0.0570473 0.15362
50000 0.12674 0.115291 0.00201368 1.02691 0.0898603 0.0571353 0.15092
50000 0.117483 0.106099 0.00235823 0.976521 0.0852464 0.0537086 0.141178
50000 0.112282 0.0957347 0.0011898 0.892185 0.0823758 0.0515861 0.136096
50000 0.107963 0.0883822 0.00262356 0.784606 0.0807215 0.0507175 0.131874
50000 0.111622 0.0972544 0.00118173 0.917646 0.0817735 0.0527123 0.131002
50000 0.110128 0.0981296 0.00176511 0.878729 0.0793572 0.0501887 0.129648
50000 0.107331 0.0955269 0.00116634 0.927557 0.0776041 0.0495829 0.125981
50000 0.107824 0.0964312 0.000925343 0.873948 0.0783749 0.0491066 0.127328
50000 0.107987 0.0963469 0.00175272 0.903969 0.0771272 0.0485192 0.128353
50000 0.106463 0.0963627 0.00133638 0.888912 0.0758541 0.0462245 0.129549
50000 0.105757 0.0966131 0.00205707 0.933552 0.0754391 0.0476961 0.123835
50000 0.103936 0.0945316 0.000769092 0.868445 0.0746172 0.0463776 0.122188
50000 0.100935 0.0923138 0.00179205 0.84628 0.0726669 0.0455956 0.117446
50000 0.102058 0.0936436 0.00175741 0.829493 0.0719952 0.0446082 0.118304
50000 0.10159 0.0957717 0.000482455 0.83347 0.0705389 0.0441477 0.115379
50000 0.0973306 0.0851867 0.0016491 0.69657 0.0704254 0.0438878 0.112816


==> rotiterationsMarkers200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 0.854165 0.387627 0.0226356 2.71044 0.813849 0.572861 1.0778
50000 0.732675 0.389557 0.0198292 2.69551 0.668588 0.449109 0.938382
50000 0.652915 0.415643 0.00502889 2.67451 0.563913 0.361337 0.834954
50000 0.581777 0.419606 0.00487092 2.6946 0.479605 0.299734 0.728028
50000 0.518709 0.447624 0.00818199 3.06657 0.401135 0.247978 0.611423
50000 0.464904 0.418857 0.00994103 3.13323 0.334306 0.207208 0.556
50000 0.440596 0.432966 0.0041142 2.83013 0.308332 0.19373 0.493713
50000 0.400316 0.431173 0.00580599 2.85946 0.267851 0.17313 0.415862
50000 0.381119 0.439117 0.00431689 2.85784 0.24267 0.155579 0.386133
50000 0.366198 0.444482 0.00297461 2.84812 0.221361 0.140283 0.367019
50000 0.311623 0.326591 0.00252799 2.5751 0.203808 0.127494 0.344642
50000 0.303156 0.327552 0.00362129 2.63981 0.189005 0.118583 0.334122
50000 0.289723 0.314088 0.00591025 2.39613 0.181738 0.113003 0.326756
50000 0.29023 0.307509 0.00344646 2.19259 0.181543 0.112324 0.338626
50000 0.276828 0.298931 0.00246543 2.19045 0.174186 0.109101 0.313229
50000 0.268581 0.295898 0.00565007 2.203 0.166884 0.10505 0.299301
50000 0.269207 0.317884 0.00331632 2.37108 0.162744 0.101793 0.29232
50000 0.258867 0.314118 0.00516497 2.40805 0.158189 0.0995946 0.268559
50000 0.247826 0.282309 0.00311366 1.92904 0.151941 0.09503 0.262404
50000 0.239918 0.280982 0.00243921 2.10743 0.145219 0.0894725 0.252938
50000 0.235119 0.276823 0.00235844 2.02453 0.141087 0.0883083 0.244396
50000 0.226157 0.256953 0.0042922 1.90844 0.140528 0.0893873 0.239189
50000 0.222302 0.264471 0.00347381 1.97146 0.133481 0.0862671 0.224207
50000 0.216707 0.263336 0.00174953 2.08316 0.12737 0.0821839 0.217492
50000 0.206484 0.232233 0.00209435 2.01272 0.125771 0.0826883 0.21568
50000 0.204249 0.233244 0.00220939 1.98593 0.125257 0.0821971 0.205281
50000 0.194568 0.227572 0.00180219 1.922 0.117747 0.0787167 0.196179
50000 0.182406 0.213623 0.00155338 1.94371 0.114733 0.0763257 0.187102
50000 0.178959 0.213988 0.00135684 1.94835 0.110768 0.0732917 0.183674
50000 0.172732 0.21814 0.00321163 1.96085 0.103315 0.0662317 0.17194
50000 0.170532 0.218025 0.00303406 1.94627 0.101278 0.0642954 0.16849
50000 0.163375 0.207216 0.00305041 1.7772 0.0974228 0.0632661 0.160292
50000 0.159004 0.177628 0.0020162 1.5037 0.100856 0.0639709 0.1715
50000 0.150931 0.171878 0.00203134 1.46689 0.0979492 0.0626087 0.157908
50000 0.14547 0.165008 0.00144565 1.47422 0.0936308 0.0603401 0.151877
50000 0.142083 0.157187 0.00200698 1.51598 0.0954571 0.0623558 0.150474
50000 0.138561 0.155361 0.000932991 1.5347 0.0941314 0.0601642 0.148729
50000 0.138247 0.154935 0.00205711 1.47008 0.094872 0.0607661 0.145581
50000 0.136149 0.158395 0.000864255 1.52646 0.0934914 0.0591605 0.138473
50000 0.13213 0.154157 0.00258792 1.53274 0.0916809 0.0582074 0.139054
50000 0.128709 0.154684 0.00122738 1.56373 0.0881597 0.0564959 0.132909
50000 0.123788 0.145364 0.00147042 1.47479 0.0839701 0.0545638 0.129148
50000 0.121542 0.14011 0.00210156 1.41163 0.0847486 0.0555946 0.127172
50000 0.117615 0.141866 0.00125264 1.51826 0.0810608 0.0540082 0.12009
50000 0.116896 0.141773 0.00221053 1.57158 0.0803288 0.0551535 0.116087
50000 0.112993 0.136269 0.00161813 1.57458 0.0795448 0.0529184 0.116494
50000 0.110954 0.136674 0.00198504 1.65906 0.0770917 0.0517457 0.113552
50000 0.10954 0.135582 0.000678419 1.56396 0.0762812 0.0508902 0.112724
50000 0.10555 0.124885 0.000850388 1.38047 0.0746534 0.049734 0.110744
50000 0.101542 0.125617 0.00285086 1.43861 0.0711241 0.0473223 0.106754
50000 0.101054 0.128962 0.00202889 1.42392 0.0693518 0.0464262 0.103912


==> rotiterationsMarkers20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 1.021 0.394001 0.0256189 2.3813 1.0171 0.739871 1.28556
50000 0.903325 0.382338 0.01253 2.39367 0.880122 0.621859 1.1641
50000 0.825507 0.378543 0.0189358 2.4012 0.78653 0.542427 1.06604
50000 0.757362 0.372326 0.010963 2.36056 0.696785 0.473101 0.993262
50000 0.713813 0.366881 0.00889909 2.16348 0.659034 0.431256 0.937876
50000 0.637104 0.355059 0.00668128 2.15411 0.56407 0.375003 0.827972
50000 0.609416 0.362227 0.0125156 2.18222 0.524234 0.343292 0.793124
50000 0.574326 0.359384 0.0101507 2.2194 0.483728 0.318564 0.737015
50000 0.537327 0.35147 0.00563198 2.12178 0.447413 0.285314 0.692985
50000 0.502897 0.345472 0.00499261 2.16754 0.410058 0.262203 0.637598
50000 0.482082 0.341641 0.00994908 2.15647 0.389321 0.247288 0.602264
50000 0.456175 0.341655 0.00736608 2.18489 0.35983 0.229761 0.545785
50000 0.44048 0.32998 0.010498 2.12186 0.350744 0.225192 0.525396
50000 0.42151 0.330748 0.0108282 2.12039 0.325152 0.212354 0.492691
50000 0.406721 0.332584 0.00498202 2.17146 0.30526 0.198799 0.474666
50000 0.365658 0.261456 0.00526614 1.62037 0.295766 0.185544 0.449256
50000 0.352442 0.259549 0.00750671 1.58905 0.282842 0.178105 0.427249
50000 0.328249 0.242147 0.00309268 1.58543 0.263677 0.169882 0.398064
50000 0.320839 0.233151 0.00587036 1.59786 0.257038 0.168917 0.391772
50000 0.298558 0.214984 0.00709896 1.5917 0.24193 0.160265 0.363184
50000 0.289885 0.215224 0.00323867 1.58341 0.232374 0.152762 0.352046
50000 0.270364 0.194683 0.00786675 1.45055 0.220507 0.147004 0.328555
50000 0.26587 0.192871 0.00970134 1.46143 0.216327 0.14208 0.322505
50000 0.251293 0.176694 0.00405349 1.25125 0.205719 0.134934 0.30728
50000 0.248653 0.177348 0.00451086 1.21675 0.202105 0.132261 0.300953
50000 0.23504 0.161845 0.00326325 1.20683 0.196599 0.129746 0.286295
50000 0.228787 0.159454 0.00369037 1.24862 0.190495 0.12476 0.279887
50000 0.223012 0.154842 0.00388893 1.20195 0.185554 0.121181 0.276561
50000 0.218647 0.151661 0.00475725 1.23587 0.182076 0.119162 0.27121
50000 0.214444 0.144935 0.00255219 1.07333 0.180677 0.117575 0.2691
50000 0.20141 0.129139 0.00327302 1.13803 0.17305 0.112376 0.25471
50000 0.193751 0.122283 0.00220366 0.96755 0.166267 0.108227 0.245648
50000 0.187538 0.122273 0.00164953 0.931226 0.15919 0.104146 0.235512
50000 0.181799 0.116734 0.00238967 0.872216 0.155224 0.100556 0.2304
50000 0.176912 0.112811 0.00240972 0.839966 0.151057 0.0977286 0.225636
50000 0.169248 0.110445 0.00199664 0.924194 0.143112 0.0937121 0.212532
50000 0.167307 0.109176 0.00198388 0.899305 0.141827 0.0932164 0.209498
50000 0.161892 0.104138 0.00333796 0.896166 0.138746 0.0910344 0.204952
50000 0.155207 0.0994297 0.0028529 0.836351 0.132788 0.0879168 0.194902
50000 0.15468 0.100842 0.00360573 0.7962 0.13127 0.0858485 0.196368
50000 0.151236 0.0940963 0.000803819 0.805467 0.13078 0.084247 0.195445
50000 0.146722 0.0899901 0.00128421 0.692614 0.126402 0.0819133 0.190503
50000 0.141406 0.0851626 0.00357962 0.658422 0.123105 0.0795348 0.183368
50000 0.138034 0.0853114 0.00188261 0.712251 0.119496 0.077176 0.176774
50000 0.13708 0.0837314 0.00331938 0.650246 0.119191 0.0778478 0.175459
50000 0.13547 0.0838293 0.00189394 0.677438 0.116824 0.0755463 0.173702
50000 0.132892 0.0818136 0.0038633 0.672701 0.115397 0.0746038 0.169736
50000 0.130294 0.0801952 0.0026736 0.638964 0.113086 0.0725561 0.167231
50000 0.128052 0.0775231 0.00256779 0.600772 0.112276 0.0720246 0.16428
50000 0.125323 0.0761318 0.00198131 0.576693 0.109395 0.0705468 0.160458
50000 0.121009 0.0739218 0.00204927 0.581116 0.106219 0.0684361 0.153435


==> rotiterationsMarkers20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 1.03033 0.388008 0.0323562 2.76515 1.00605 0.753437 1.28608
50000 0.865757 0.397333 0.0249623 2.73642 0.801338 0.571256 1.11727
50000 0.785568 0.40395 0.0167309 2.76415 0.694882 0.483546 1.03444
50000 0.69219 0.387573 0.0172411 2.23796 0.599848 0.411637 0.88796
50000 0.642042 0.384538 0.0166804 2.41309 0.537451 0.362085 0.827059
50000 0.575643 0.336381 0.0173249 2.13671 0.495617 0.336933 0.728587
50000 0.536768 0.306729 0.0178767 2.20317 0.472751 0.322916 0.675827
50000 0.516021 0.303356 0.0144404 2.25089 0.4553 0.304707 0.647857
50000 0.49211 0.310947 0.00992615 2.18726 0.415416 0.27043 0.63333
50000 0.474921 0.306252 0.0150702 2.21196 0.399342 0.261921 0.600432
50000 0.437428 0.269745 0.00664595 2.23716 0.37668 0.247028 0.562963
50000 0.423973 0.274249 0.00821758 2.10207 0.357385 0.227531 0.558605
50000 0.404999 0.279998 0.010093 2.2083 0.33003 0.213037 0.520247
50000 0.388074 0.269592 0.00653042 2.22604 0.317835 0.200156 0.503759
50000 0.378759 0.264246 0.00519372 2.16506 0.312048 0.198234 0.488583
50000 0.366411 0.260533 0.00808919 2.22862 0.298092 0.191684 0.471189
50000 0.361215 0.263528 0.00373175 2.19206 0.291044 0.1863 0.458958
50000 0.343178 0.241229 0.00566397 1.77157 0.278365 0.179088 0.432918
50000 0.339253 0.241914 0.00404246 1.79446 0.275118 0.173451 0.428434
50000 0.329502 0.242899 0.00509263 1.80348 0.265798 0.161864 0.42005
50000 0.318237 0.234332 0.00676599 1.74895 0.259401 0.158712 0.401802
50000 0.312655 0.233708 0.000770976 1.72667 0.252319 0.152811 0.3953
50000 0.311809 0.243754 0.00279338 1.79149 0.245021 0.148726 0.392335
50000 0.304461 0.239471 0.00401829 1.86281 0.239551 0.14589 0.384564
50000 0.295512 0.217797 0.00358232 1.54218 0.239817 0.144757 0.377598
50000 0.288069 0.209685 0.00261838 1.52307 0.233163 0.142329 0.369279
50000 0.276603 0.202056 0.00467893 1.55157 0.224528 0.13822 0.351762
50000 0.269431 0.196625 0.00289954 1.52678 0.219307 0.136367 0.340889
50000 0.263412 0.196333 0.0011398 1.48053 0.213659 0.131951 0.331443
50000 0.258522 0.192875 0.00164992 1.43997 0.207215 0.123648 0.335589
50000 0.247452 0.187563 0.00166595 1.43954 0.197643 0.117923 0.320246
50000 0.236967 0.183296 0.0029828 1.45967 0.189466 0.112271 0.303304
50000 0.230667 0.173805 0.00166355 1.3137 0.185679 0.110706 0.296014
50000 0.225402 0.168361 0.00364587 1.40695 0.182995 0.108477 0.291952
50000 0.222955 0.167578 0.00293873 1.3643 0.180565 0.107414 0.288567
50000 0.210807 0.154038 0.00328711 1.38896 0.173545 0.104459 0.27533
50000 0.2124 0.158106 0.0027143 1.39871 0.174176 0.104688 0.275566
50000 0.204129 0.142779 0.00317149 1.14569 0.170747 0.101546 0.270675
50000 0.203074 0.142723 0.00430894 1.16109 0.169021 0.100902 0.268749
50000 0.197119 0.141218 0.00271514 1.13003 0.160741 0.0973554 0.261845
50000 0.192457 0.139243 0.0014132 1.14472 0.155236 0.0946502 0.255309
50000 0.189195 0.139603 0.00392232 1.14606 0.152877 0.0921853 0.249334
50000 0.179229 0.134814 0.00212351 1.1314 0.145975 0.0877564 0.234168
50000 0.176538 0.134736 0.00200073 1.12417 0.141879 0.0858642 0.22999
50000 0.173786 0.132523 0.00529283 1.08862 0.13979 0.0852688 0.225632
50000 0.168566 0.130451 0.002511 1.09114 0.134686 0.0824034 0.218344
50000 0.164624 0.129253 0.00225382 1.08215 0.130776 0.0806313 0.210985
50000 0.160708 0.125051 0.00260394 1.07801 0.13095 0.0809341 0.20414
50000 0.157663 0.126601 0.00208076 1.08646 0.127112 0.0787014 0.198206
50000 0.152412 0.121715 0.00192228 1.02001 0.12275 0.075322 0.193716
50000 0.147639 0.118565 0.00269916 1.00739 0.118995 0.074012 0.184391


==> rotiterationsMarkers20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 1.03128 0.415613 0.0221734 2.45497 1.00429 0.726636 1.3109
50000 0.932996 0.415048 0.018372 2.45323 0.887196 0.613756 1.20772
50000 0.819829 0.384068 0.019319 2.47577 0.771339 0.527277 1.06855
50000 0.715235 0.351812 0.0120532 2.22079 0.66429 0.440468 0.947574
50000 0.672943 0.363661 0.0137286 2.05867 0.60503 0.391549 0.902613
50000 0.624495 0.35286 0.00796374 2.09421 0.546048 0.363373 0.817595
50000 0.584217 0.350963 0.0155371 2.09122 0.505203 0.318218 0.783448
50000 0.522354 0.32177 0.00792784 1.94971 0.439952 0.27537 0.710617
50000 0.489021 0.317346 0.0133089 1.94076 0.39949 0.250308 0.662936
50000 0.46505 0.305081 0.00527479 1.86363 0.377971 0.238644 0.623838
50000 0.440104 0.291667 0.00979856 1.93901 0.356373 0.224669 0.582972
50000 0.413176 0.279796 0.00765599 1.92348 0.336035 0.210568 0.53762
50000 0.396757 0.278036 0.00655024 1.83667 0.31728 0.195888 0.516121
50000 0.384345 0.278231 0.00408886 1.90957 0.301339 0.18638 0.500776
50000 0.373082 0.27772 0.00461827 1.84146 0.291748 0.176385 0.482588
50000 0.358101 0.276111 0.00255191 1.94264 0.274562 0.16547 0.460136
50000 0.346882 0.269481 0.0020307 1.8683 0.2665 0.162075 0.440042
50000 0.34036 0.268834 0.00216028 1.92479 0.258356 0.159688 0.428351
50000 0.329815 0.266145 0.00112216 1.90991 0.249376 0.154767 0.411715
50000 0.319272 0.273232 0.00160288 1.95932 0.234441 0.145435 0.386809
50000 0.30748 0.255921 0.00265467 1.88637 0.229826 0.142828 0.37751
50000 0.298992 0.253895 0.00690178 1.90069 0.223846 0.141288 0.354591
50000 0.291873 0.255408 0.00370088 1.84585 0.21373 0.135864 0.337487
50000 0.285845 0.254501 0.00240919 1.90849 0.207552 0.131868 0.332186
50000 0.278332 0.252671 0.00336891 1.935 0.201178 0.127428 0.315816
50000 0.268654 0.245582 0.00379667 1.85119 0.195683 0.123919 0.30368
50000 0.264311 0.246818 0.00210866 1.90901 0.19085 0.12239 0.290408
50000 0.255503 0.223032 0.00268513 1.54467 0.188173 0.121009 0.29029
50000 0.246183 0.214421 0.00233746 1.59926 0.180963 0.116753 0.281495
50000 0.241043 0.21523 0.00159512 1.69497 0.175362 0.110174 0.275652
50000 0.232996 0.206412 0.00241527 1.56195 0.171737 0.106651 0.272002
50000 0.23062 0.203135 0.00284015 1.64313 0.171641 0.106566 0.269883
50000 0.230073 0.197462 0.00371387 1.56911 0.174225 0.111066 0.26756
50000 0.22646 0.196262 0.00533842 1.60148 0.170148 0.108414 0.266679
50000 0.223595 0.194913 0.00305955 1.71619 0.168167 0.108445 0.261498
50000 0.219731 0.195735 0.00454561 1.6208 0.162958 0.10588 0.253575
50000 0.215021 0.197151 0.00206294 1.62887 0.156063 0.0984599 0.250678
50000 0.213891 0.196013 0.00289224 1.59446 0.155077 0.0977383 0.249052
50000 0.211262 0.196991 0.00173355 1.56243 0.152448 0.0962829 0.243851
50000 0.222581 0.271859 0.00329947 2.52398 0.14643 0.0928504 0.240693
50000 0.221334 0.272658 0.00215448 2.50235 0.144819 0.0921406 0.237384
50000 0.213794 0.256114 0.00269989 2.16608 0.14278 0.0908484 0.232631
50000 0.212351 0.254101 0.00312697 2.17929 0.140959 0.0897121 0.231851
50000 0.203513 0.231301 0.0025412 1.97976 0.136598 0.0855821 0.226648
50000 0.203145 0.234367 0.002374 1.90155 0.135639 0.0846276 0.223737
50000 0.198546 0.218625 0.00201344 1.74927 0.134021 0.0833622 0.221089
50000 0.191543 0.199528 0.00211666 1.53681 0.131463 0.0812859 0.217234
50000 0.185075 0.180266 0.00410935 1.54382 0.129509 0.0802147 0.216172
50000 0.183635 0.184932 0.00201637 1.61064 0.125908 0.0788691 0.208492
50000 0.180812 0.176184 0.0009302 1.66723 0.125727 0.079926 0.208284
50000 0.178676 0.177201 0.00026051 1.54062 0.12356 0.0789349 0.203457


==> rotiterationsMarkers20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 1.02192 0.39408 0.0246365 2.52426 0.99507 0.735367 1.29146
50000 0.865289 0.389553 0.0157776 2.50984 0.819684 0.574042 1.11264
50000 0.741865 0.373554 0.0115777 2.51608 0.68796 0.461805 0.962112
50000 0.659895 0.349645 0.020692 2.5355 0.597782 0.401066 0.859952
50000 0.587012 0.328683 0.0103338 2.42445 0.512464 0.346877 0.768433
50000 0.522512 0.31708 0.0117766 2.44074 0.450943 0.295896 0.672242
50000 0.499052 0.318902 0.00817892 2.38644 0.419954 0.273047 0.641796
50000 0.467379 0.297099 0.007213 2.44457 0.396985 0.260472 0.597537
50000 0.437112 0.288695 0.00920089 2.35473 0.368303 0.238346 0.555518
50000 0.401928 0.285303 0.00921194 2.57722 0.331767 0.213422 0.505852
50000 0.379956 0.263508 0.00401301 2.58083 0.318049 0.204618 0.485702
50000 0.353308 0.229205 0.00610025 1.95241 0.301326 0.191241 0.463119
50000 0.336173 0.206337 0.00378428 1.63257 0.289633 0.185485 0.442981
50000 0.321829 0.215416 0.00506517 1.7261 0.268259 0.168929 0.422812
50000 0.304974 0.198683 0.00569233 1.50333 0.253086 0.159507 0.402157
50000 0.288685 0.19255 0.00552508 1.50957 0.239843 0.154154 0.370188
50000 0.279255 0.193393 0.00275117 1.48961 0.225556 0.146249 0.358172
50000 0.269524 0.186771 0.00619894 1.49781 0.218987 0.137083 0.34933
50000 0.263584 0.188583 0.00449214 1.49453 0.209599 0.131616 0.341006
50000 0.254505 0.180208 0.00459293 1.41695 0.200993 0.128794 0.329224
50000 0.245478 0.176523 0.00514082 1.40104 0.194451 0.123755 0.311371
50000 0.243442 0.178451 0.00521799 1.43892 0.189374 0.121314 0.308897
50000 0.237447 0.174988 0.00512612 1.47609 0.184835 0.117763 0.301089
50000 0.229996 0.168761 0.00425268 1.41823 0.179814 0.114615 0.290711
50000 0.223892 0.168127 0.00392861 1.36705 0.173458 0.109616 0.282037
50000 0.218537 0.167243 0.00277532 1.43691 0.169221 0.10584 0.275425
50000 0.210499 0.164941 0.00142045 1.51036 0.163083 0.103852 0.262001
50000 0.201809 0.148128 0.00161694 1.25549 0.159728 0.101885 0.25454
50000 0.201588 0.149813 0.00434668 1.24642 0.158724 0.100026 0.255584
50000 0.194869 0.146493 0.00204854 1.26219 0.153446 0.0965364 0.246486
50000 0.191036 0.147051 0.00376938 1.21448 0.149161 0.093486 0.240692
50000 0.183382 0.138355 0.00307811 1.07553 0.143225 0.0887215 0.232805
50000 0.181836 0.137155 0.00200033 1.04132 0.141763 0.087356 0.231025
50000 0.177191 0.129349 0.00247802 0.899275 0.139815 0.0846327 0.229621
50000 0.172736 0.124573 0.00345004 0.937779 0.138274 0.08361 0.224725
50000 0.166222 0.118283 0.00233784 0.935544 0.13465 0.0825187 0.214074
50000 0.162332 0.117304 0.00298373 0.969023 0.129712 0.0806601 0.208098
50000 0.161291 0.11504 0.00290936 0.914962 0.130186 0.0812568 0.206831
50000 0.158813 0.114511 0.00274158 0.901669 0.128807 0.0787298 0.203451
50000 0.154068 0.109562 0.00154027 0.939374 0.124597 0.0774313 0.198076
50000 0.153423 0.110089 0.00304944 0.900956 0.12362 0.0773906 0.195608
50000 0.150839 0.107872 0.00298235 0.942222 0.121194 0.0768412 0.191765
50000 0.152175 0.107965 0.00216307 0.998406 0.122397 0.077981 0.194433
50000 0.147721 0.107388 0.00160938 0.912166 0.118136 0.0752168 0.186395
50000 0.146879 0.107688 0.00243023 0.936832 0.116421 0.0732407 0.187446
50000 0.144899 0.106265 0.00188771 0.927773 0.116188 0.0722093 0.183039
50000 0.140881 0.101719 0.00208165 0.72577 0.113191 0.0711273 0.178613
50000 0.136266 0.0978722 0.0018088 0.74993 0.109479 0.0700408 0.170836
50000 0.137452 0.102851 0.00182465 0.811132 0.108141 0.0693511 0.16963
50000 0.137918 0.102622 0.00277781 0.79911 0.108656 0.0698777 0.170482
50000 0.137304 0.101414 0.00347347 0.785754 0.109568 0.0706343 0.168186


==> rotiterationsMarkers20random.txt <==
n mean stddev min max median quart1 quart3
50000 0.987276 0.416443 0.0218408 2.42249 0.957137 0.682113 1.27123
50000 0.909576 0.427024 0.0288817 2.39206 0.864533 0.584235 1.18827
50000 0.825272 0.460145 0.00967321 2.47814 0.716863 0.461567 1.1255
50000 0.762806 0.438497 0.0106392 2.38808 0.665738 0.437347 0.978697
50000 0.689626 0.427627 0.0192856 2.39826 0.578628 0.390823 0.860407
50000 0.640951 0.376808 0.0118554 2.50116 0.550129 0.368807 0.818707
50000 0.597577 0.376944 0.00908713 2.50377 0.508372 0.345021 0.735896
50000 0.577728 0.375806 0.00416014 2.54251 0.488587 0.32102 0.717371
50000 0.523388 0.329165 0.0150521 2.1019 0.446122 0.298794 0.646231
50000 0.496617 0.313212 0.00713982 2.17376 0.424627 0.284728 0.61239
50000 0.474276 0.316534 0.0127661 2.15962 0.39547 0.260613 0.588031
50000 0.450274 0.311654 0.0132686 2.14665 0.371637 0.245968 0.548067
50000 0.438291 0.322096 0.0166774 2.35844 0.360938 0.241258 0.519805
50000 0.409655 0.27486 0.010026 1.99439 0.343928 0.234037 0.487755
50000 0.403092 0.275719 0.00588106 1.9536 0.336886 0.227222 0.476493
50000 0.387118 0.273409 0.00888083 1.92665 0.319283 0.214901 0.457196
50000 0.369374 0.257895 0.00425257 1.93845 0.304812 0.206551 0.44187
50000 0.35883 0.244897 0.00921482 1.57799 0.296101 0.198292 0.438029
50000 0.342905 0.230041 0.00709965 1.56808 0.284528 0.189213 0.422386
50000 0.338632 0.224121 0.00634019 1.61039 0.285391 0.190624 0.417573
50000 0.321874 0.208261 0.00887114 1.30575 0.273992 0.182844 0.398766
50000 0.314709 0.203108 0.00525063 1.302 0.268439 0.179995 0.392019
50000 0.310646 0.200477 0.00688713 1.29958 0.265177 0.178279 0.384861
50000 0.303758 0.19517 0.00467242 1.29684 0.260242 0.173811 0.378653
50000 0.301496 0.202298 0.00183783 1.35946 0.254798 0.170061 0.372947
50000 0.300886 0.212115 0.003164 1.48203 0.253644 0.167747 0.370128
50000 0.287958 0.203008 0.00375475 1.49874 0.244679 0.161788 0.353455
50000 0.28671 0.208017 0.00393672 1.5381 0.242411 0.160773 0.350232
50000 0.281129 0.203529 0.00780901 1.54416 0.239616 0.160512 0.341819
50000 0.27896 0.214296 0.00680757 1.68071 0.234772 0.157339 0.336949
50000 0.267064 0.185233 0.00482379 1.35241 0.227162 0.151919 0.326753
50000 0.261397 0.176392 0.00465324 1.35402 0.225069 0.153045 0.31987
50000 0.257892 0.17488 0.00400397 1.34673 0.222408 0.15033 0.316514
50000 0.253534 0.178037 0.00608047 1.406 0.218116 0.147147 0.308354
50000 0.250413 0.159962 0.00608024 1.24184 0.21933 0.148334 0.307174
50000 0.246485 0.149325 0.00333849 1.17422 0.219332 0.148741 0.304689
50000 0.241795 0.140854 0.00355167 1.07594 0.215752 0.14712 0.30046
50000 0.239601 0.140645 0.00208186 1.07474 0.213296 0.145111 0.297762
50000 0.229213 0.121106 0.00399163 0.927125 0.20917 0.142694 0.290856
50000 0.223539 0.120181 0.00257819 0.959466 0.20306 0.13937 0.281821
50000 0.218643 0.117604 0.00513826 0.944275 0.197929 0.134845 0.276357
50000 0.215553 0.114751 0.00660728 0.90288 0.19653 0.13317 0.27345
50000 0.21515 0.113164 0.00591277 0.888248 0.195425 0.134863 0.271178
50000 0.208672 0.104108 0.00462758 0.770857 0.192026 0.133301 0.263947
50000 0.208658 0.103007 0.0054077 0.799468 0.193045 0.133513 0.266062
50000 0.209038 0.103436 0.00485225 0.819126 0.193697 0.133074 0.266195
50000 0.204094 0.0990147 0.0034358 0.756036 0.188814 0.132059 0.25973
50000 0.199713 0.0986272 0.00616936 0.789809 0.184104 0.128391 0.253973
50000 0.196562 0.0969309 0.00377484 0.774746 0.181696 0.126569 0.249708
50000 0.193493 0.0921932 0.00492689 0.728767 0.180895 0.12569 0.247123
50000 0.193653 0.0930649 0.00308205 0.723788 0.180603 0.125499 0.247824


==> rotiterationsMarkers2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.313596 0.129503 0.00698203 0.806951 0.301452 0.222285 0.389971
50000 0.268051 0.1283 0.00561739 0.807127 0.251435 0.171275 0.343252
50000 0.233312 0.124326 0.00487685 0.809092 0.211074 0.142121 0.303133
50000 0.20852 0.125154 0.00490575 0.784224 0.179106 0.117573 0.267921
50000 0.187898 0.120584 0.00329856 0.799471 0.158818 0.104437 0.234667
50000 0.174245 0.112127 0.00355269 0.805 0.146748 0.0969637 0.218393
50000 0.16508 0.0988799 0.00491312 0.628628 0.141857 0.0924195 0.212248
50000 0.143787 0.0873386 0.00226297 0.562219 0.123138 0.0794127 0.187046
50000 0.133438 0.0773802 0.00295195 0.571532 0.116081 0.0751261 0.176796
50000 0.124218 0.0720824 0.00195205 0.462498 0.107632 0.0713142 0.162555
50000 0.116236 0.0720565 0.00356713 0.514465 0.0978482 0.0653313 0.148142
50000 0.107064 0.0656474 0.00155466 0.50936 0.0892464 0.0618224 0.134442
50000 0.103041 0.0640495 0.00345605 0.449648 0.0858037 0.0583798 0.130021
50000 0.0997338 0.0626757 0.00222485 0.441398 0.082759 0.0559907 0.125833
50000 0.0984963 0.0625446 0.00253247 0.444264 0.0815153 0.0552795 0.123343
50000 0.0964388 0.0617896 0.00277502 0.44002 0.0795759 0.0539831 0.121015
50000 0.0954091 0.0611481 0.00150433 0.420125 0.0792171 0.0535873 0.119255
50000 0.094617 0.0628793 0.00241233 0.476932 0.0782235 0.0523841 0.116112
50000 0.0926994 0.0617698 0.00150375 0.48184 0.0767442 0.0517743 0.11294
50000 0.0911638 0.0593045 0.00271098 0.444751 0.0765509 0.0514751 0.11231
50000 0.0898049 0.0590718 0.00202845 0.445588 0.0748528 0.0501328 0.110827
50000 0.088068 0.0580202 0.000740189 0.418957 0.0736866 0.0491988 0.108276
50000 0.0854071 0.0568636 0.001281 0.433594 0.071168 0.047408 0.104855
50000 0.085153 0.0575765 0.00200143 0.427372 0.0699219 0.0466921 0.104637
50000 0.0842359 0.0569993 0.00143721 0.417792 0.0690234 0.0459348 0.103424
50000 0.0832958 0.0557327 0.00170133 0.424352 0.0683888 0.0456507 0.102126
50000 0.0781837 0.0495413 0.00164318 0.379922 0.0649924 0.0442992 0.0974056
50000 0.0747919 0.0475981 0.000942358 0.373001 0.061839 0.0427044 0.0926516
50000 0.0727578 0.0472166 0.000521457 0.365995 0.0601571 0.0407613 0.0905817
50000 0.0710956 0.0458237 0.00128779 0.358175 0.0586454 0.0397819 0.0884173
50000 0.0702202 0.0454152 0.000382825 0.323976 0.0574249 0.0390733 0.0880675
50000 0.0698591 0.043622 0.00119091 0.306107 0.0581502 0.0398313 0.0878875
50000 0.0686281 0.0425926 0.000958811 0.317835 0.0575884 0.0390624 0.0864257
50000 0.0683126 0.0418201 0.00129235 0.333315 0.0574677 0.0394658 0.0863555
50000 0.0667731 0.0401472 0.000713621 0.274475 0.0566183 0.0382534 0.084284
50000 0.0634388 0.0362978 0.0010005 0.289625 0.0553422 0.0378451 0.0803785
50000 0.0615108 0.0336228 0.000539474 0.239561 0.0544855 0.0371638 0.0787374
50000 0.0622663 0.032818 0.00106572 0.251075 0.0561143 0.0383957 0.0800035
50000 0.0602499 0.0331242 0.00152591 0.237321 0.0533156 0.0362904 0.0779137
50000 0.0596806 0.0328676 0.000978207 0.242929 0.0530219 0.0359327 0.0767644
50000 0.0587867 0.0308968 0.00139208 0.241581 0.0533941 0.0361949 0.0756162
50000 0.0576356 0.0299076 0.000396592 0.233577 0.052707 0.0358975 0.074321
50000 0.0581753 0.031251 0.00139869 0.260255 0.0529237 0.0353088 0.0754059
50000 0.058142 0.0317961 0.0015961 0.254293 0.0527422 0.0351672 0.0752218
50000 0.0579269 0.0320053 0.00113628 0.259442 0.0526681 0.034549 0.0752654
50000 0.0570866 0.0316546 0.000582612 0.264027 0.0520178 0.0338398 0.0742205
50000 0.0567097 0.0312744 0.000678752 0.263229 0.0517154 0.033929 0.0736707
50000 0.0572778 0.0312122 0.00125724 0.259562 0.0521479 0.0343402 0.0743146
50000 0.0586698 0.037014 0.00079656 0.289603 0.0506886 0.0334634 0.0741322
50000 0.0589806 0.0387574 0.00105101 0.30343 0.0499533 0.0331518 0.0734013
50000 0.0577097 0.0372265 0.00113243 0.277446 0.0488175 0.0326867 0.0718964


==> rotiterationsMarkers2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.321709 0.136082 0.00740803 0.765247 0.312785 0.217553 0.41634
50000 0.271039 0.123137 0.00114648 0.735932 0.256678 0.179153 0.350907
50000 0.228456 0.100877 0.00562645 0.647283 0.218238 0.153252 0.294319
50000 0.204257 0.0901241 0.00429378 0.633506 0.196246 0.137438 0.260805
50000 0.186228 0.089375 0.00407886 0.621888 0.173789 0.118759 0.240633
50000 0.176112 0.0881062 0.00229648 0.614502 0.161816 0.110127 0.226456
50000 0.161815 0.0869021 0.0043344 0.621479 0.146756 0.094907 0.213937
50000 0.152461 0.0835582 0.0047235 0.634352 0.137417 0.0897626 0.197983
50000 0.145771 0.081017 0.00297108 0.622922 0.131057 0.0856369 0.188047
50000 0.137991 0.0735454 0.00363577 0.570669 0.125803 0.0820409 0.179746
50000 0.127503 0.0683866 0.00322306 0.507951 0.116708 0.07538 0.16748
50000 0.119009 0.0622535 0.0015351 0.433609 0.108967 0.0717722 0.155985
50000 0.114066 0.0580007 0.00197662 0.37983 0.105431 0.0696402 0.14985
50000 0.110162 0.0577613 0.00359226 0.391592 0.100047 0.0658489 0.145383
50000 0.103602 0.0543505 0.00187261 0.409536 0.0935737 0.0625019 0.136231
50000 0.100694 0.0558881 0.00215635 0.497917 0.0890371 0.0601976 0.130931
50000 0.0980342 0.0537394 0.00133766 0.444246 0.0870395 0.0583607 0.127669
50000 0.0968667 0.0550038 0.00237328 0.491641 0.0856918 0.0572312 0.125461
50000 0.0964438 0.0535596 0.00203644 0.420539 0.0854163 0.056917 0.125821
50000 0.0921194 0.0534025 0.000972797 0.366105 0.0800542 0.0538274 0.118007
50000 0.0903902 0.0521339 0.00183731 0.377716 0.079211 0.053572 0.114301
50000 0.0889106 0.051251 0.0019324 0.359069 0.0777585 0.0530063 0.111595
50000 0.0865942 0.0489806 0.00114603 0.381359 0.0763825 0.0522325 0.109013
50000 0.0864336 0.0496838 0.00249761 0.368563 0.0751746 0.0515824 0.109608
50000 0.0839915 0.048469 0.00224137 0.377245 0.0733119 0.0503109 0.106196
50000 0.0822084 0.0442102 0.00171422 0.33779 0.0733781 0.0505413 0.104967
50000 0.0799357 0.0422648 0.00184752 0.331637 0.0720564 0.0497311 0.102029
50000 0.0803934 0.0436996 0.00223564 0.322373 0.0716562 0.0494179 0.102504
50000 0.0798906 0.0434376 0.000516255 0.333407 0.0715384 0.0487864 0.102137
50000 0.0769224 0.0421155 0.000495409 0.329656 0.0688822 0.0467713 0.0978371
50000 0.0759041 0.0420188 0.0011845 0.331953 0.0678444 0.0462078 0.0967458
50000 0.0738338 0.0400055 0.00146305 0.320601 0.0665086 0.0453593 0.0940655
50000 0.0726058 0.0398553 0.000545673 0.304434 0.0648804 0.0441227 0.0925456
50000 0.0708228 0.0384852 0.00178033 0.287101 0.0632409 0.0432867 0.0904618
50000 0.0692211 0.037979 0.00120164 0.28219 0.0619892 0.0423954 0.0874228
50000 0.0680653 0.0386985 0.00128074 0.310313 0.0600255 0.0404052 0.0866344
50000 0.0669254 0.0380933 0.00115747 0.290655 0.0591695 0.0398156 0.0848544
50000 0.0669466 0.0376552 0.00127151 0.321551 0.0595639 0.0399728 0.0858387
50000 0.0652044 0.0353821 0.00170082 0.313748 0.0583705 0.0396264 0.0837102
50000 0.0636775 0.0349554 0.00141088 0.272645 0.0569839 0.0383061 0.0815531
50000 0.0622976 0.0341868 0.0016591 0.266627 0.0555782 0.0372603 0.0799417
50000 0.0629194 0.0344234 0.00194343 0.303398 0.0562134 0.0378209 0.0806504
50000 0.0633335 0.0335801 0.000980698 0.275342 0.057382 0.038544 0.0817444
50000 0.0619275 0.0326147 0.000702799 0.280895 0.0567255 0.0380126 0.0795477
50000 0.0603714 0.0319748 0.00133809 0.290265 0.0548601 0.0372421 0.0770459
50000 0.0591037 0.0307057 0.00112457 0.30039 0.0540655 0.0365635 0.0761236
50000 0.0585074 0.0298224 0.00196072 0.240496 0.0533543 0.0369694 0.0746371
50000 0.0593174 0.0308879 0.00150734 0.292789 0.0540368 0.037082 0.0755459
50000 0.0576508 0.0304174 0.00112754 0.236822 0.0521665 0.0355906 0.0734659
50000 0.0554986 0.0287892 0.00155802 0.191762 0.0505081 0.0343759 0.0707095
50000 0.0564846 0.0309679 0.00111363 0.221292 0.0507648 0.0341678 0.0721148


==> rotiterationsMarkers2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
50000 0.312109 0.122536 0.00494178 0.857902 0.306242 0.22308 0.390022
50000 0.256642 0.114977 0.00649674 0.852471 0.239533 0.170981 0.331843
50000 0.228939 0.108836 0.00351186 0.716422 0.213691 0.145641 0.299735
50000 0.213257 0.107581 0.00409238 0.743006 0.195582 0.130982 0.281155
50000 0.203049 0.105549 0.0061815 0.745778 0.184917 0.122806 0.266329
50000 0.191235 0.101429 0.00551593 0.654351 0.172226 0.114696 0.249306
50000 0.181928 0.0970682 0.00477099 0.633452 0.163956 0.109488 0.234718
50000 0.176341 0.0956696 0.00373785 0.627719 0.15857 0.105795 0.227508
50000 0.168344 0.0953462 0.00530589 0.640997 0.148739 0.0996813 0.214993
50000 0.160438 0.0917597 0.00322368 0.647924 0.141825 0.0948985 0.205243
50000 0.1479 0.0800381 0.00503748 0.596325 0.133962 0.0904439 0.189362
50000 0.142237 0.078987 0.00342996 0.581672 0.126489 0.0858503 0.182209
50000 0.13859 0.0753512 0.00302863 0.577302 0.124064 0.0839129 0.179128
50000 0.135356 0.0731777 0.00307497 0.534975 0.121406 0.0815731 0.174506
50000 0.130829 0.0696547 0.00361113 0.498304 0.117647 0.0806418 0.168382
50000 0.127275 0.0694591 0.00239387 0.456313 0.113075 0.0765345 0.165326
50000 0.131142 0.0799257 0.00206092 0.69489 0.114399 0.0770911 0.167435
50000 0.128784 0.0797098 0.00312148 0.733174 0.111532 0.0753183 0.162837
50000 0.127168 0.079292 0.00106034 0.714721 0.110343 0.0740812 0.160543
50000 0.124313 0.0780814 0.00241432 0.747966 0.107613 0.0733153 0.155857
50000 0.120618 0.0773812 0.00328934 0.723497 0.104541 0.0704663 0.149701
50000 0.118698 0.0772196 0.00354116 0.72595 0.102244 0.0693741 0.146406
50000 0.113721 0.0749403 0.00162129 0.71232 0.097633 0.0662979 0.139727
50000 0.109188 0.0734221 0.0021212 0.701982 0.0934771 0.0634097 0.134263
50000 0.109099 0.0745385 0.00174902 0.738761 0.0917815 0.0617823 0.135774
50000 0.106192 0.0739597 0.00164006 0.729389 0.0897389 0.0590408 0.132423
50000 0.104609 0.0739855 0.00233758 0.71905 0.0878456 0.0580737 0.130193
50000 0.102471 0.0728311 0.00207655 0.739561 0.0862603 0.0569107 0.127295
50000 0.099866 0.072372 0.00160546 0.731814 0.0829656 0.0543903 0.12505
50000 0.0997517 0.0727099 0.00245931 0.705836 0.0827195 0.0548488 0.123389
50000 0.0973688 0.0711203 0.000718483 0.718834 0.0801394 0.0536155 0.119333
50000 0.096602 0.0724794 0.00166703 0.73159 0.0792448 0.0526479 0.118491
50000 0.0961792 0.0723765 0.00223363 0.71371 0.0785531 0.0522913 0.118117
50000 0.0960395 0.0727358 0.00187711 0.730925 0.0785401 0.0513138 0.118622
50000 0.094213 0.0722841 0.00137541 0.713115 0.0767256 0.0507166 0.11498
50000 0.0924279 0.0712572 0.00151362 0.723101 0.0752196 0.0498255 0.112097
50000 0.0916695 0.0714674 0.00106859 0.738327 0.0747025 0.0494389 0.111033
50000 0.0903638 0.0710778 0.00207485 0.70548 0.0737662 0.0488995 0.108833
50000 0.0865983 0.0688944 0.00207055 0.732916 0.0707702 0.047817 0.103401
50000 0.0854211 0.0688964 0.00159643 0.707697 0.0693092 0.0474509 0.101373
50000 0.0845819 0.0677853 0.00104181 0.7008 0.0691314 0.046868 0.101226
50000 0.0822944 0.0657695 0.000979272 0.732396 0.0685812 0.0458255 0.0999451
50000 0.080173 0.0654126 0.000793305 0.737975 0.0667049 0.0449064 0.0967057
50000 0.0795073 0.0646712 0.00131141 0.712978 0.0661443 0.0445447 0.0956441
50000 0.0783959 0.0633627 0.00178442 0.730796 0.0662052 0.0444117 0.0949742
50000 0.0783113 0.0624464 0.0013296 0.716882 0.0660127 0.0443148 0.0959089
50000 0.0775313 0.063293 0.00122382 0.727612 0.06522 0.0437807 0.0942952
50000 0.0737028 0.0480585 0.00185176 0.482374 0.0644697 0.0433661 0.0916265
50000 0.0740166 0.0483055 0.00197048 0.46398 0.0638192 0.0433015 0.0923656
50000 0.0718645 0.04587 0.00107672 0.478933 0.0626401 0.0423832 0.0908221
50000 0.0715508 0.0458155 0.000716133 0.474425 0.0629214 0.0425437 0.090065


==> rotiterationsMarkers2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
50000 0.340161 0.140354 0.00545534 1.04354 0.335681 0.240659 0.425152
50000 0.276137 0.135896 0.00535873 1.00905 0.256311 0.176706 0.35605
50000 0.252874 0.13296 0.00455946 1.03572 0.231866 0.15783 0.322534
50000 0.235442 0.122763 0.006029 0.887852 0.216652 0.145151 0.300453
50000 0.223775 0.111235 0.00447648 0.703992 0.208955 0.139318 0.289058
50000 0.213648 0.110961 0.00460963 0.742533 0.195829 0.131237 0.275891
50000 0.203397 0.105633 0.00444593 0.758332 0.185447 0.125301 0.262989
50000 0.196359 0.102963 0.0016544 0.683118 0.178315 0.119376 0.255212
50000 0.192505 0.102733 0.0039184 0.692251 0.175096 0.115257 0.252577
50000 0.186599 0.102672 0.00394408 0.681316 0.167646 0.10872 0.246262
50000 0.183971 0.105416 0.00515141 0.710934 0.162747 0.104954 0.242065
50000 0.181022 0.103039 0.00379883 0.727626 0.159992 0.105821 0.233239
50000 0.179985 0.102741 0.00436846 0.740622 0.159144 0.105691 0.230336
50000 0.178455 0.103103 0.00541361 0.686487 0.156422 0.104031 0.227984
50000 0.172003 0.0992489 0.003909 0.68044 0.151108 0.101319 0.216993
50000 0.169104 0.0961934 0.00459416 0.694483 0.149363 0.100034 0.214974
50000 0.166804 0.0951907 0.00337969 0.677417 0.148505 0.0989023 0.210336
50000 0.162595 0.0927783 0.00344263 0.696444 0.14603 0.0965402 0.205513
50000 0.158081 0.0871485 0.00315601 0.676713 0.144827 0.0960363 0.200069
50000 0.156364 0.0860774 0.00156774 0.702878 0.142286 0.0960802 0.197047
50000 0.154052 0.0860325 0.00133926 0.67362 0.139991 0.0939674 0.1945
50000 0.15043 0.0861308 0.0027119 0.681174 0.134875 0.0903721 0.1903
50000 0.146194 0.0837053 0.000650123 0.605335 0.131102 0.0861247 0.185746
50000 0.141619 0.0814879 0.00247213 0.539559 0.125953 0.0818217 0.184004
50000 0.137934 0.0799851 0.000683995 0.5274 0.121862 0.0793953 0.178149
50000 0.134819 0.0787421 0.00337043 0.575912 0.119787 0.0766141 0.175342
50000 0.129841 0.076527 0.00305847 0.551607 0.114738 0.0734498 0.168935
50000 0.127013 0.0751303 0.00204095 0.528623 0.112179 0.0714148 0.166141
50000 0.125197 0.0753603 0.000319416 0.518861 0.109822 0.0703991 0.162732
50000 0.124744 0.074449 0.00163687 0.553895 0.109307 0.0702073 0.163318
50000 0.121427 0.0741597 0.0029914 0.554608 0.105308 0.0666592 0.160005
50000 0.118373 0.0729948 0.00236118 0.523224 0.102406 0.0656933 0.153651
50000 0.115665 0.0710871 0.0029575 0.524937 0.100017 0.0649032 0.149145
50000 0.115094 0.0719485 0.00236489 0.523423 0.0980984 0.0636884 0.148846
50000 0.115492 0.0714516 0.000760312 0.542566 0.0982415 0.0647483 0.149737
50000 0.115388 0.0720895 0.00333556 0.560787 0.0980746 0.0643909 0.148781
50000 0.114867 0.0716018 0.0022779 0.557013 0.0976722 0.0643367 0.147945
50000 0.110933 0.0666254 0.00163245 0.552032 0.0957606 0.0635515 0.143447
50000 0.108649 0.0632314 0.00174287 0.503644 0.0944946 0.0631762 0.140938
50000 0.108132 0.0631442 0.00114615 0.542089 0.0933821 0.0629339 0.139529
50000 0.104758 0.0609635 0.00108069 0.547378 0.0908321 0.061738 0.134758
50000 0.10523 0.061333 0.00273357 0.552296 0.0911986 0.0618628 0.135024
50000 0.101813 0.0596409 0.00174626 0.521305 0.0888137 0.0602254 0.130063
50000 0.0981626 0.0590346 0.000897582 0.52685 0.0849024 0.0572268 0.125733
50000 0.0978933 0.0585287 0.00264554 0.534717 0.0846576 0.0572144 0.126216
50000 0.0962942 0.0590624 0.00208921 0.496575 0.082694 0.055078 0.124152
50000 0.09518 0.0592996 0.00230037 0.536068 0.0812808 0.0541359 0.121429
50000 0.0943796 0.05859 0.00183071 0.510401 0.0811823 0.0538997 0.119777
50000 0.0931814 0.0584807 0.0014911 0.542981 0.0794504 0.052663 0.118648
50000 0.0917342 0.0575181 0.00209018 0.530483 0.0786881 0.0512344 0.1181
50000 0.0911303 0.0572822 0.000709169 0.518835 0.0781421 0.0511716 0.116671


==> rotiterationsMarkers2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
50000 0.333356 0.119404 0.0075124 0.784132 0.331158 0.247572 0.417511
50000 0.289079 0.142304 0.00879235 1.08834 0.272633 0.193338 0.362327
50000 0.264911 0.128206 0.0115598 0.935691 0.247899 0.17408 0.334222
50000 0.250004 0.133155 0.00227859 0.918462 0.22577 0.151927 0.322284
50000 0.231528 0.132996 0.00236924 0.921661 0.202354 0.130935 0.306722
50000 0.215539 0.131805 0.00293141 0.950396 0.183095 0.117578 0.285235
50000 0.198608 0.124991 0.00272912 0.923785 0.166845 0.109273 0.257991
50000 0.185256 0.121548 0.00205384 0.915023 0.152686 0.0996784 0.239869
50000 0.182867 0.129666 0.0024839 0.918854 0.143562 0.0932087 0.235134
50000 0.175645 0.131252 0.00370698 0.975035 0.133559 0.084789 0.226327
50000 0.170331 0.126253 0.00306191 0.930515 0.13021 0.0835788 0.218785
50000 0.168841 0.128352 0.00210786 0.920173 0.128755 0.0804591 0.218048
50000 0.166881 0.127987 0.00365601 0.898412 0.126299 0.0784693 0.216311
50000 0.166963 0.128584 0.00188937 0.941339 0.126067 0.0779764 0.217117
50000 0.166482 0.128991 0.00141094 0.954209 0.1252 0.0776355 0.216116
50000 0.158566 0.123416 0.0027234 0.959208 0.12044 0.0738492 0.20588
50000 0.156161 0.123768 0.00185332 0.89844 0.11735 0.0722616 0.200296
50000 0.155862 0.123807 0.00266637 0.917674 0.117817 0.0715622 0.200487
50000 0.155128 0.123765 0.00147929 0.958807 0.116962 0.0715124 0.197955
50000 0.151384 0.123028 0.00192998 0.915536 0.1123 0.0688423 0.192005
50000 0.148205 0.1207 0.00212819 0.913782 0.10952 0.0675054 0.186731
50000 0.145682 0.110398 0.00157891 0.776831 0.111513 0.0685912 0.186086
50000 0.145291 0.110702 0.00200041 0.787753 0.111 0.0678856 0.187184
50000 0.141235 0.106886 0.0010122 0.783204 0.108945 0.0666331 0.182302
50000 0.141257 0.106209 0.00308107 0.777302 0.109444 0.0671982 0.182982
50000 0.141444 0.106901 0.00265534 0.761768 0.108821 0.0673285 0.181745
50000 0.140235 0.106661 0.00177372 0.777059 0.107171 0.0661648 0.179302
50000 0.139588 0.107442 0.00193061 0.739328 0.106854 0.0651974 0.178773
50000 0.138538 0.106203 0.00176968 0.755486 0.106041 0.064505 0.177345
50000 0.139139 0.106004 0.00214399 0.762294 0.108184 0.0649547 0.177807
50000 0.138858 0.106164 0.0021899 0.768028 0.107516 0.0650381 0.177705
50000 0.138535 0.10583 0.00178876 0.758348 0.106456 0.0647356 0.178024
50000 0.138345 0.106238 0.00152898 0.780912 0.106524 0.0645718 0.177702
50000 0.138096 0.106207 0.0020434 0.777739 0.10639 0.0639833 0.17752
50000 0.136357 0.10459 0.000886704 0.753549 0.104977 0.0634124 0.174901
50000 0.136372 0.105677 0.00265441 0.76953 0.104775 0.0633037 0.174279
50000 0.136001 0.105459 0.00120929 0.779867 0.105162 0.0629793 0.173385
50000 0.135984 0.106051 0.00274669 0.792546 0.104441 0.0627432 0.173148
50000 0.135344 0.104758 0.00266697 0.76673 0.104414 0.0630736 0.172745
50000 0.134509 0.102537 0.00272817 0.744139 0.104731 0.0628288 0.17258
50000 0.133805 0.10193 0.00215188 0.798197 0.104612 0.0636379 0.169311
50000 0.132132 0.100585 0.00161131 0.809151 0.102847 0.0631527 0.167044
50000 0.132605 0.100752 0.00279851 0.773468 0.102942 0.0632069 0.168481
50000 0.131342 0.100863 0.00231874 0.794039 0.101375 0.062525 0.165913
50000 0.137994 0.124716 0.00214182 1.01898 0.101507 0.0622015 0.166134
50000 0.138944 0.123993 0.00260197 1.05258 0.103507 0.0627204 0.167884
50000 0.139452 0.125153 0.00140083 1.03774 0.103769 0.0627415 0.169408
50000 0.138153 0.12393 0.00319679 1.03041 0.103282 0.0621007 0.168314
50000 0.137322 0.121974 0.00204449 1.033 0.103598 0.0621636 0.168416
50000 0.137323 0.117091 0.00250989 0.952707 0.105889 0.063728 0.168373
50000 0.136749 0.118171 0.00228604 0.96115 0.104366 0.0628978 0.167496


==> rotiterationsMarkers2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 0.327317 0.135038 0.00731098 0.862402 0.319518 0.229904 0.417151
50000 0.265815 0.131795 0.00488866 0.8838 0.247724 0.16814 0.346582
50000 0.226739 0.12173 0.00650163 0.785588 0.199565 0.139846 0.287698
50000 0.209322 0.119576 0.0050798 0.786016 0.181518 0.123286 0.268378
50000 0.195677 0.120827 0.0027247 0.790354 0.167098 0.109756 0.25211
50000 0.176912 0.117673 0.00446246 0.71719 0.144113 0.0943079 0.226732
50000 0.159279 0.109129 0.00174348 0.70028 0.129602 0.0844598 0.202396
50000 0.15224 0.107271 0.0026079 0.707205 0.122674 0.07846 0.194698
50000 0.139414 0.0946036 0.00241588 0.677404 0.114118 0.0732694 0.178283
50000 0.132966 0.0925181 0.00154354 0.693328 0.108183 0.0684435 0.167781
50000 0.12706 0.0894461 0.00211505 0.698041 0.10357 0.0667225 0.158231
50000 0.130309 0.088156 0.00425229 0.689258 0.107483 0.0692914 0.16529
50000 0.126221 0.0862782 0.00230942 0.66519 0.104551 0.0675028 0.158065
50000 0.122242 0.0852324 0.000818351 0.668333 0.101224 0.0657276 0.15101
50000 0.117982 0.0853525 0.00177288 0.711863 0.0960687 0.0621269 0.144486
50000 0.115092 0.0841197 0.00212496 0.668206 0.0940482 0.0606981 0.140573
50000 0.11335 0.0830742 0.00259167 0.707638 0.0923804 0.0604496 0.138051
50000 0.112346 0.0823526 0.00222971 0.68684 0.0911857 0.0608346 0.135559
50000 0.110377 0.0806872 0.000742439 0.677423 0.0910781 0.0604316 0.133466
50000 0.108746 0.080549 0.00238815 0.701706 0.0889803 0.0593415 0.131284
50000 0.107221 0.0806323 0.00140608 0.672846 0.0869786 0.0577314 0.129696
50000 0.105999 0.0789294 0.000953126 0.680463 0.0870098 0.0576233 0.128961
50000 0.104857 0.0780993 0.00250031 0.67343 0.0861001 0.0567502 0.12788
50000 0.103633 0.0778125 0.00125111 0.683989 0.084779 0.0558435 0.127087
50000 0.10162 0.0775599 0.00217364 0.66137 0.0826069 0.0548056 0.123978
50000 0.100936 0.0771946 0.000937154 0.648472 0.0819033 0.0545804 0.12256
50000 0.0986421 0.076657 0.00233169 0.688754 0.0800062 0.05261 0.120917
50000 0.0967713 0.0746596 0.00175555 0.677876 0.0798153 0.052441 0.117618
50000 0.100593 0.0911582 0.00160217 1.04541 0.0814179 0.0537659 0.11862
50000 0.0989603 0.0915822 0.00190131 1.04653 0.0796728 0.0534829 0.115737
50000 0.0983042 0.0907129 0.00151428 1.06187 0.0790962 0.0533089 0.114921
50000 0.0975494 0.0899235 0.00194326 1.0493 0.0781137 0.0528249 0.113621
50000 0.0971155 0.0907226 0.00056643 1.0413 0.0770491 0.0517578 0.113622
50000 0.0973613 0.0910969 0.00121193 1.04663 0.0772275 0.0519406 0.113597
50000 0.0966688 0.0911415 0.000961971 1.0497 0.0764228 0.0518374 0.112676
50000 0.0960922 0.0912645 0.00113154 1.04476 0.0755928 0.0507461 0.112786
50000 0.0967241 0.0914269 0.00226569 1.05068 0.0763208 0.0508155 0.113542
50000 0.0980748 0.0905805 0.00122345 1.03037 0.0774676 0.0514605 0.116038
50000 0.0981773 0.091808 0.000645992 1.04271 0.0772087 0.0507798 0.116543
50000 0.0980799 0.0913822 0.00129154 1.04817 0.0778753 0.0505635 0.117065
50000 0.0976287 0.0916006 0.00149801 1.03333 0.076937 0.0500741 0.116473
50000 0.0989094 0.0909628 0.00193869 1.05462 0.079177 0.0511843 0.119023
50000 0.0975525 0.0923125 0.0013737 1.03938 0.0771388 0.0496009 0.117064
50000 0.0974674 0.0909907 0.00115636 1.06856 0.0772479 0.0499059 0.1176
50000 0.0970435 0.0913479 0.00173191 1.03952 0.076475 0.0492667 0.117263
50000 0.0971402 0.0904976 0.00112989 1.03897 0.0771708 0.050049 0.116936
50000 0.0962387 0.0907091 0.00100672 1.0411 0.0775776 0.0503431 0.114192
50000 0.0972208 0.0929927 0.00290092 1.02278 0.0765343 0.049769 0.113647
50000 0.0954338 0.0935527 0.0015029 1.05582 0.0742151 0.0481943 0.110847
50000 0.0954249 0.0948259 0.00157197 1.05039 0.073913 0.0478392 0.110204
50000 0.0941058 0.0933417 0.00128033 1.03841 0.0721251 0.0468197 0.109774


==> rotiterationsMarkers2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 0.328088 0.129657 0.00758091 0.82304 0.318561 0.233149 0.4144
50000 0.276511 0.127681 0.00270285 0.825957 0.265782 0.182487 0.355206
50000 0.241027 0.123906 0.00539626 0.87551 0.221095 0.149061 0.312595
50000 0.199637 0.107846 0.0084243 0.805445 0.178917 0.121292 0.255403
50000 0.178231 0.0952738 0.00109334 0.801112 0.158422 0.109624 0.226812
50000 0.164368 0.0846921 0.00326065 0.643151 0.148917 0.102501 0.209244
50000 0.150507 0.0785853 0.0039177 0.648152 0.136065 0.0928608 0.193347
50000 0.138934 0.0726297 0.00290009 0.526834 0.125796 0.0845521 0.181237
50000 0.134456 0.0701555 0.00194912 0.445218 0.122219 0.0807009 0.176688
50000 0.127707 0.0660466 0.00226776 0.46528 0.117712 0.0777584 0.166212
50000 0.117744 0.0629973 0.00269516 0.45912 0.10685 0.0716681 0.150914
50000 0.114116 0.0604594 0.00116816 0.480026 0.104032 0.0697172 0.146538
50000 0.112997 0.0597665 0.00310866 0.44515 0.102878 0.0693668 0.144598
50000 0.110909 0.0586195 0.00317404 0.435271 0.100617 0.0686222 0.141576
50000 0.111168 0.0629361 0.00243844 0.528643 0.09862 0.0674513 0.139107
50000 0.106554 0.061898 0.00208938 0.516095 0.0930591 0.0628547 0.136113
50000 0.101763 0.0608024 0.00256165 0.529441 0.0876503 0.0595236 0.12898
50000 0.102845 0.0610411 0.00137314 0.535923 0.0883963 0.060159 0.130138
50000 0.0985409 0.0598779 0.0027555 0.53997 0.0845707 0.0569531 0.124085
50000 0.097757 0.0595481 0.00135297 0.543769 0.0835377 0.0561104 0.123587
50000 0.0956298 0.0583288 0.00123386 0.530244 0.0820606 0.0554427 0.120253
50000 0.0937149 0.0571106 0.00123836 0.516333 0.0802818 0.0544353 0.118574
50000 0.091328 0.05495 0.00148379 0.515282 0.0800185 0.0537413 0.114635
50000 0.0895373 0.0552984 0.00066313 0.54528 0.0776083 0.0525779 0.111027
50000 0.0859794 0.0520304 0.00163806 0.458539 0.0741599 0.0512751 0.105949
50000 0.0847975 0.0520017 0.00111455 0.422322 0.0727394 0.0502275 0.104513
50000 0.082288 0.0504036 0.000874481 0.367408 0.070802 0.0480658 0.102584
50000 0.081916 0.0509998 0.00208332 0.37103 0.0699467 0.0469645 0.102761
50000 0.0792353 0.0470724 0.00155847 0.37408 0.0683166 0.0462573 0.100471
50000 0.0800539 0.0479659 0.00157133 0.341307 0.0687443 0.0461472 0.101868
50000 0.0804156 0.0477162 0.000801346 0.348241 0.0697175 0.0466282 0.101412
50000 0.0789999 0.047738 0.00182646 0.366565 0.0681909 0.0455622 0.0986713
50000 0.0759355 0.0455855 0.00193877 0.339804 0.0654815 0.0441609 0.0944241
50000 0.0743669 0.0443613 0.00122637 0.348429 0.0642578 0.0435866 0.0922538
50000 0.0733551 0.043014 0.00080441 0.356799 0.0644412 0.0435399 0.0908641
50000 0.0727208 0.042563 0.00121676 0.329982 0.0636958 0.0430625 0.0907887
50000 0.0720802 0.0423929 0.000703706 0.332587 0.0627849 0.0428485 0.0892359
50000 0.0714898 0.0421184 0.00168408 0.336092 0.0625692 0.0425042 0.0893857
50000 0.071157 0.0417331 0.000804658 0.342983 0.0623273 0.0426363 0.0882284
50000 0.0715567 0.0412056 0.00230028 0.368314 0.0629989 0.0433278 0.0886353
50000 0.0692779 0.0391599 0.000646725 0.357039 0.0615176 0.0424292 0.0860411
50000 0.0685849 0.0383048 0.00181648 0.340262 0.0612397 0.0422938 0.0852582
50000 0.0683322 0.038012 0.000913548 0.33004 0.0612882 0.0424322 0.0848823
50000 0.0663607 0.0357245 0.00153697 0.338824 0.0597041 0.0420004 0.0823517
50000 0.0667817 0.0361329 0.00169101 0.34989 0.060246 0.0419677 0.0829645
50000 0.0664786 0.0355636 0.00148491 0.28278 0.0601986 0.0415908 0.0827988
50000 0.0653885 0.034861 0.00169042 0.257655 0.0592716 0.0409323 0.0815322
50000 0.0635773 0.0350346 0.00119266 0.279071 0.0571697 0.0383558 0.0802698
50000 0.0656819 0.0429695 0.000134721 0.395371 0.0562444 0.0380692 0.0798054
50000 0.065836 0.0416372 0.00128054 0.40068 0.0571564 0.0389688 0.0796902
50000 0.065167 0.0404001 0.00126867 0.369557 0.0571793 0.0393956 0.0789087


==> rotiterationsMarkers2random.txt <==
n mean stddev min max median quart1 quart3
50000 0.347841 0.138718 0.00945373 0.790083 0.34405 0.244826 0.440803
50000 0.314452 0.137538 0.00877626 0.786059 0.30556 0.208826 0.40713
50000 0.296923 0.137231 0.00891423 0.794031 0.28011 0.189386 0.396481
50000 0.263499 0.120178 0.00177868 0.808797 0.246802 0.171822 0.347566
50000 0.249258 0.115856 0.0040984 0.678278 0.232131 0.162519 0.322826
50000 0.242476 0.118313 0.0038318 0.689686 0.22262 0.153832 0.314311
50000 0.240212 0.113713 0.00189595 0.692055 0.223937 0.153979 0.310392
50000 0.230794 0.119614 0.00611391 0.836681 0.209809 0.143487 0.292024
50000 0.212792 0.111902 0.00087065 0.769342 0.192473 0.130952 0.271228
50000 0.204144 0.110453 0.00623962 0.743873 0.181868 0.124864 0.257156
50000 0.20492 0.107677 0.00312453 0.731352 0.182042 0.128696 0.25527
50000 0.198612 0.103292 0.00546566 0.77567 0.178706 0.127637 0.244368
50000 0.190522 0.0993388 0.00170768 0.750817 0.169129 0.12137 0.23473
50000 0.186751 0.0965594 0.00147031 0.74723 0.167422 0.119375 0.232558
50000 0.177743 0.0897295 0.00343918 0.712574 0.161084 0.11244 0.22444
50000 0.172784 0.0879989 0.00279046 0.639878 0.158343 0.107248 0.222149
50000 0.169986 0.0873265 0.00401406 0.63631 0.154363 0.104943 0.217805
50000 0.167179 0.0862888 0.00214762 0.590636 0.150999 0.102462 0.21824
50000 0.168048 0.0872983 0.00384521 0.577703 0.151558 0.103793 0.21499
50000 0.165285 0.0857316 0.0037528 0.600533 0.149123 0.103077 0.209984
50000 0.166835 0.0869116 0.00395957 0.592849 0.149508 0.104907 0.209423
50000 0.162329 0.0810794 0.00319287 0.584032 0.146788 0.104271 0.20403
50000 0.1626 0.0786711 0.00789457 0.577416 0.148802 0.106636 0.202348
50000 0.162944 0.078488 0.00183404 0.595731 0.149549 0.10724 0.201289
50000 0.160371 0.076647 0.00463967 0.522613 0.148299 0.105977 0.199202
50000 0.161341 0.0746276 0.00298635 0.518335 0.150523 0.108297 0.199559
50000 0.15894 0.0736966 0.00454685 0.521816 0.147505 0.106684 0.196917
50000 0.156793 0.0727093 0.00425508 0.520787 0.145612 0.104631 0.195384
50000 0.155436 0.0707069 0.00336539 0.490598 0.145364 0.105074 0.194343
50000 0.153699 0.0683292 0.00471498 0.476177 0.143898 0.10538 0.192161
50000 0.154781 0.06915 0.00406744 0.479185 0.145224 0.103826 0.196184
50000 0.152337 0.0686259 0.00439304 0.468624 0.142547 0.101357 0.194349
50000 0.15021 0.0668963 0.00544036 0.453482 0.141221 0.101071 0.1909
50000 0.147445 0.0639834 0.00465758 0.444312 0.139347 0.101521 0.185701
50000 0.143617 0.0601982 0.00328255 0.412246 0.137652 0.100146 0.180696
50000 0.146357 0.0638007 0.00388932 0.543688 0.139077 0.0998464 0.184992
50000 0.143896 0.0629418 0.0010206 0.548521 0.136814 0.0979615 0.181975
50000 0.145255 0.0638594 0.00452785 0.515593 0.137478 0.0989113 0.183997
50000 0.145115 0.0627521 0.00255999 0.530253 0.137634 0.0988238 0.183416
50000 0.142789 0.0621798 0.00308928 0.533738 0.1349 0.0978753 0.179963
50000 0.140846 0.0598095 0.00234747 0.521268 0.134702 0.0971987 0.177818
50000 0.141762 0.0582248 0.00395459 0.522892 0.136727 0.100377 0.176809
50000 0.141751 0.0581799 0.00406182 0.501832 0.136618 0.100517 0.176765
50000 0.140501 0.0563695 0.00398542 0.397828 0.136259 0.0991771 0.176406
50000 0.141221 0.0591331 0.00503402 0.405456 0.13524 0.0981663 0.179966
50000 0.142327 0.060357 0.00250251 0.392656 0.135758 0.0986039 0.180681
50000 0.141754 0.0630718 0.00445645 0.464752 0.133596 0.0959651 0.179841
50000 0.143181 0.0626823 0.00221597 0.464114 0.13584 0.0972777 0.179843
50000 0.142234 0.0620977 0.004371 0.412702 0.135745 0.096869 0.179349
50000 0.142892 0.0589691 0.00532413 0.409204 0.137766 0.0995273 0.180315
50000 0.144393 0.0607356 0.0040993 0.476057 0.138352 0.10084 0.180391


==> rotiterationsMarkersNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.989179 0.396723 0.0281799 2.44495 0.954884 0.698132 1.23739
50000 0.901428 0.424083 0.0213096 2.50333 0.860127 0.575976 1.18362
50000 0.812862 0.439218 0.00669152 2.50713 0.715143 0.4756 1.10368
50000 0.759791 0.413061 0.00895819 2.45462 0.671498 0.440131 1.01939
50000 0.710795 0.38939 0.01507 2.48956 0.628394 0.42065 0.92531
50000 0.656165 0.351698 0.0101377 2.08466 0.583782 0.401378 0.829421
50000 0.628293 0.341014 0.0198069 2.11357 0.553931 0.381264 0.796293
50000 0.605654 0.335577 0.0132219 2.0966 0.532817 0.363558 0.768983
50000 0.589778 0.343958 0.00894167 2.08685 0.511078 0.336933 0.761506
50000 0.565771 0.329783 0.00988461 2.02039 0.486591 0.320903 0.737572
50000 0.551301 0.342178 0.0116354 1.9872 0.45742 0.30123 0.712399
50000 0.535202 0.335336 0.00903559 1.99387 0.447243 0.294511 0.679275
50000 0.522702 0.334594 0.0093349 1.94679 0.43537 0.285838 0.654808
50000 0.473379 0.285035 0.00420175 1.99601 0.40777 0.263804 0.620605
50000 0.459739 0.274148 0.00307126 1.89874 0.395647 0.254922 0.61131
50000 0.446135 0.27009 0.00593244 1.97998 0.382755 0.245831 0.591294
50000 0.425658 0.260722 0.00737742 1.99449 0.367814 0.232555 0.563927
50000 0.404189 0.251302 0.011538 2.02119 0.350101 0.220574 0.525647
50000 0.379388 0.22529 0.00359878 1.81406 0.337061 0.210946 0.494419
50000 0.368616 0.22093 0.0030376 1.74152 0.324438 0.204703 0.485909
50000 0.35887 0.218959 0.00423963 1.67925 0.314613 0.198908 0.4709
50000 0.349685 0.219033 0.00625031 1.74568 0.305266 0.192488 0.450455
50000 0.341546 0.217301 0.00503814 1.80148 0.294843 0.183409 0.446781
50000 0.335078 0.213448 0.00203345 1.65185 0.289347 0.178442 0.439004
50000 0.317343 0.2062 0.0071266 1.88416 0.276099 0.16619 0.41557
50000 0.303659 0.18746 0.00544918 1.51853 0.268594 0.163749 0.401652
50000 0.300294 0.187177 0.00651956 1.50282 0.263839 0.161236 0.395297
50000 0.298454 0.186837 0.00443898 1.45087 0.261729 0.159033 0.39406
50000 0.283326 0.179887 0.00528149 1.57736 0.250644 0.151301 0.371088
50000 0.28012 0.177576 0.00329261 1.45332 0.247515 0.152767 0.359714
50000 0.273121 0.175191 0.00258278 1.48137 0.240529 0.14886 0.35222
50000 0.269454 0.172513 0.000965945 1.53116 0.238676 0.148473 0.345965
50000 0.264443 0.17207 0.00382143 1.40486 0.232121 0.144593 0.340325
50000 0.264032 0.17296 0.00442177 1.48234 0.232416 0.144324 0.337382
50000 0.258582 0.169773 0.00347348 1.4731 0.228274 0.142877 0.328775
50000 0.255149 0.168516 0.00330894 1.41096 0.223632 0.141806 0.322203
50000 0.253644 0.174192 0.00263482 1.50263 0.220058 0.135423 0.320916
50000 0.245257 0.176232 0.00447278 1.60728 0.208683 0.129412 0.309213
50000 0.244444 0.180005 0.00350822 1.64346 0.20556 0.127569 0.304457
50000 0.24125 0.178275 0.003447 1.66218 0.202916 0.126695 0.300871
50000 0.238835 0.175694 0.00209465 1.64287 0.200889 0.125946 0.297966
50000 0.236623 0.17378 0.00291117 1.6029 0.20036 0.125351 0.295582
50000 0.232555 0.172242 0.00328983 1.66854 0.19473 0.122518 0.289711
50000 0.228187 0.170928 0.00197297 1.6339 0.191541 0.120392 0.284154
50000 0.223595 0.170919 0.00202049 1.70948 0.186841 0.117535 0.27427
50000 0.215408 0.165928 0.00221953 1.65441 0.180746 0.113214 0.26593
50000 0.211504 0.163531 0.00159494 1.68344 0.177557 0.111829 0.261335
50000 0.209569 0.160536 0.00273001 1.62985 0.176486 0.110426 0.261628
50000 0.203712 0.150918 0.00419889 1.54776 0.171844 0.107443 0.256326
50000 0.202071 0.150141 0.00126698 1.57891 0.171177 0.106082 0.253727
50000 0.196365 0.139787 0.00180968 1.34038 0.166753 0.102966 0.249289


==> rotiterationsMarkersNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.889758 0.357639 0.0352179 2.1988 0.850656 0.632357 1.11592
50000 0.820805 0.356551 0.017081 2.27044 0.778194 0.562881 1.03594
50000 0.751072 0.349837 0.0108871 2.148 0.702342 0.495448 0.945129
50000 0.69955 0.344877 0.0107684 2.08833 0.651327 0.446185 0.88826
50000 0.659804 0.332565 0.00765606 2.07355 0.606232 0.412528 0.836218
50000 0.652305 0.350666 0.0100941 2.16257 0.589856 0.386666 0.845106
50000 0.611663 0.34002 0.00820585 2.10392 0.542591 0.360829 0.79047
50000 0.594443 0.345267 0.00794805 2.12093 0.515816 0.339653 0.772022
50000 0.572662 0.327936 0.00979767 2.20899 0.508959 0.329579 0.743514
50000 0.562552 0.319014 0.00935227 2.10111 0.503777 0.321741 0.737415
50000 0.533686 0.306149 0.00788934 2.01962 0.479372 0.300674 0.706637
50000 0.51885 0.3003 0.00879633 1.94712 0.461064 0.293155 0.684442
50000 0.493586 0.294022 0.0088201 2.02919 0.430364 0.277046 0.642273
50000 0.481763 0.290676 0.00236289 1.97799 0.421584 0.269025 0.626346
50000 0.464356 0.288822 0.00770314 1.91907 0.401195 0.255732 0.596522
50000 0.447959 0.285598 0.00369882 1.95515 0.382545 0.248192 0.564215
50000 0.430394 0.271509 0.0132007 2.0236 0.372332 0.239895 0.54288
50000 0.421229 0.272385 0.00676448 1.96921 0.360299 0.230637 0.531361
50000 0.405702 0.264418 0.0117392 1.87838 0.337359 0.223773 0.51065
50000 0.397907 0.261974 0.00532411 1.85198 0.3299 0.218649 0.501729
50000 0.386153 0.25988 0.00877658 1.8436 0.315625 0.212332 0.481915
50000 0.379808 0.253487 0.00786101 1.81942 0.312617 0.21087 0.473954
50000 0.378151 0.258355 0.00796436 1.80407 0.308296 0.202221 0.477598
50000 0.364619 0.242222 0.00123155 1.80052 0.298239 0.198504 0.459177
50000 0.350146 0.236742 0.0089243 1.83616 0.286046 0.190565 0.43528
50000 0.341144 0.234775 0.00393932 1.81937 0.277804 0.181868 0.426274
50000 0.328965 0.225903 0.0045095 1.79093 0.272971 0.177228 0.410969
50000 0.321261 0.218791 0.00583832 1.74088 0.267924 0.173404 0.400346
50000 0.318347 0.219772 0.00433059 1.72206 0.265698 0.171419 0.395747
50000 0.314734 0.226083 0.00303377 1.79102 0.257619 0.165894 0.386111
50000 0.305357 0.215365 0.00314245 1.5506 0.25269 0.161677 0.379432
50000 0.297825 0.205744 0.00393106 1.45273 0.246419 0.155919 0.376763
50000 0.296833 0.202263 0.00342406 1.45051 0.248007 0.160326 0.371789
50000 0.295886 0.206506 0.00287651 1.45685 0.242834 0.15574 0.37089
50000 0.295442 0.206284 0.0066698 1.44322 0.243938 0.154404 0.369649
50000 0.289113 0.202881 0.00618972 1.45442 0.239272 0.151219 0.361669
50000 0.286795 0.20321 0.00461151 1.46591 0.236506 0.15013 0.356196
50000 0.28112 0.20076 0.00557107 1.48133 0.231008 0.147144 0.350817
50000 0.274557 0.202282 0.00486274 1.41225 0.221847 0.142389 0.3365
50000 0.272737 0.201446 0.00478461 1.46489 0.218974 0.141004 0.334671
50000 0.269924 0.199529 0.00569183 1.41289 0.215602 0.140172 0.329731
50000 0.266419 0.200956 0.00551621 1.4324 0.210179 0.134686 0.324474
50000 0.296575 0.27843 0.00434709 2.48077 0.220828 0.140321 0.338454
50000 0.287427 0.24678 0.0045836 2.21274 0.218732 0.139346 0.336471
50000 0.281888 0.23929 0.00420801 2.08423 0.214019 0.136055 0.33098
50000 0.278792 0.246135 0.00386901 2.15276 0.209518 0.134312 0.322843
50000 0.275901 0.241097 0.00659744 2.11749 0.209357 0.132382 0.322968
50000 0.275318 0.239895 0.0040292 2.16809 0.209258 0.133218 0.3247
50000 0.274257 0.237847 0.00664808 2.10599 0.211223 0.132463 0.326294
50000 0.269752 0.237871 0.00494112 2.1721 0.204488 0.129204 0.319299
50000 0.313088 0.398216 0.00537165 3.14139 0.202904 0.127865 0.327628


==> rotiterationsMarkersNaiveALDIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 1.00096 0.413405 0.0222792 2.67858 0.966755 0.691242 1.26484
50000 0.872598 0.41472 0.0263146 2.35037 0.824259 0.554556 1.13012
50000 0.72404 0.410399 0.00665814 2.49056 0.640911 0.412463 0.953901
50000 0.635161 0.393454 0.00705224 2.48654 0.547581 0.350712 0.809734
50000 0.625538 0.397807 0.00303504 2.41697 0.520666 0.341329 0.807851
50000 0.582767 0.403537 0.00804845 2.47092 0.463727 0.298159 0.750868
50000 0.551919 0.393615 0.00640997 2.68875 0.452594 0.272524 0.711366
50000 0.536831 0.393896 0.00784649 2.98727 0.434577 0.262603 0.690095
50000 0.52452 0.394123 0.00688874 2.78956 0.421877 0.249568 0.668932
50000 0.50482 0.394337 0.00640833 2.78772 0.402198 0.234878 0.634641
50000 0.485348 0.37968 0.00998778 2.87062 0.384023 0.226391 0.610075
50000 0.468911 0.37403 0.00692366 2.76338 0.362038 0.21423 0.602228
50000 0.462964 0.375743 0.00774958 2.8792 0.353406 0.207132 0.596423
50000 0.456714 0.375426 0.00545216 2.74565 0.349428 0.200383 0.5909
50000 0.452409 0.369824 0.00608503 2.8178 0.348498 0.198395 0.586189
50000 0.45348 0.370986 0.00433797 2.7728 0.349013 0.195783 0.593738
50000 0.443707 0.371357 0.00519068 3.00568 0.335325 0.191771 0.57043
50000 0.436377 0.378214 0.00719727 2.64293 0.324125 0.180716 0.563106
50000 0.426999 0.379784 0.00212234 2.77033 0.305308 0.173471 0.552096
50000 0.415383 0.379806 0.00504171 2.69589 0.289848 0.166925 0.536574
50000 0.398616 0.351174 0.00389126 2.32531 0.28359 0.161463 0.530338
50000 0.399545 0.365075 0.00453938 2.49741 0.277784 0.152834 0.532848
50000 0.370396 0.317646 0.00434088 2.63983 0.264721 0.14146 0.515952
50000 0.353921 0.310113 0.00354825 2.66224 0.251957 0.134188 0.493887
50000 0.33894 0.309276 0.00245274 3.09993 0.239863 0.12892 0.459831
50000 0.333555 0.308896 0.00525585 3.01909 0.233785 0.124551 0.448967
50000 0.3237 0.289949 0.00264001 2.55045 0.229347 0.120148 0.444758
50000 0.315565 0.286404 0.00162015 2.15043 0.222479 0.11891 0.421647
50000 0.312794 0.289972 0.00154614 2.14923 0.21484 0.112512 0.423483
50000 0.302936 0.286594 0.00397394 2.12709 0.204726 0.106993 0.407955
50000 0.295831 0.28704 0.00399089 2.12814 0.198175 0.104419 0.386311
50000 0.288072 0.28272 0.00230276 2.29497 0.192771 0.103303 0.378817
50000 0.288277 0.290776 0.00233308 2.63622 0.190837 0.103856 0.367959
50000 0.279728 0.271973 0.00200532 2.48876 0.186209 0.100286 0.365957
50000 0.279281 0.278336 0.00390474 2.30604 0.179031 0.0969935 0.363865
50000 0.274311 0.277359 0.00252032 2.10176 0.1761 0.095975 0.349119
50000 0.273995 0.282542 0.00363718 2.14917 0.169195 0.0966591 0.347265
50000 0.270704 0.28854 0.00256025 2.33392 0.163548 0.0905262 0.338216
50000 0.262969 0.287539 0.0027645 2.16632 0.154786 0.0869168 0.33197
50000 0.261143 0.297015 0.000600276 2.19948 0.15223 0.0850928 0.320899
50000 0.259721 0.292814 0.00273504 2.26231 0.153312 0.0845034 0.321401
50000 0.258345 0.293275 0.00224228 2.1963 0.15164 0.0823263 0.317256
50000 0.257261 0.305757 0.00325772 2.48411 0.145598 0.079065 0.313481
50000 0.253463 0.315134 0.00119401 2.36831 0.141168 0.0780295 0.304722
50000 0.249988 0.317701 0.00182593 2.36493 0.136323 0.0755819 0.298529
50000 0.245447 0.318296 0.00194352 2.31139 0.134172 0.0744114 0.286135
50000 0.239503 0.316869 0.00169417 2.36113 0.128875 0.0726164 0.276945
50000 0.239935 0.31835 0.00214272 2.34466 0.126415 0.0727258 0.277528
50000 0.22645 0.289762 0.00214355 2.35879 0.122972 0.0703219 0.271119
50000 0.219344 0.292024 0.00277776 2.32566 0.119749 0.0687729 0.24517
50000 0.211332 0.272934 0.00212311 2.33693 0.118178 0.0679414 0.236282


==> rotiterationsMarkersNaiveALDIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 1.02263 0.40364 0.0308172 2.68185 0.996734 0.743878 1.27443
50000 0.895955 0.418327 0.0246681 2.768 0.847152 0.595548 1.13627
50000 0.760264 0.397976 0.0140141 2.46247 0.691904 0.474186 0.962793
50000 0.696834 0.34918 0.00507141 2.46352 0.648136 0.441012 0.90076
50000 0.612713 0.326447 0.0117209 2.2842 0.566659 0.370992 0.789505
50000 0.577992 0.325036 0.00675348 2.31543 0.520138 0.334081 0.762342
50000 0.520292 0.305932 0.0112238 2.05542 0.46097 0.29082 0.687347
50000 0.49351 0.305153 0.00603556 2.01009 0.426446 0.264806 0.65574
50000 0.480895 0.303 0.00610246 1.78659 0.410364 0.253307 0.637117
50000 0.467939 0.299203 0.0115253 1.85233 0.392288 0.245196 0.621536
50000 0.429892 0.268804 0.00668278 1.87289 0.369552 0.227559 0.571781
50000 0.409842 0.260272 0.0042024 1.75438 0.350984 0.21052 0.550731
50000 0.392374 0.273923 0.00680603 2.23269 0.325482 0.197004 0.514876
50000 0.366746 0.263416 0.00162063 2.20885 0.302163 0.182821 0.480419
50000 0.346699 0.251087 0.00698685 2.27165 0.286755 0.175178 0.449287
50000 0.338441 0.242825 0.00466302 1.92708 0.280559 0.167027 0.444187
50000 0.311929 0.217704 0.00268485 1.73879 0.257894 0.15034 0.416938
50000 0.300468 0.213939 0.00289267 1.57792 0.245773 0.141669 0.402173
50000 0.293598 0.215047 0.00281877 1.59575 0.236447 0.1397 0.383441
50000 0.275741 0.197589 0.00231868 1.51812 0.223017 0.13309 0.362754
50000 0.268857 0.197478 0.00574263 1.49334 0.214672 0.129471 0.348407
50000 0.262892 0.203013 0.00555524 1.60859 0.205219 0.122257 0.334291
50000 0.255642 0.198419 0.00394651 1.59048 0.200059 0.120013 0.323673
50000 0.248053 0.1959 0.00502296 1.63762 0.19418 0.115193 0.310678
50000 0.241967 0.189831 0.00294878 1.68703 0.192635 0.113971 0.303164
50000 0.235961 0.185595 0.00403671 1.70708 0.187134 0.112708 0.292372
50000 0.225233 0.169169 0.00327361 1.52097 0.182807 0.110242 0.281799
50000 0.214936 0.158248 0.00281919 1.47122 0.175434 0.10643 0.271752
50000 0.209713 0.153014 0.00209392 1.52445 0.171398 0.105578 0.265201
50000 0.206757 0.155057 0.00326915 1.52709 0.169465 0.101482 0.259527
50000 0.200624 0.153016 0.004742 1.42551 0.163816 0.0975459 0.251377
50000 0.192224 0.145988 0.00277332 1.44575 0.158494 0.0936644 0.242793
50000 0.19294 0.144827 0.00270113 1.44476 0.159154 0.0926899 0.246735
50000 0.186724 0.144372 0.00238231 1.57303 0.151077 0.0885607 0.240454
50000 0.182451 0.145342 0.00237723 1.46844 0.14532 0.0849738 0.233729
50000 0.180438 0.14437 0.00238989 1.44548 0.142183 0.0845835 0.228183
50000 0.174611 0.138652 0.00177716 1.48544 0.137832 0.0821517 0.221407
50000 0.15825 0.11315 0.00275466 0.876048 0.127335 0.0767258 0.205233
50000 0.154223 0.110937 0.000871893 0.903215 0.12356 0.0743805 0.201383
50000 0.154239 0.117843 0.00269346 1.21272 0.121491 0.0727764 0.19954
50000 0.152658 0.117246 0.00227508 1.20816 0.119282 0.0720198 0.196094
50000 0.151211 0.11627 0.00156696 1.15144 0.118296 0.0717639 0.193642
50000 0.148879 0.116623 0.000977325 1.17531 0.11517 0.0686924 0.192403
50000 0.146572 0.119193 0.00206449 1.24383 0.111817 0.0675083 0.186505
50000 0.14323 0.117216 0.000818545 1.20433 0.109332 0.067266 0.179052
50000 0.138203 0.109359 0.00200038 1.14053 0.107043 0.0661969 0.175256
50000 0.137384 0.111001 0.000927324 1.13825 0.104935 0.0641503 0.175142
50000 0.134998 0.108795 0.0024189 0.863861 0.101534 0.0628784 0.17136
50000 0.130457 0.105898 0.0012712 0.820387 0.0983637 0.0613116 0.164634
50000 0.126006 0.104776 0.00242441 0.856088 0.0942841 0.0591074 0.154887
50000 0.122735 0.097173 0.0024973 0.798759 0.0939881 0.0597049 0.151396


==> rotiterationsMarkersNaiveEKFDIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.938205 0.388795 0.0272997 2.4559 0.916464 0.653988 1.19875
50000 0.810341 0.39391 0.0151858 2.51859 0.74725 0.525279 1.01612
50000 0.716091 0.386199 0.015594 2.29057 0.636165 0.445175 0.878146
50000 0.679437 0.394348 0.0191384 2.4108 0.586292 0.403764 0.833171
50000 0.652172 0.394216 0.0185175 2.36976 0.554591 0.379692 0.795299
50000 0.61866 0.379536 0.00733639 2.41624 0.520396 0.357152 0.750971
50000 0.588652 0.383449 0.0185364 2.45128 0.484687 0.327794 0.721138
50000 0.546034 0.393528 0.00728034 2.42795 0.433249 0.287983 0.653326
50000 0.528527 0.390417 0.0135342 2.4265 0.413357 0.271165 0.640379
50000 0.530194 0.395796 0.0120518 2.44102 0.410158 0.267845 0.645101
50000 0.524349 0.398675 0.00733588 2.47141 0.404174 0.263086 0.64391
50000 0.520162 0.391762 0.00533342 2.51389 0.404965 0.263454 0.639127
50000 0.498024 0.370088 0.00663781 2.25777 0.396748 0.258775 0.604814
50000 0.512142 0.398016 0.00637272 2.23885 0.394916 0.251834 0.618843
50000 0.504568 0.4015 0.00758367 2.24121 0.386188 0.243893 0.603204
50000 0.496003 0.404003 0.00489924 2.23386 0.373857 0.235571 0.593978
50000 0.493578 0.404316 0.0054907 2.24549 0.374234 0.233818 0.588699
50000 0.494029 0.415223 0.00375855 2.27916 0.366458 0.222287 0.588682
50000 0.485125 0.426678 0.00604917 2.43193 0.35221 0.214773 0.563455
50000 0.475022 0.432226 0.00133798 2.66297 0.343324 0.206826 0.546669
50000 0.454492 0.413544 0.00590328 2.59587 0.334055 0.197407 0.529893
50000 0.449986 0.416074 0.00406294 2.57092 0.321951 0.191552 0.527329
50000 0.447009 0.412243 0.00363208 2.53814 0.320525 0.190952 0.524862
50000 0.43146 0.408704 0.00318472 2.54666 0.307024 0.182752 0.500135
50000 0.410053 0.372078 0.00625511 2.36492 0.295716 0.17543 0.482595
50000 0.401234 0.357053 0.00616276 2.38727 0.292109 0.171509 0.478716
50000 0.390882 0.34849 0.00396977 2.41005 0.284323 0.166483 0.468349
50000 0.382571 0.346061 0.0035937 2.28218 0.280101 0.163917 0.452868
50000 0.368 0.326896 0.00505176 2.37796 0.270481 0.158581 0.440055
50000 0.36362 0.331518 0.00559494 2.36288 0.264552 0.152886 0.430956
50000 0.362517 0.329659 0.00336781 2.36337 0.26259 0.152678 0.432545
50000 0.357784 0.31778 0.00319143 2.36638 0.260992 0.151835 0.431533
50000 0.35288 0.318189 0.00232589 2.19956 0.257247 0.148203 0.422017
50000 0.344332 0.308547 0.00540951 2.17898 0.250536 0.144943 0.412466
50000 0.342664 0.310476 0.00510514 2.30209 0.24718 0.142532 0.409013
50000 0.340534 0.311354 0.00131754 2.22088 0.242985 0.142284 0.402988
50000 0.3325 0.303935 0.00402832 2.24666 0.239232 0.137779 0.393647
50000 0.325485 0.300491 0.00147444 2.10084 0.232022 0.133561 0.384148
50000 0.326308 0.311625 0.00616221 2.12925 0.226014 0.132243 0.378103
50000 0.321933 0.311305 0.00381885 2.06305 0.222712 0.13021 0.369451
50000 0.316408 0.316184 0.00339267 2.3097 0.215862 0.126113 0.358171
50000 0.314917 0.323291 0.00341413 2.4924 0.212229 0.123 0.352397
50000 0.309086 0.318259 0.0032294 2.26652 0.206615 0.119889 0.347545
50000 0.299969 0.306394 0.00212163 2.13329 0.1999 0.113776 0.341148
50000 0.288938 0.29345 0.00437658 1.97941 0.194266 0.111712 0.331306
50000 0.281057 0.286071 0.00414131 1.89025 0.188011 0.109468 0.3196
50000 0.278743 0.289515 0.00241482 1.91832 0.184664 0.106709 0.315265
50000 0.274836 0.287356 0.00195117 1.8238 0.180518 0.104317 0.314572
50000 0.266207 0.275796 0.00317813 1.76665 0.177876 0.103383 0.309096
50000 0.262672 0.267541 0.00431389 1.78794 0.176098 0.101584 0.302194
50000 0.258251 0.266232 0.00300273 1.79346 0.171722 0.100261 0.300235


==> rotiterationsMarkersNaiveEKFDIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 1.02923 0.431015 0.0306786 2.5528 1.00998 0.695719 1.3303
50000 0.926517 0.423966 0.0250193 2.63796 0.876049 0.606545 1.20619
50000 0.84254 0.41925 0.00920074 2.63163 0.772661 0.52523 1.10574
50000 0.757529 0.40263 0.0196344 2.65151 0.680319 0.466182 0.963808
50000 0.673244 0.357854 0.00549477 2.21931 0.609204 0.415149 0.856666
50000 0.649115 0.354014 0.0150962 2.23418 0.586175 0.39766 0.823431
50000 0.625259 0.360838 0.00544357 2.24899 0.546703 0.370142 0.796132
50000 0.605857 0.359398 0.00958278 2.23005 0.527832 0.349788 0.770031
50000 0.586636 0.350189 0.00991765 2.21766 0.511107 0.341597 0.739438
50000 0.565888 0.349575 0.00787622 2.29475 0.488945 0.321128 0.714251
50000 0.549548 0.354318 0.0108424 2.33975 0.465219 0.302755 0.697242
50000 0.538102 0.354839 0.0118482 2.34281 0.450004 0.294339 0.6843
50000 0.516096 0.344483 0.0109926 2.14263 0.423541 0.275826 0.658257
50000 0.496301 0.340876 0.0105083 2.18202 0.40305 0.258928 0.633994
50000 0.490882 0.340594 0.00573075 2.22199 0.396586 0.257015 0.618183
50000 0.47986 0.348759 0.00863527 2.24443 0.377897 0.24522 0.606428
50000 0.477465 0.362911 0.00714325 2.45142 0.372693 0.241728 0.59454
50000 0.466373 0.360909 0.0105508 2.4559 0.360375 0.233491 0.582871
50000 0.45506 0.362712 0.00416208 2.60761 0.345844 0.22463 0.567406
50000 0.439691 0.338218 0.00953291 2.23843 0.336302 0.217761 0.559924
50000 0.430281 0.336007 0.00472373 2.22603 0.327988 0.212377 0.53735
50000 0.421767 0.338724 0.00397407 2.2397 0.318865 0.206806 0.515622
50000 0.410809 0.33384 0.00573285 2.23847 0.309654 0.202774 0.499541
50000 0.403839 0.325292 0.00284118 2.23033 0.305093 0.197134 0.499257
50000 0.40085 0.322047 0.00863958 2.22788 0.303013 0.195723 0.49535
50000 0.386176 0.317154 0.00752105 2.22153 0.294966 0.18906 0.470119
50000 0.375813 0.300797 0.00791817 2.14873 0.286234 0.185229 0.458486
50000 0.369749 0.300452 0.00419331 2.13747 0.282732 0.178658 0.451406
50000 0.371558 0.309842 0.00705529 2.13715 0.274932 0.175897 0.453577
50000 0.372336 0.313772 0.00468605 2.1381 0.272761 0.173145 0.454811
50000 0.365631 0.307827 0.00323175 2.15764 0.273622 0.169739 0.442314
50000 0.363224 0.310191 0.00691886 2.11305 0.270218 0.1657 0.441392
50000 0.349563 0.301718 0.0062781 2.11983 0.258412 0.16242 0.423034
50000 0.342017 0.303651 0.00672057 2.14514 0.249785 0.157606 0.407583
50000 0.338472 0.302027 0.00451677 2.13425 0.245928 0.154953 0.40221
50000 0.334062 0.303397 0.00278846 2.15606 0.237815 0.151163 0.397942
50000 0.326054 0.302921 0.00635264 2.19726 0.23276 0.145365 0.381138
50000 0.324677 0.308557 0.00673001 2.32717 0.228852 0.142552 0.377028
50000 0.314179 0.294055 0.00200033 2.11115 0.223351 0.138374 0.368362
50000 0.311438 0.295286 0.00499224 2.14218 0.219995 0.135954 0.361833
50000 0.307466 0.29543 0.00337113 2.11395 0.216401 0.132421 0.35574
50000 0.304228 0.295647 0.00517157 2.14073 0.212362 0.12986 0.351098
50000 0.298007 0.282324 0.00165186 1.93332 0.208393 0.127454 0.342438
50000 0.291769 0.273423 0.00558401 1.9158 0.204245 0.124819 0.338468
50000 0.281005 0.25668 0.0014175 1.81189 0.197211 0.122494 0.329261
50000 0.266535 0.241334 0.00202386 1.72469 0.189734 0.119596 0.314493
50000 0.262304 0.240011 0.0042427 1.91585 0.186672 0.118341 0.307767
50000 0.256849 0.244661 0.00250229 1.87429 0.180718 0.114139 0.299484
50000 0.248216 0.229673 0.00315084 1.67966 0.176313 0.112437 0.290249
50000 0.244328 0.227744 0.00442119 1.69846 0.173838 0.108316 0.288673
50000 0.236341 0.217588 0.00286649 1.85937 0.168035 0.105062 0.280614


==> rotiterationsMarkersNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.327059 0.141879 0.00454802 0.854766 0.313104 0.220388 0.418861
50000 0.302746 0.153375 0.0060351 0.983346 0.273979 0.190871 0.386247
50000 0.289039 0.154499 0.00799447 0.968368 0.256649 0.174261 0.379815
50000 0.265865 0.146688 0.00183946 0.948294 0.238468 0.164593 0.328289
50000 0.252766 0.141709 0.00264039 0.97154 0.226625 0.154234 0.312785
50000 0.232184 0.124448 0.00509553 1.0373 0.209776 0.143438 0.293798
50000 0.223333 0.11893 0.00489611 0.861141 0.202835 0.137562 0.284776
50000 0.22093 0.130801 0.00437487 1.03642 0.193202 0.131574 0.275998
50000 0.223259 0.139225 0.00220392 1.01056 0.189468 0.12586 0.283264
50000 0.211969 0.136162 0.00240202 0.986502 0.178434 0.115729 0.270404
50000 0.202504 0.126928 0.00507528 1.0332 0.173391 0.112442 0.259958
50000 0.196198 0.123667 0.00545118 1.00297 0.168864 0.109762 0.251093
50000 0.191054 0.125178 0.00532814 0.991233 0.161977 0.105368 0.241869
50000 0.18516 0.122268 0.00300276 0.985675 0.155959 0.102106 0.231903
50000 0.179137 0.122818 0.00218196 1.02205 0.148602 0.0980263 0.219442
50000 0.176972 0.122738 0.00298222 1.00765 0.146316 0.0959277 0.216822
50000 0.170667 0.121253 0.00469214 0.967805 0.139481 0.0917348 0.209391
50000 0.165319 0.114502 0.00356918 0.909732 0.135708 0.0900055 0.201704
50000 0.163343 0.114301 0.00178964 0.952974 0.133752 0.0893824 0.19723
50000 0.161023 0.114116 0.00345266 0.898434 0.130811 0.0880948 0.192035
50000 0.156797 0.112028 0.00238525 0.922615 0.127403 0.0854852 0.186993
50000 0.158522 0.113601 0.00231305 0.919028 0.127247 0.0844604 0.191216
50000 0.155197 0.113328 0.00256196 0.940806 0.124184 0.0823999 0.186042
50000 0.151973 0.111822 0.00418887 0.937515 0.121636 0.0815397 0.182686
50000 0.150855 0.113048 0.00247028 0.916812 0.120065 0.0789636 0.183879
50000 0.1496 0.114387 0.00183991 0.914368 0.117941 0.0781041 0.18142
50000 0.150169 0.123472 0.00277695 1.07454 0.116525 0.0754386 0.179673
50000 0.154655 0.128593 0.00287603 1.09398 0.11776 0.076482 0.183113
50000 0.150674 0.124922 0.00187985 1.05858 0.115682 0.0738657 0.177404
50000 0.147262 0.121341 0.00314263 1.04704 0.112763 0.0717847 0.175287
50000 0.142594 0.118482 0.00169719 1.03076 0.108919 0.069547 0.170826
50000 0.140705 0.117148 0.00169338 1.03642 0.10719 0.0688361 0.167878
50000 0.139557 0.120583 0.00294127 1.0553 0.102729 0.0663501 0.164957
50000 0.137593 0.119328 0.00170154 1.06869 0.101759 0.0658687 0.161581
50000 0.135224 0.116081 0.00186306 1.05594 0.100702 0.0647207 0.159566
50000 0.133133 0.116589 0.00316665 1.0046 0.097335 0.0626872 0.157932
50000 0.131068 0.116193 0.00238527 1.04545 0.0959897 0.060849 0.157155
50000 0.128306 0.113729 0.0011314 1.0532 0.0941478 0.0607007 0.151867
50000 0.127746 0.114776 0.00256372 1.05316 0.0939707 0.0610074 0.15
50000 0.125396 0.112854 0.00226286 1.01983 0.0926801 0.0604556 0.145559
50000 0.122065 0.109166 0.00196753 1.05876 0.0900924 0.058911 0.141741
50000 0.122017 0.108524 0.0013835 1.02834 0.0900095 0.0592533 0.142029
50000 0.123273 0.108243 0.0016059 1.02423 0.0912725 0.0595408 0.145989
50000 0.122544 0.108566 0.00146381 1.0711 0.0902841 0.0593205 0.144481
50000 0.120397 0.107304 0.000818837 1.0393 0.0886485 0.0576003 0.142462
50000 0.120843 0.104106 0.00164458 0.885482 0.0883058 0.0569855 0.142735
50000 0.119036 0.103293 0.00129592 0.862374 0.0866074 0.0565347 0.139366
50000 0.117867 0.100929 0.0026533 0.834305 0.0864915 0.0560215 0.139322
50000 0.119478 0.0996946 0.00154709 0.866361 0.088134 0.0571352 0.144514
50000 0.116649 0.0962146 0.00128729 0.810025 0.0855425 0.0560662 0.14239
50000 0.12527 0.114502 0.00197403 0.850054 0.0866752 0.0550922 0.148092


==> rotiterationsMarkerscEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.323648 0.127711 0.00624975 0.77191 0.316913 0.231485 0.406769
50000 0.295843 0.121123 0.00944813 0.766584 0.285185 0.20742 0.37564
50000 0.267797 0.107598 0.00475434 0.706305 0.259839 0.189397 0.3387
50000 0.250471 0.0977804 0.0128497 0.615625 0.247141 0.177142 0.319661
50000 0.234954 0.0916092 0.00702259 0.587399 0.232782 0.168094 0.297355
50000 0.224062 0.0919312 0.00422949 0.613257 0.219512 0.15739 0.28304
50000 0.210573 0.0886605 0.0029953 0.611289 0.206355 0.145933 0.265975
50000 0.196051 0.0813291 0.005505 0.494072 0.194846 0.135166 0.251743
50000 0.186962 0.0809649 0.00746075 0.481067 0.182363 0.126479 0.240498
50000 0.1758 0.0779779 0.00415727 0.496732 0.169103 0.118904 0.223343
50000 0.173335 0.0763276 0.00418291 0.489602 0.165999 0.117787 0.22061
50000 0.172256 0.0814002 0.00472163 0.641992 0.162787 0.115168 0.21659
50000 0.169102 0.0828213 0.0023069 0.64255 0.158333 0.109586 0.215475
50000 0.161545 0.0822518 0.00226395 0.629861 0.149493 0.102617 0.205424
50000 0.153513 0.0765264 0.0029047 0.5876 0.141917 0.0979074 0.195443
50000 0.145256 0.0720388 0.00252508 0.563184 0.134658 0.0931895 0.185766
50000 0.13979 0.0729968 0.00435929 0.553994 0.126688 0.0883362 0.177153
50000 0.140115 0.0745078 0.00303157 0.557855 0.125989 0.0867954 0.178737
50000 0.137655 0.0728526 0.000738424 0.561733 0.124586 0.0858661 0.175389
50000 0.133347 0.0699177 0.00203468 0.493564 0.120669 0.0826299 0.171236
50000 0.127686 0.0666925 0.00156091 0.50214 0.116302 0.0811936 0.159743
50000 0.125486 0.065814 0.00204349 0.519788 0.114036 0.0801485 0.156452
50000 0.122353 0.0638839 0.00329451 0.488346 0.110778 0.0795737 0.151545
50000 0.118488 0.0618691 0.00299788 0.50901 0.1078 0.0762676 0.146709
50000 0.115638 0.061265 0.00213121 0.510308 0.104549 0.0740287 0.142913
50000 0.113164 0.0583734 0.00213126 0.463435 0.102887 0.072561 0.141285
50000 0.111119 0.0574969 0.00220579 0.464124 0.101127 0.070584 0.140209
50000 0.108595 0.0566621 0.00143068 0.477245 0.0988394 0.0690506 0.1361
50000 0.106901 0.0564154 0.00164251 0.473438 0.0967508 0.0674572 0.134177
50000 0.106037 0.0557674 0.00185107 0.420824 0.0958292 0.0674006 0.133197
50000 0.104096 0.0543096 0.00254652 0.46029 0.093898 0.0654062 0.132635
50000 0.104125 0.0549791 0.00123104 0.436411 0.0941037 0.0647529 0.13367
50000 0.102829 0.0541356 0.00254632 0.439941 0.0930498 0.0643271 0.131337
50000 0.100846 0.0535536 0.00506328 0.433727 0.0913032 0.0624029 0.128488
50000 0.0991257 0.0531094 0.00223736 0.424608 0.0896312 0.061225 0.126971
50000 0.0971107 0.0522646 0.00104145 0.430178 0.0877266 0.0598949 0.12367
50000 0.0953263 0.0512091 0.00153804 0.430907 0.0864418 0.0586289 0.122138
50000 0.0941758 0.0504014 0.00260666 0.408557 0.0854043 0.0582413 0.120487
50000 0.0930687 0.0501829 0.00105318 0.42834 0.0847007 0.057515 0.119896
50000 0.0940815 0.0507674 0.00253257 0.418198 0.0852498 0.0574078 0.121125
50000 0.0931261 0.051645 0.00203236 0.407134 0.0842227 0.0559241 0.120241
50000 0.092022 0.0516418 0.00145745 0.39718 0.0827468 0.0549033 0.119014
50000 0.0924482 0.0511377 0.00265513 0.412666 0.0835582 0.0556342 0.119495
50000 0.0934565 0.0511523 0.00178115 0.435084 0.0844063 0.0572693 0.11974
50000 0.092514 0.0518866 0.00161958 0.401598 0.0824493 0.0558691 0.118853
50000 0.0901507 0.0486014 0.0017176 0.370959 0.0806572 0.0547437 0.117123
50000 0.0884889 0.0473324 0.00185081 0.322179 0.079416 0.053621 0.115226
50000 0.0891531 0.0477244 0.0014126 0.352418 0.0802032 0.0538596 0.117221
50000 0.0884578 0.0470393 0.00130798 0.334834 0.0797809 0.0538335 0.115376
50000 0.0845267 0.043125 0.00246446 0.317601 0.0772058 0.0526549 0.109963
50000 0.0838967 0.0429407 0.00109768 0.313231 0.0769879 0.0522498 0.108809


==> rotiterationsMarkerscEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.298996 0.126308 0.00841416 0.752424 0.287132 0.204506 0.386595
50000 0.271497 0.119193 0.00433143 0.700095 0.260282 0.180157 0.355599
50000 0.244522 0.109324 0.00335033 0.707635 0.230518 0.162306 0.317146
50000 0.230921 0.109858 0.00227539 0.747643 0.216019 0.14894 0.297646
50000 0.213861 0.0978971 0.00337936 0.628051 0.202274 0.141424 0.274464
50000 0.205422 0.0961837 0.00601297 0.625677 0.193591 0.133626 0.265565
50000 0.197107 0.0957355 0.0045545 0.614864 0.182807 0.124813 0.257061
50000 0.190664 0.0954466 0.00590657 0.636675 0.176348 0.118172 0.249947
50000 0.175522 0.0811965 0.0040097 0.515364 0.167082 0.114179 0.227275
50000 0.166438 0.077184 0.00187351 0.493952 0.157511 0.108269 0.215966
50000 0.15914 0.0754513 0.00436169 0.488513 0.148655 0.101809 0.207761
50000 0.153589 0.0738812 0.00426427 0.490969 0.143108 0.0965485 0.201246
50000 0.146195 0.0707347 0.0033234 0.501748 0.136527 0.0922255 0.189509
50000 0.142922 0.0701803 0.00559657 0.473252 0.133023 0.0899532 0.184854
50000 0.140178 0.0684503 0.00527611 0.486249 0.130967 0.0888088 0.181259
50000 0.138575 0.0686954 0.00167927 0.465886 0.128775 0.0868851 0.179493
50000 0.136959 0.0689594 0.00255938 0.467728 0.126448 0.0846095 0.178688
50000 0.131724 0.0660806 0.00204501 0.469602 0.121467 0.0817344 0.172213
50000 0.128169 0.0641482 0.00321734 0.463122 0.118055 0.0799024 0.166676
50000 0.123816 0.0632716 0.00451532 0.469975 0.112879 0.0765068 0.161955
50000 0.123077 0.0638356 0.00458675 0.463381 0.111565 0.0753147 0.161308
50000 0.119956 0.0633088 0.00291027 0.47057 0.10832 0.0726562 0.157278
50000 0.118774 0.0638208 0.0026043 0.466953 0.106546 0.0708911 0.1564
50000 0.115614 0.0627768 0.00148055 0.483214 0.103008 0.0692092 0.151053
50000 0.112435 0.0620853 0.00266621 0.454706 0.0992314 0.0667982 0.14682
50000 0.110153 0.0603929 0.00256883 0.471604 0.0982052 0.0658895 0.14283
50000 0.108701 0.0584695 0.0026814 0.422298 0.0971166 0.0653042 0.141501
50000 0.105831 0.0548417 0.00068258 0.399194 0.0957319 0.0645065 0.138443
50000 0.105281 0.0552232 0.003585 0.391673 0.0950393 0.0635899 0.137981
50000 0.104038 0.0545069 0.00187116 0.424563 0.0938823 0.0630314 0.136828
50000 0.103537 0.0566978 0.00177515 0.556174 0.0925297 0.0621174 0.13466
50000 0.103134 0.0558464 0.00225943 0.521243 0.0926967 0.0617221 0.134616
50000 0.0995313 0.0524842 0.00192935 0.409247 0.0902349 0.0603457 0.130565
50000 0.0973364 0.0518519 0.00124357 0.427995 0.0883553 0.0587388 0.127227
50000 0.0948367 0.0506177 0.0019287 0.483248 0.086031 0.0576468 0.122848
50000 0.0948642 0.0509936 0.00290971 0.461698 0.0857102 0.0575655 0.122994
50000 0.0942445 0.0503565 0.00159312 0.449777 0.085704 0.0570961 0.122122
50000 0.0937689 0.0537629 0.0013257 0.510305 0.0838479 0.0554426 0.119672
50000 0.0929387 0.0543261 0.00190435 0.521626 0.0823484 0.0552701 0.117874
50000 0.0914301 0.0509336 0.000835817 0.432439 0.0818243 0.0545136 0.117298
50000 0.0898408 0.0507229 0.0015547 0.446696 0.0802473 0.0531944 0.115681
50000 0.0898692 0.0502657 0.00228245 0.452236 0.080318 0.0538135 0.114909
50000 0.0899371 0.0526776 0.00128915 0.447835 0.0795037 0.0530975 0.11397
50000 0.087647 0.0513109 0.000954452 0.45849 0.0773861 0.0520307 0.110677
50000 0.0864158 0.0513091 0.00274399 0.444963 0.0757341 0.0513316 0.108258
50000 0.0865268 0.0502127 0.00107126 0.44648 0.0768704 0.0524487 0.107807
50000 0.0855595 0.0504118 0.00154643 0.428383 0.0759327 0.0515345 0.10664
50000 0.0840132 0.0486287 0.0020443 0.44533 0.0747763 0.0509982 0.104843
50000 0.0845396 0.0478511 0.00193093 0.417941 0.0755358 0.0515122 0.105753
50000 0.0832442 0.0466983 0.00146576 0.411513 0.074609 0.0509698 0.104493
50000 0.0830131 0.0451572 0.000722963 0.394331 0.0752263 0.0512 0.105126


==> rotiterationsMarkerscEI0.000030.txt <==
n mean stddev min max median quart1 quart3
72000 0.322945 0.138261 0.00609661 0.868133 0.311136 0.222677 0.410388
72000 0.29539 0.138236 0.00564042 0.854726 0.280218 0.189347 0.381491
72000 0.271823 0.136924 0.005166 0.863533 0.251337 0.168959 0.351137
72000 0.254524 0.133579 0.00121872 0.861535 0.229247 0.156849 0.325374
72000 0.238612 0.126043 0.0044255 0.835865 0.214411 0.146909 0.304808
72000 0.223857 0.121327 0.00353228 0.822776 0.199025 0.137477 0.284126
72000 0.212584 0.116889 0.00409382 0.832787 0.189076 0.130556 0.269339
72000 0.204846 0.115427 0.00238822 0.845011 0.181244 0.124003 0.257869
72000 0.195791 0.113588 0.00177383 0.825148 0.171864 0.118714 0.243654
72000 0.185363 0.108081 0.00226343 0.83666 0.163791 0.113399 0.229658
72000 0.177868 0.105291 0.00546397 0.83365 0.158153 0.109195 0.21974
72000 0.173376 0.105697 0.002498 0.844896 0.152128 0.104708 0.213942
72000 0.16648 0.0961595 0.00317386 0.769138 0.147152 0.101573 0.207009
72000 0.161587 0.0950941 0.00271852 0.780491 0.142001 0.097047 0.202906
72000 0.157925 0.0941552 0.00175547 0.755046 0.138634 0.0951694 0.196918
72000 0.15497 0.0943157 0.00244721 0.770432 0.134618 0.0925609 0.192302
72000 0.149495 0.0937633 0.00257005 0.762915 0.128399 0.0887012 0.184283
72000 0.147211 0.0926686 0.00228282 0.79262 0.126322 0.0865663 0.181965
72000 0.141972 0.0855475 0.00288629 0.727463 0.122225 0.0840531 0.178241
72000 0.13762 0.0823287 0.00208221 0.690791 0.119472 0.0826994 0.171308
72000 0.134489 0.0798051 0.0034608 0.678315 0.117282 0.082427 0.164996
72000 0.130902 0.0799048 0.00156662 0.643915 0.113301 0.0784541 0.161282
72000 0.12724 0.0763936 0.00138856 0.648946 0.110499 0.0763875 0.156388
72000 0.128014 0.0777241 0.00198223 0.671818 0.110585 0.0760609 0.158044
72000 0.126524 0.0768524 0.00301153 0.649236 0.109351 0.0753464 0.155369
72000 0.123545 0.0740122 0.0010728 0.540708 0.10707 0.0733145 0.153948
72000 0.120576 0.0712205 0.00221018 0.526428 0.105624 0.0720955 0.149725
72000 0.117096 0.0708139 0.000567854 0.524764 0.101148 0.0689581 0.146071
72000 0.115426 0.0702735 0.00144029 0.534985 0.0992452 0.0677205 0.144486
72000 0.113781 0.0701585 0.0023125 0.531711 0.0974185 0.0659265 0.142484
72000 0.112238 0.0698618 0.00058215 0.527248 0.0954922 0.0648897 0.140101
72000 0.110974 0.0693275 0.00120244 0.523817 0.0946558 0.0642328 0.137822
72000 0.108968 0.0681576 0.0017702 0.530537 0.0931115 0.0630376 0.136029
72000 0.10755 0.0673676 0.0011183 0.531188 0.0916888 0.0622059 0.134299
72000 0.105514 0.0675198 0.00122727 0.522242 0.0893638 0.0604349 0.131385
72000 0.10264 0.064293 0.00147676 0.526132 0.0879917 0.0597384 0.127942
72000 0.0994533 0.0621836 0.0020811 0.528604 0.0859192 0.0584878 0.123758
72000 0.0976717 0.0600061 0.00199708 0.496795 0.0849625 0.0578218 0.122349
72000 0.0976886 0.0589441 0.00252733 0.497167 0.0857216 0.0586629 0.121582
72000 0.096849 0.0583744 0.00169246 0.497684 0.0844974 0.0581746 0.121267
72000 0.0954117 0.0576327 0.00131923 0.50181 0.0830097 0.0574004 0.119121
72000 0.0941882 0.0567278 0.00256961 0.507799 0.0824242 0.0571002 0.116877
72000 0.0913718 0.0556924 0.00195638 0.505328 0.0800396 0.0554476 0.113725
72000 0.0914003 0.0558329 0.00108395 0.504066 0.0799885 0.0555759 0.113346
72000 0.090137 0.055497 0.00219143 0.494983 0.0789292 0.0547681 0.111323
72000 0.0886393 0.0549254 0.00101433 0.501372 0.0776321 0.0539977 0.108878
72000 0.087085 0.0550329 0.00112016 0.505428 0.0759825 0.0524216 0.107547
72000 0.0862512 0.0542532 0.00150558 0.503925 0.0753992 0.0521819 0.106479
72000 0.0849172 0.054075 0.00230611 0.499798 0.0737976 0.0508879 0.105044
72000 0.0835736 0.0535692 0.000938822 0.505033 0.0726821 0.0502914 0.103285
72000 0.0806723 0.0453763 0.00183945 0.34828 0.0714208 0.049151 0.102248


==> rotiterationsMarkerscEI0.400000.txt <==
n mean stddev min max median quart1 quart3
30000 0.320232 0.132971 0.00530121 0.806136 0.313306 0.219147 0.414956
30000 0.271882 0.112175 0.0129134 0.683363 0.261595 0.190653 0.343263
30000 0.243098 0.101227 0.00936034 0.611956 0.236449 0.169393 0.306143
30000 0.226305 0.0938189 0.0071589 0.585441 0.219518 0.156392 0.287824
30000 0.208407 0.0917897 0.00958098 0.649014 0.198668 0.139972 0.263979
30000 0.197731 0.084991 0.00670782 0.653981 0.189599 0.135729 0.249563
30000 0.188791 0.0835736 0.00420105 0.61887 0.18053 0.126765 0.23994
30000 0.178884 0.0817793 0.00327188 0.595161 0.17192 0.119589 0.225988
30000 0.172827 0.0805528 0.00394773 0.579479 0.163615 0.114338 0.219951
30000 0.16232 0.0758864 0.00430254 0.563408 0.154009 0.107309 0.208678
30000 0.155399 0.0719906 0.00424909 0.550707 0.147686 0.103198 0.199405
30000 0.148296 0.0679935 0.00310604 0.424701 0.141 0.0983479 0.191394
30000 0.144964 0.0675836 0.00420917 0.50052 0.136667 0.0953476 0.186758
30000 0.1384 0.065734 0.00087148 0.40621 0.12865 0.0892255 0.180969
30000 0.133809 0.0633706 0.00155998 0.416097 0.124028 0.0863714 0.173507
30000 0.131061 0.0616903 0.00376264 0.389615 0.121523 0.0848447 0.169412
30000 0.125449 0.0613422 0.003304 0.403642 0.115563 0.0797961 0.16337
30000 0.119572 0.0582062 0.00153659 0.369431 0.110543 0.0756952 0.156746
30000 0.11833 0.057184 0.00392837 0.381607 0.109611 0.0756075 0.154517
30000 0.117875 0.0591711 0.00130351 0.390309 0.108615 0.0735434 0.154834
30000 0.115942 0.0589408 0.00219078 0.425537 0.105359 0.0721855 0.151828
30000 0.11558 0.059235 0.00460999 0.426473 0.105119 0.0713457 0.151264
30000 0.114 0.059431 0.0034884 0.437934 0.103334 0.0706405 0.147204
30000 0.111557 0.0584351 0.00318854 0.427738 0.101033 0.0688556 0.14352
30000 0.106029 0.0510519 0.00150962 0.3303 0.0978007 0.0675812 0.138125
30000 0.105987 0.0511639 0.00248606 0.327359 0.0977047 0.0674465 0.138262
30000 0.105976 0.0508771 0.00103205 0.331098 0.0978602 0.0676356 0.138546
30000 0.105354 0.0508252 0.00171963 0.320794 0.097683 0.0668324 0.136912
30000 0.10356 0.0510245 0.00441362 0.330009 0.0950442 0.0647724 0.135203
30000 0.102084 0.0508734 0.00440543 0.323937 0.0934182 0.063272 0.134245
30000 0.102488 0.0492063 0.00312191 0.293319 0.0950532 0.0651701 0.132843
30000 0.101439 0.0490624 0.00182514 0.285752 0.093628 0.0645748 0.130285
30000 0.0991676 0.0487181 0.00308446 0.290978 0.0909319 0.0631753 0.127556
30000 0.0971724 0.0482785 0.00227383 0.288604 0.0895604 0.0611167 0.125166
30000 0.0967467 0.0480671 0.00183948 0.294444 0.0888752 0.0611081 0.125134
30000 0.0962285 0.0475176 0.00393126 0.311497 0.0880955 0.0605518 0.125249
30000 0.0960266 0.0479826 0.00225088 0.321341 0.0872444 0.0610015 0.124097
30000 0.0938217 0.0470563 0.00285599 0.290719 0.0857748 0.0591753 0.121106
30000 0.0920617 0.0455904 0.00360034 0.274182 0.0843639 0.0577492 0.120042
30000 0.0893183 0.0443568 0.00327008 0.279651 0.082198 0.0567243 0.115637
30000 0.0881654 0.0442511 0.00264155 0.275108 0.0812439 0.0549345 0.115114
30000 0.0871331 0.0420138 0.00148974 0.26467 0.0818537 0.0553359 0.113922
30000 0.0833839 0.0399407 0.00175174 0.235448 0.0787389 0.0528749 0.110242
30000 0.0830027 0.0406039 0.00173695 0.243978 0.0785604 0.0513286 0.110232
30000 0.0875904 0.0535856 0.00151357 0.496713 0.0788647 0.0519365 0.112117
30000 0.0878689 0.0531195 0.001556 0.499425 0.0787123 0.0528084 0.111662
30000 0.0871763 0.0535544 0.00160208 0.511229 0.0779113 0.0523512 0.109649
30000 0.0875384 0.0523464 0.000867835 0.488367 0.0794079 0.0522589 0.111001
30000 0.0917706 0.0526151 0.00141865 0.489661 0.0836776 0.0567726 0.115235
30000 0.0919549 0.0519658 0.00189586 0.497776 0.0842606 0.0568133 0.115824
30000 0.0886672 0.0506454 0.00276416 0.476323 0.0799912 0.0547475 0.110883


==> rotiterationsMarkersrandom.txt <==
n mean stddev min max median quart1 quart3
50000 0.354044 0.133792 0.008261 0.849612 0.34603 0.254026 0.446636
50000 0.326219 0.13447 0.00531905 0.822855 0.32111 0.224832 0.416799
50000 0.307043 0.134885 0.00792874 0.827287 0.304303 0.202125 0.399213
50000 0.278585 0.125814 0.00667187 0.792305 0.271818 0.180048 0.36431
50000 0.263888 0.119542 0.00763129 0.72099 0.254144 0.169079 0.351255
50000 0.246455 0.114794 0.0029238 0.736448 0.236542 0.156457 0.326329
50000 0.234058 0.110258 0.0039837 0.620561 0.222038 0.148609 0.310034
50000 0.22434 0.103494 0.00514795 0.646713 0.212704 0.146009 0.292095
50000 0.215642 0.0986888 0.00316953 0.650492 0.204369 0.140992 0.279903
50000 0.207711 0.0965632 0.00560006 0.667586 0.194731 0.135099 0.268997
50000 0.203519 0.0922526 0.00725958 0.584386 0.192245 0.134108 0.262264
50000 0.198267 0.0860718 0.00546885 0.555027 0.188291 0.134383 0.253143
50000 0.189956 0.0840735 0.00283799 0.566358 0.1786 0.127998 0.243617
50000 0.182853 0.0827014 0.00415782 0.547813 0.171969 0.121994 0.235098
50000 0.178423 0.079736 0.00498367 0.552757 0.168826 0.119973 0.229699
50000 0.175285 0.0787442 0.0021558 0.53558 0.165997 0.117665 0.224199
50000 0.172532 0.078528 0.00582085 0.544245 0.161422 0.114869 0.220161
50000 0.169798 0.0751245 0.000936437 0.470237 0.159395 0.113449 0.219599
50000 0.165399 0.0748591 0.00325326 0.489946 0.155602 0.108999 0.213834
50000 0.165412 0.0755323 0.00409848 0.440897 0.156563 0.108837 0.213073
50000 0.164645 0.0740748 0.00321153 0.444832 0.156277 0.10936 0.209856
50000 0.157719 0.0728189 0.00171338 0.44132 0.148879 0.102649 0.204494
50000 0.155004 0.0701578 0.00265392 0.445436 0.147242 0.102609 0.200634
50000 0.154296 0.0700939 0.00553639 0.422645 0.146549 0.101885 0.198087
50000 0.154682 0.0692267 0.00380666 0.43108 0.148256 0.102104 0.200779
50000 0.155694 0.0677596 0.00395734 0.449428 0.148979 0.104589 0.200319
50000 0.154637 0.0682151 0.00495656 0.482609 0.148472 0.103623 0.199092
50000 0.153873 0.0690731 0.00208688 0.483516 0.146546 0.10166 0.198315
50000 0.152336 0.0687901 0.0018676 0.488962 0.144783 0.100883 0.195133
50000 0.152099 0.0710177 0.00235185 0.474636 0.143408 0.0992129 0.193213
50000 0.150717 0.0708989 0.00330394 0.470997 0.141872 0.0985047 0.190555
50000 0.151524 0.0703986 0.00412359 0.486754 0.142446 0.0993834 0.19192
50000 0.149348 0.0707574 0.00236468 0.491751 0.139434 0.097316 0.189127
50000 0.149015 0.0717933 0.00383832 0.463849 0.138562 0.0960204 0.190469
50000 0.149334 0.0741552 0.00240957 0.481103 0.137421 0.0936501 0.192097
50000 0.149055 0.0743671 0.00217686 0.489331 0.136199 0.0931722 0.194433
50000 0.148583 0.0743339 0.00365281 0.497175 0.135861 0.0932451 0.192001
50000 0.146365 0.0728802 0.0022613 0.473951 0.133508 0.0914544 0.189865
50000 0.144636 0.0716812 0.00149602 0.464225 0.132113 0.091294 0.187021
50000 0.148024 0.0721452 0.00463792 0.463459 0.135931 0.0936831 0.192359
50000 0.146981 0.0711042 0.00409847 0.449463 0.135862 0.0928324 0.191402
50000 0.149456 0.0728224 0.00126796 0.455928 0.136802 0.0940779 0.193113
50000 0.150431 0.073449 0.00623091 0.452216 0.137289 0.0956395 0.192429
50000 0.145493 0.0707559 0.00184209 0.455581 0.132329 0.0934692 0.184096
50000 0.145971 0.0693927 0.00587101 0.444498 0.135119 0.0947224 0.186011
50000 0.147449 0.0694578 0.00267367 0.452705 0.137726 0.0955842 0.189565
50000 0.14599 0.0702765 0.00108206 0.447109 0.135034 0.0932771 0.188938
50000 0.144851 0.0698903 0.00486271 0.444642 0.133931 0.0929408 0.186824
50000 0.142621 0.0697956 0.00305976 0.446578 0.130259 0.0906281 0.185376
50000 0.143539 0.0700701 0.00202769 0.452509 0.131679 0.0911003 0.187468
50000 0.144913 0.0740108 0.00349277 0.517842 0.131118 0.0913042 0.187806


==> rotiterationsMarkersrandom0.000000.txt <==
n mean stddev min max median quart1 quart3
30000 0.325846 0.136349 0.0103184 0.908914 0.311658 0.225143 0.416134
30000 0.30563 0.143539 0.00860248 0.903313 0.289036 0.197899 0.40018
30000 0.285409 0.133404 0.00468667 0.820297 0.27077 0.185606 0.370631
30000 0.273348 0.137717 0.00526302 0.827567 0.253651 0.166519 0.360869
30000 0.24573 0.119453 0.00595059 0.676249 0.228808 0.155261 0.324978
30000 0.237277 0.116697 0.00635678 0.671506 0.222545 0.146254 0.316775
30000 0.225739 0.109472 0.00329245 0.630976 0.213435 0.140312 0.301046
30000 0.223239 0.106969 0.0046911 0.607773 0.211156 0.14065 0.297099
30000 0.217797 0.105354 0.00637609 0.578244 0.205252 0.137989 0.285445
30000 0.213714 0.101781 0.00599368 0.587506 0.201698 0.137664 0.275387
30000 0.211036 0.100005 0.00337235 0.565896 0.20013 0.134097 0.275827
30000 0.213233 0.103283 0.00441082 0.564804 0.2013 0.135213 0.277872
30000 0.205129 0.0991119 0.00188162 0.560637 0.194809 0.129991 0.26855
30000 0.201728 0.096075 0.00553898 0.561569 0.192126 0.128789 0.261119
30000 0.196484 0.0943801 0.00531392 0.579936 0.185685 0.124192 0.25651
30000 0.18965 0.0901241 0.00298657 0.581502 0.179499 0.120446 0.248204
30000 0.184834 0.0884172 0.00325481 0.559212 0.174499 0.116564 0.242852
30000 0.18319 0.0888445 0.00412457 0.553758 0.172105 0.114192 0.241919
30000 0.177431 0.0825777 0.00575043 0.564328 0.169313 0.114201 0.231582
30000 0.1671 0.0757134 0.00244461 0.438821 0.158461 0.110459 0.216587
30000 0.168613 0.0776626 0.00626469 0.485001 0.159146 0.111239 0.218795
30000 0.167606 0.0770311 0.00556308 0.489388 0.161179 0.1087 0.220834
30000 0.165168 0.0756447 0.00255621 0.480282 0.156574 0.107514 0.216216
30000 0.164119 0.0745383 0.000791345 0.460988 0.156376 0.107071 0.215433
30000 0.161562 0.0728228 0.00694495 0.452421 0.154546 0.105672 0.210014
30000 0.163009 0.0720724 0.00162808 0.458768 0.157125 0.108658 0.21043
30000 0.156633 0.0700371 0.00363669 0.454232 0.150495 0.103379 0.202752
30000 0.155335 0.0691432 0.00372685 0.449961 0.149379 0.103297 0.201388
30000 0.15331 0.0672057 0.00325258 0.45458 0.147143 0.102193 0.19784
30000 0.150941 0.067827 0.00384191 0.450346 0.144097 0.0996176 0.193112
30000 0.152368 0.0666621 0.00656468 0.470293 0.144674 0.102887 0.193756
30000 0.146832 0.0652839 0.00517375 0.444119 0.139569 0.0977539 0.185615
30000 0.14654 0.0656857 0.00252007 0.44271 0.139117 0.0963609 0.187593
30000 0.144652 0.0655522 0.00357263 0.448578 0.13679 0.0946344 0.18534
30000 0.142667 0.0638018 0.00436991 0.439941 0.13501 0.0952167 0.181279
30000 0.145799 0.0625704 0.00321555 0.448665 0.14051 0.0997182 0.184209
30000 0.144619 0.0624521 0.00350356 0.429187 0.138616 0.0988325 0.182254
30000 0.143295 0.0623545 0.00649417 0.436539 0.13643 0.0981787 0.179745
30000 0.143588 0.064255 0.00303 0.45359 0.135463 0.0963426 0.181789
30000 0.1419 0.0656639 0.0018702 0.456192 0.132555 0.0930193 0.180741
30000 0.140815 0.0649737 0.00249362 0.442531 0.131067 0.0927896 0.179075
30000 0.137048 0.0628868 0.0036371 0.439265 0.127271 0.0905438 0.174307
30000 0.13698 0.062312 0.00237019 0.44981 0.127993 0.091168 0.174151
30000 0.137396 0.060431 0.00470796 0.452125 0.130555 0.0930023 0.174813
30000 0.137484 0.0609065 0.00179554 0.423654 0.130078 0.0923754 0.174626
30000 0.135047 0.0583707 0.00457134 0.431105 0.128853 0.0925515 0.170203
30000 0.132603 0.0578423 0.00506948 0.432197 0.126661 0.0903959 0.166938
30000 0.135869 0.0589195 0.00577265 0.439686 0.129662 0.0940906 0.170567
30000 0.135478 0.057348 0.00145649 0.4205 0.131076 0.094954 0.169015
30000 0.138255 0.059507 0.00242191 0.409928 0.133953 0.0940865 0.175673
30000 0.136797 0.0599284 0.00470383 0.418219 0.132368 0.0918763 0.175077


==> rotiterationsMarkersrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
30000 0.336124 0.142496 0.00867729 0.84254 0.321525 0.235291 0.421599
30000 0.320683 0.142963 0.00524435 0.834246 0.302237 0.215897 0.408842
30000 0.309768 0.146857 0.00565498 0.835854 0.28845 0.200475 0.396462
30000 0.288153 0.132272 0.00854481 0.695154 0.27354 0.18336 0.378066
30000 0.280115 0.136109 0.00282513 0.914955 0.261297 0.172629 0.370581
30000 0.276602 0.127932 0.0120885 0.887475 0.264028 0.177212 0.362766
30000 0.266795 0.120534 0.00680717 0.801699 0.254555 0.172865 0.34902
30000 0.262764 0.119346 0.00836041 0.818432 0.248669 0.168891 0.34861
30000 0.261425 0.114944 0.00878299 0.82555 0.25294 0.173788 0.33618
30000 0.266773 0.119592 0.0068735 0.815938 0.252339 0.179364 0.341794
30000 0.271034 0.139248 0.00583702 0.892516 0.248208 0.171639 0.344025
30000 0.27382 0.136461 0.00555943 0.889042 0.250243 0.175717 0.349802
30000 0.278796 0.136174 0.00889529 0.900931 0.257719 0.179068 0.357756
30000 0.261406 0.12462 0.0100893 0.872036 0.240216 0.163905 0.349046
30000 0.253853 0.119396 0.00255488 0.707856 0.239737 0.159568 0.336341
30000 0.254906 0.118888 0.00591223 0.71253 0.242081 0.160651 0.336939
30000 0.247163 0.117291 0.00352632 0.71906 0.235228 0.153384 0.323908
30000 0.246027 0.113073 0.0108401 0.708755 0.237849 0.155432 0.319283
30000 0.250024 0.117912 0.00647425 0.721944 0.238882 0.156138 0.326509
30000 0.248272 0.116126 0.0115417 0.691071 0.23678 0.157719 0.321448
30000 0.248645 0.114865 0.00469152 0.710096 0.232231 0.15929 0.32474
30000 0.247606 0.109453 0.00555131 0.722448 0.239521 0.163844 0.31355
30000 0.252012 0.114924 0.00588769 0.720697 0.240869 0.16422 0.320586
30000 0.246237 0.113023 0.00831797 0.748894 0.230591 0.163337 0.310516
30000 0.241872 0.100044 0.012104 0.656718 0.232047 0.167621 0.301517
30000 0.239535 0.100154 0.00656252 0.65473 0.226851 0.165777 0.29666
30000 0.23899 0.101339 0.00959622 0.635762 0.225014 0.166488 0.294776
30000 0.236737 0.103873 0.00666788 0.641417 0.218872 0.16127 0.297394
30000 0.233322 0.107088 0.0101389 0.600151 0.216868 0.153187 0.301232
30000 0.23185 0.107816 0.0100564 0.620375 0.214257 0.152011 0.295986
30000 0.237811 0.11607 0.00658522 0.651236 0.219967 0.150408 0.305472
30000 0.239683 0.116673 0.00839452 0.672166 0.223184 0.151143 0.307165
30000 0.240803 0.121103 0.00651342 0.717633 0.221476 0.153353 0.304398
30000 0.234827 0.114265 0.005095 0.664135 0.217885 0.151753 0.296334
30000 0.240656 0.118234 0.0111869 0.684204 0.218612 0.156715 0.301053
30000 0.235094 0.114458 0.00610638 0.702134 0.213408 0.15318 0.2951
30000 0.236412 0.112954 0.00368567 0.673246 0.219704 0.154332 0.298671
30000 0.244067 0.119606 0.00999374 0.730997 0.222087 0.158057 0.309865
30000 0.240354 0.118684 0.00679911 0.728054 0.218983 0.154674 0.300748
30000 0.238348 0.114768 0.00797573 0.704193 0.219318 0.157306 0.29789
30000 0.234588 0.113497 0.0105064 0.695928 0.216911 0.153412 0.293777
30000 0.235872 0.112166 0.00680511 0.693774 0.216649 0.156312 0.292072
30000 0.244252 0.117823 0.00417981 0.76393 0.22418 0.161655 0.303777
30000 0.249001 0.11356 0.00768498 0.749594 0.232713 0.168079 0.310618
30000 0.24904 0.114905 0.00829316 0.75506 0.234684 0.164204 0.31308
30000 0.245902 0.112443 0.0117351 0.807635 0.231445 0.167801 0.304625
30000 0.245408 0.112027 0.0147153 0.790326 0.230547 0.168378 0.302718
30000 0.247603 0.111653 0.0178906 0.832535 0.231931 0.172704 0.302065
30000 0.256966 0.11887 0.0156303 0.858811 0.23752 0.177241 0.314564
30000 0.254318 0.113536 0.0122043 0.823437 0.239274 0.174764 0.315496
30000 0.265365 0.110696 0.0124308 0.831517 0.248465 0.184034 0.325334


==> rotiterationscEI0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 0.94818 0.402542 0.0196226 2.3758 0.897144 0.644015 1.21975
50000 0.772104 0.388689 0.0168159 2.65831 0.709877 0.48568 0.99823
50000 0.668235 0.435012 0.0155133 3.14146 0.579396 0.381534 0.84702
50000 0.56725 0.433101 0.00461874 3.13907 0.476132 0.300367 0.706673
50000 0.47702 0.409118 0.00717689 3.14139 0.371362 0.222363 0.596258
50000 0.399744 0.39684 0.00656304 3.14083 0.283913 0.171279 0.50076
50000 0.354699 0.410168 0.00525796 3.14007 0.239579 0.135336 0.41492
50000 0.298984 0.382557 0.00229405 3.13938 0.177257 0.100864 0.330834
50000 0.264105 0.34825 0.00192148 3.14016 0.160202 0.0893857 0.295691
50000 0.232532 0.331522 0.000514145 3.13918 0.129426 0.0740084 0.256962
50000 0.196822 0.333338 0.00228262 3.13911 0.102625 0.0574685 0.202246
50000 0.156438 0.212466 0.00147283 2.22231 0.0920262 0.052591 0.1651
50000 0.132611 0.191806 0.000877905 2.28328 0.0716944 0.0393802 0.151229
50000 0.122582 0.182353 0.000724683 2.21728 0.0652906 0.0381976 0.131592
50000 0.103733 0.198393 0.001737 2.43165 0.0509024 0.0302409 0.0918279
50000 0.0915032 0.168775 0.000496304 1.88331 0.0424002 0.0237751 0.0840193
50000 0.0798751 0.14935 0.00112569 1.66431 0.0371782 0.022733 0.0712106
50000 0.06684 0.115806 0.00033635 1.45275 0.0323236 0.0202278 0.055315
50000 0.0574893 0.102118 0.000718323 1.31465 0.0289271 0.0173063 0.050379
50000 0.052407 0.103076 0.000380745 1.4068 0.0252379 0.0163451 0.0414465
50000 0.0453212 0.0838668 0.000675768 1.00002 0.0232158 0.0159085 0.0371149
50000 0.0416952 0.0826554 0.000594517 1.218 0.0222813 0.014675 0.0362803
50000 0.0417766 0.0904453 0.000463786 1.25201 0.0208761 0.0131026 0.0357813
50000 0.0328591 0.0646227 0.000321849 0.824197 0.0161318 0.0108136 0.0270722
50000 0.034334 0.0734968 0.000444996 0.976711 0.0168104 0.01182 0.0261316
50000 0.029926 0.0689872 0.000424987 0.793911 0.0159025 0.0113817 0.0222461
50000 0.0270295 0.0591837 0.000580832 0.842384 0.0153599 0.0114164 0.0211179
50000 0.0247045 0.0497158 0.000386053 0.805562 0.014529 0.0105972 0.0197921
50000 0.0249659 0.0505476 0.000650693 0.825681 0.016054 0.0114138 0.0218275
50000 0.0253003 0.0632958 0.000185554 0.884189 0.0145032 0.0104199 0.0197938
50000 0.0243546 0.0527512 0.000382443 0.69097 0.0148588 0.0111297 0.0193652
50000 0.0192366 0.032029 0.000387608 0.478932 0.013729 0.00996321 0.0181664
50000 0.0191167 0.0328928 0.000385623 0.493237 0.0134494 0.00970534 0.0184044
50000 0.0188229 0.0358562 0.000507301 0.497183 0.0131372 0.00946105 0.0175362
50000 0.0154123 0.0155813 0.000421485 0.205522 0.0124516 0.00905043 0.0169913
50000 0.016592 0.0192559 0.000451876 0.238879 0.01338 0.00991678 0.0172819
50000 0.0239727 0.0642977 0.000311501 0.797629 0.01327 0.009715 0.0170905
50000 0.0196957 0.0483884 0.000395516 0.652732 0.011993 0.00851954 0.0158614
50000 0.0200303 0.049106 0.000371914 0.6285 0.0125224 0.00913271 0.016281
50000 0.0185305 0.037417 0.000114204 0.527211 0.013122 0.00994055 0.016635
50000 0.0151062 0.017577 0.000310457 0.290996 0.0124062 0.00923493 0.0159695
50000 0.0147534 0.0173372 0.000398311 0.2748 0.0119899 0.00902 0.0153689
50000 0.0129231 0.00974249 0.000382689 0.128213 0.0113439 0.00853811 0.0146071
50000 0.0131867 0.00981204 0.000794265 0.145746 0.0116375 0.00862521 0.0149477
50000 0.0137155 0.00941493 0.000562433 0.128634 0.0122805 0.00926202 0.0158019
50000 0.012781 0.00609144 0.000324241 0.0875824 0.0122188 0.0092098 0.0152496
50000 0.0127415 0.00674562 0.000528325 0.098715 0.0119754 0.00892348 0.0151451
50000 0.0124797 0.00626775 0.000330806 0.0787321 0.0119326 0.00857649 0.0152545
50000 0.0126793 0.00552309 0.000348214 0.0637229 0.012239 0.00930086 0.0153377
50000 0.0123612 0.00493928 0.000351383 0.0491497 0.0120823 0.00908799 0.0151865
50000 0.0129789 0.00503914 0.000271849 0.0434673 0.0127689 0.00958888 0.0159281


==> rotiterationscEI0.000010.dat <==
n mean stddev min max median quart1 quart3
50000 0.985401 0.405385 0.0188511 2.66501 0.979738 0.691608 1.24431
50000 0.802071 0.453649 0.0144719 2.66407 0.694981 0.46412 1.06174
50000 0.648628 0.413284 0.0101041 2.61086 0.540336 0.354242 0.839256
50000 0.508644 0.373953 0.00120535 2.78363 0.402325 0.254601 0.653346
50000 0.448376 0.356009 0.00630429 3.0599 0.337775 0.205456 0.578335
50000 0.401392 0.344894 0.00502653 2.83753 0.288812 0.169675 0.511743
50000 0.344733 0.286073 0.00566371 2.06217 0.252089 0.144608 0.449643
50000 0.311129 0.263318 0.00356027 2.17543 0.231463 0.126435 0.41607
50000 0.261829 0.202637 0.00246202 1.71908 0.200276 0.11087 0.35972
50000 0.210282 0.170243 0.0018732 1.59809 0.161761 0.086809 0.285863
50000 0.189348 0.165051 0.00153224 1.4849 0.137311 0.0725387 0.256207
50000 0.164897 0.148637 0.00151341 1.29589 0.120465 0.0623056 0.218492
50000 0.147019 0.131019 0.0007596 1.40629 0.109045 0.058813 0.189484
50000 0.129488 0.131716 0.00121744 1.49823 0.0950343 0.0522461 0.158197
50000 0.116034 0.125328 0.00150049 1.41164 0.08183 0.0446913 0.139163
50000 0.0963414 0.0976071 0.00111495 0.886491 0.0679813 0.0374005 0.11469
50000 0.0848334 0.100114 0.0013596 1.06813 0.054379 0.0317085 0.099734
50000 0.0763344 0.080151 0.00124909 0.904402 0.0516681 0.028943 0.0925209
50000 0.0706109 0.0834951 0.000769956 0.94677 0.0453968 0.0246473 0.0842994
50000 0.0605251 0.0637576 0.000977686 0.531044 0.0397816 0.0228402 0.0692358
50000 0.0592541 0.072036 0.000185287 0.763234 0.0366702 0.0202444 0.0648245
50000 0.056999 0.080239 0.00063227 0.813479 0.0328808 0.0196763 0.0587726
50000 0.048825 0.0590068 0.000419467 0.539193 0.029911 0.0182472 0.0500479
50000 0.0443104 0.0536822 0.000605178 0.508503 0.0286514 0.0184681 0.0462041
50000 0.0387926 0.0479816 0.000229982 0.439303 0.0252352 0.0161904 0.0398626
50000 0.0430773 0.0611541 0.000605475 0.610997 0.0247625 0.0160335 0.040667
50000 0.0342484 0.0363543 0.000410461 0.409404 0.0228662 0.0151852 0.0385886
50000 0.0307465 0.0338197 0.000279234 0.37328 0.0211444 0.0141931 0.0324926
50000 0.0292827 0.0314436 0.000499243 0.329488 0.0204828 0.0140358 0.0303295
50000 0.0282197 0.0314748 8.02755e-05 0.327493 0.0193943 0.0139458 0.0279211
50000 0.0238522 0.022716 0.000275507 0.243068 0.0178302 0.0121404 0.0260195
50000 0.0218273 0.0194538 0.000533272 0.222953 0.0166014 0.0119675 0.0247823
50000 0.0275894 0.0546031 0.000786987 0.687669 0.016202 0.0113935 0.0234609
50000 0.0239946 0.0321322 0.000804138 0.398524 0.0160207 0.0117082 0.0227579
50000 0.0222348 0.0241513 0.000441736 0.270546 0.0159336 0.0115481 0.0222142
50000 0.0218418 0.0250254 0.000436704 0.310497 0.0158831 0.0116903 0.0217833
50000 0.0197685 0.0196777 0.000417719 0.242327 0.0155035 0.0113799 0.0206689
50000 0.0187974 0.0159205 0.000506302 0.183172 0.0154864 0.0115928 0.0198694
50000 0.017395 0.0123395 0.000375102 0.173069 0.0150144 0.0109023 0.0200907
50000 0.0165669 0.011519 0.000309074 0.189066 0.0146521 0.0106797 0.0191574
50000 0.0160467 0.00984042 0.00035125 0.136077 0.0141768 0.0104248 0.0187176
50000 0.0161492 0.00897042 0.000344671 0.103274 0.0144633 0.0107957 0.0189374
50000 0.0161133 0.00868019 0.000419744 0.100487 0.0144834 0.0112882 0.0185121
50000 0.0157384 0.00813562 0.000624407 0.097663 0.0146017 0.0110813 0.0185652
50000 0.0155783 0.00693152 0.000228526 0.0723609 0.0147297 0.0112162 0.0186341
50000 0.0148753 0.00618933 0.000394853 0.065806 0.0142519 0.0109629 0.0177861
50000 0.0143971 0.00522102 0.000250658 0.0542106 0.014288 0.0108781 0.0173956
50000 0.0135917 0.00552889 0.000205069 0.0551316 0.0133381 0.00982318 0.0167714
50000 0.0135609 0.0055529 0.000418342 0.0474953 0.0128353 0.00966612 0.016889
50000 0.0139944 0.00526564 0.000116717 0.04965 0.013666 0.0103726 0.0170794
50000 0.0138334 0.00520908 4.12004e-05 0.0427336 0.0135787 0.01012 0.0170151


==> rotiterationscEI0.000030.dat <==
n mean stddev min max median quart1 quart3
50000 0.990705 0.381879 0.0414074 2.39857 0.958635 0.723472 1.22316
50000 0.794823 0.480075 0.0226858 3.14083 0.690418 0.475282 0.964667
50000 0.665407 0.500098 0.0143637 3.14023 0.54963 0.366472 0.782973
50000 0.519577 0.457019 0.0104023 3.14154 0.394818 0.262366 0.58973
50000 0.44232 0.413888 0.00434851 3.12943 0.31994 0.211645 0.499846
50000 0.363866 0.377088 0.00405717 2.98736 0.254004 0.162766 0.39101
50000 0.326915 0.342852 0.00430388 2.87854 0.223189 0.134867 0.362244
50000 0.302111 0.317332 0.000683826 2.55735 0.202798 0.120615 0.335105
50000 0.269043 0.285991 0.00107431 2.6975 0.180603 0.107362 0.307228
50000 0.235307 0.239771 0.00317205 2.24025 0.159159 0.0943398 0.272336
50000 0.221372 0.232122 0.0020564 2.13337 0.144734 0.0841864 0.258281
50000 0.209681 0.234975 0.00367867 2.43513 0.136314 0.0808873 0.238325
50000 0.185653 0.219321 0.00168252 2.17927 0.113555 0.0691246 0.203092
50000 0.165247 0.190832 0.00192461 1.80165 0.101675 0.0620743 0.180778
50000 0.148646 0.168466 0.00173065 1.62329 0.0894193 0.0545424 0.165205
50000 0.13491 0.153221 0.000771616 1.34094 0.0802687 0.0477229 0.152593
50000 0.119897 0.136729 0.00064372 1.33824 0.0723669 0.0429548 0.134777
50000 0.11048 0.13025 0.00174719 1.50925 0.0674183 0.0415537 0.122422
50000 0.100657 0.11327 0.000727552 1.14835 0.0605563 0.0383308 0.112807
50000 0.0905841 0.0985841 0.000937698 1.00065 0.0555144 0.035431 0.0993478
50000 0.0847864 0.0940277 0.00145359 0.861918 0.051198 0.03188 0.0914953
50000 0.0860412 0.0990014 0.000799159 0.816846 0.04964 0.0307806 0.0932943
50000 0.0771296 0.0855078 0.000614464 0.631941 0.0460921 0.0285938 0.0855759
50000 0.0715137 0.0849986 0.000959928 0.806733 0.0433026 0.0252073 0.0757325
50000 0.0675619 0.0827404 0.000973321 0.777561 0.0400574 0.0232129 0.0707611
50000 0.0648367 0.0826731 0.00065067 0.703883 0.0369191 0.0219374 0.0662342
50000 0.0589726 0.0764043 0.000577341 0.685119 0.0343416 0.0208664 0.0582144
50000 0.0510689 0.0607427 0.000883672 0.647347 0.0306467 0.0185975 0.0549104
50000 0.0477078 0.0622908 0.000906905 0.62029 0.0269173 0.0167293 0.0479671
50000 0.0427104 0.0516754 0.000826853 0.461736 0.0252204 0.0165832 0.0423877
50000 0.040191 0.0497867 0.000232991 0.522108 0.0231667 0.015827 0.0378128
50000 0.0390361 0.0509557 0.00098882 0.586265 0.0225691 0.0152128 0.0367444
50000 0.0381872 0.0460403 0.000760558 0.546584 0.0230061 0.0159699 0.0371042
50000 0.036606 0.0440695 0.00055939 0.403515 0.0229649 0.0146728 0.037714
50000 0.0322273 0.0376142 0.000396766 0.396105 0.0211942 0.0134377 0.0336475
50000 0.0286713 0.0321567 0.000792362 0.328654 0.0190094 0.0128086 0.0289719
50000 0.0289091 0.0334339 0.000358277 0.388879 0.0189231 0.0134088 0.028802
50000 0.0275016 0.031766 0.000761404 0.353178 0.017953 0.0129148 0.0266246
50000 0.0271065 0.0306113 0.000311074 0.374906 0.0178487 0.0129779 0.0264305
50000 0.0255456 0.027054 0.000456866 0.333042 0.0179506 0.0127787 0.0256467
50000 0.0242196 0.0260191 0.000393622 0.390622 0.0178077 0.0121823 0.0255816
50000 0.0245833 0.0259206 0.000237068 0.362857 0.0180355 0.012428 0.0262089
50000 0.0224261 0.0200035 0.000641811 0.222019 0.0172003 0.011994 0.0248214
50000 0.0224655 0.0199946 0.000335803 0.227901 0.0171454 0.0123903 0.0240233
50000 0.0217814 0.0196996 0.000603113 0.226712 0.0168446 0.0123487 0.0229161
50000 0.0202176 0.016549 0.000491927 0.192214 0.0160655 0.0118464 0.0220483
50000 0.0197465 0.0154126 0.000236763 0.176079 0.0160674 0.011633 0.0221958
50000 0.0180754 0.0137499 0.000645946 0.179827 0.0155034 0.0111163 0.0202309
50000 0.0175527 0.0142757 0.000121045 0.191656 0.0150128 0.0108442 0.0195087
50000 0.017795 0.0133001 0.000522524 0.194136 0.0152869 0.0112173 0.0198852
50000 0.0174049 0.0130332 0.00036115 0.178976 0.0149439 0.010734 0.0199012


==> rotiterationscEI0.000100.dat <==
n mean stddev min max median quart1 quart3
50000 0.995045 0.382556 0.0204923 2.28511 0.968853 0.726348 1.24238
50000 0.857442 0.590655 0.00826316 3.14103 0.680461 0.467226 1.01501
50000 0.657632 0.518719 0.0124499 3.13917 0.50453 0.325421 0.787225
50000 0.520673 0.427896 0.00752385 3.12955 0.388408 0.254589 0.620277
50000 0.451049 0.459937 0.004094 3.14131 0.301737 0.193532 0.491961
50000 0.401612 0.455523 0.00719498 3.14086 0.254825 0.157883 0.409216
50000 0.344764 0.457546 0.00430829 3.14024 0.193058 0.11767 0.318527
50000 0.314774 0.441366 0.0024784 3.14047 0.169159 0.10538 0.282059
50000 0.281755 0.397144 0.00254239 3.1291 0.153613 0.0982328 0.249628
50000 0.26724 0.38583 0.00398313 3.13345 0.144845 0.0953541 0.232257
50000 0.254614 0.379534 0.00227512 3.13673 0.137629 0.0892621 0.218169
50000 0.24692 0.390227 0.00289229 3.14028 0.129324 0.0841238 0.203774
50000 0.234788 0.366653 0.00323406 3.13857 0.124981 0.0799155 0.198559
50000 0.213666 0.327879 0.00256258 3.13183 0.115039 0.0734307 0.187664
50000 0.209858 0.329384 0.00206186 3.11578 0.109169 0.0683349 0.177414
50000 0.201948 0.314714 0.00295516 3.09616 0.105086 0.0644036 0.17516
50000 0.190783 0.29956 0.00147191 3.10116 0.0999165 0.0617831 0.164388
50000 0.181365 0.290703 0.00213332 3.13612 0.0910608 0.0562255 0.154055
50000 0.173134 0.289612 0.00263509 3.1412 0.084051 0.0521851 0.143125
50000 0.168981 0.293224 0.00132608 3.10013 0.0811761 0.0490756 0.138366
50000 0.168945 0.3127 0.00144578 3.08883 0.0766257 0.0472993 0.129504
50000 0.164051 0.312343 0.00115559 2.88125 0.0718033 0.0455229 0.121194
50000 0.157424 0.305841 0.00183064 2.90665 0.0673336 0.0409986 0.113349
50000 0.154407 0.313156 0.000441011 2.91373 0.0625133 0.0380701 0.107796
50000 0.156035 0.340267 0.00191086 3.13573 0.061454 0.0368382 0.106729
50000 0.154089 0.339192 0.00102822 3.1368 0.0626537 0.0368772 0.106002
50000 0.150862 0.35135 0.000179653 3.14143 0.0582455 0.035068 0.0989478
50000 0.149976 0.380468 0.000894803 3.13824 0.0533775 0.0327783 0.0905758
50000 0.129689 0.302479 0.00136966 3.13113 0.0506356 0.0314329 0.0850788
50000 0.12418 0.28799 0.000530996 3.1362 0.0489882 0.0292486 0.0837044
50000 0.118054 0.269261 0.00129356 3.12281 0.0467186 0.0277084 0.0790373
50000 0.115885 0.280308 0.000310196 3.09224 0.043539 0.0259637 0.0718107
50000 0.111245 0.285561 0.000749226 3.13377 0.0404252 0.0247472 0.0660401
50000 0.107692 0.284889 0.000504576 3.11646 0.0373096 0.0234765 0.05952
50000 0.103391 0.265531 0.00129261 3.11013 0.036068 0.023036 0.0570766
50000 0.0971751 0.247275 0.000824839 2.76856 0.0354895 0.0229999 0.0564963
50000 0.0894318 0.218661 0.00048129 2.66211 0.0337141 0.0216015 0.0535701
50000 0.0876965 0.21824 0.00050979 2.54931 0.0321454 0.0202607 0.0506036
50000 0.0851831 0.224226 0.000255899 2.70476 0.0302376 0.0196027 0.0473645
50000 0.0822709 0.221871 0.000561322 2.95095 0.02885 0.0188585 0.0464133
50000 0.0814288 0.231212 0.000350794 2.8614 0.0274696 0.0180691 0.0447402
50000 0.0756934 0.210482 0.00129423 2.77248 0.0261226 0.0169664 0.0430352
50000 0.0668129 0.171594 0.000393628 2.59343 0.0249476 0.0165229 0.040206
50000 0.0639741 0.162849 0.000635322 2.27594 0.0239247 0.0159136 0.0387751
50000 0.0640346 0.170227 0.000679134 2.04516 0.0226543 0.0151465 0.0375032
50000 0.0642366 0.175203 0.000394038 2.02174 0.0229618 0.0151245 0.0366512
50000 0.0625873 0.180835 0.000200294 2.12132 0.0227948 0.0152839 0.0349777
50000 0.0642086 0.192062 0.000627162 2.29028 0.0226046 0.015439 0.0343755
50000 0.063302 0.191285 0.000852227 2.26809 0.0219633 0.0152986 0.0322768
50000 0.0661285 0.206136 0.000357559 2.3821 0.0223665 0.0159281 0.0318837
50000 0.0623316 0.188101 0.000218204 2.15394 0.021808 0.0158876 0.0305497


==> rotiterationscEI0.100000.dat <==
n mean stddev min max median quart1 quart3
50000 0.894459 0.383111 0.0250662 2.30082 0.869865 0.614031 1.14971
50000 0.764857 0.382003 0.0201629 2.23188 0.717063 0.480707 0.982224
50000 0.680057 0.410506 0.0181011 3.12482 0.59191 0.399306 0.848901
50000 0.616687 0.381679 0.00858872 2.79494 0.530241 0.352563 0.763062
50000 0.545921 0.356617 0.0055137 2.62892 0.463371 0.298289 0.682021
50000 0.495225 0.32903 0.00881082 2.67445 0.416686 0.27028 0.61944
50000 0.459763 0.318472 0.00858865 2.5337 0.381049 0.243348 0.576543
50000 0.431371 0.318947 0.00747821 2.47386 0.343686 0.219558 0.535865
50000 0.407653 0.316041 0.00590248 2.24223 0.316535 0.195972 0.513001
50000 0.390274 0.31242 0.00375352 2.27117 0.2996 0.18133 0.493142
50000 0.36802 0.302825 0.00540725 2.11946 0.279021 0.167909 0.460011
50000 0.346422 0.29124 0.00318105 2.1466 0.260761 0.157982 0.426721
50000 0.323945 0.270785 0.00368193 2.11495 0.243692 0.149106 0.398106
50000 0.30362 0.242086 0.00420856 2.07997 0.232651 0.142856 0.381012
50000 0.282777 0.221925 0.00478263 1.86572 0.21944 0.135666 0.352804
50000 0.272838 0.218972 0.00261764 1.78677 0.209022 0.130016 0.338495
50000 0.255933 0.198499 0.00411481 1.60854 0.19835 0.123619 0.316387
50000 0.244388 0.191058 0.00242694 1.42939 0.187523 0.116293 0.306203
50000 0.231653 0.177452 0.00292624 1.21251 0.178346 0.110704 0.293421
50000 0.216507 0.168622 0.0025262 1.28063 0.165239 0.100926 0.273878
50000 0.201635 0.158931 0.00240692 1.23254 0.154101 0.0948508 0.255189
50000 0.191117 0.156072 0.00315292 1.24114 0.1444 0.087289 0.239733
50000 0.181789 0.152472 0.00261989 1.16434 0.135736 0.0818999 0.224292
50000 0.174751 0.157221 0.00244699 1.13945 0.12608 0.0766162 0.210739
50000 0.165437 0.14963 0.00355554 1.17171 0.119176 0.0715002 0.199821
50000 0.159442 0.145986 0.0018546 1.15127 0.115587 0.0695991 0.189081
50000 0.151768 0.136425 0.00122872 1.10912 0.111835 0.0676447 0.181797
50000 0.145878 0.130881 0.00100938 1.10739 0.107309 0.0639974 0.177005
50000 0.140524 0.126063 0.00120173 1.02086 0.10335 0.0619194 0.171484
50000 0.134967 0.118588 0.0017981 1.06226 0.101051 0.0602674 0.165927
50000 0.131046 0.114524 0.00123378 1.05206 0.0996307 0.0577678 0.162841
50000 0.124994 0.114966 0.00162797 1.10769 0.092693 0.0548393 0.150703
50000 0.118706 0.110566 0.00190095 1.0093 0.0874868 0.0517736 0.142717
50000 0.114965 0.106008 0.000724711 1.04801 0.0854687 0.0506942 0.139673
50000 0.11113 0.105302 0.00099784 1.00776 0.081751 0.0485805 0.133452
50000 0.104301 0.0974983 0.00115674 0.903906 0.0780287 0.0468328 0.124048
50000 0.10025 0.0934591 0.00133379 0.832437 0.0748294 0.0455851 0.118883
50000 0.0927603 0.0857991 0.00109863 0.827542 0.0689141 0.0422274 0.111196
50000 0.0907344 0.0886227 0.00103601 0.868944 0.0664384 0.0403612 0.106988
50000 0.0885325 0.0879262 0.00137978 0.866935 0.0646805 0.0391315 0.103239
50000 0.0856547 0.0835411 0.00128987 0.799947 0.0622385 0.038807 0.099723
50000 0.0946143 0.111099 0.000815482 0.984152 0.0614127 0.0385473 0.101012
50000 0.0896093 0.0967779 0.00194679 0.84587 0.0596593 0.0374169 0.0982378
50000 0.085355 0.0902613 0.00125265 0.832763 0.0584658 0.0360573 0.0955487
50000 0.0803841 0.0819391 0.000345653 0.785761 0.056629 0.0351191 0.0915087
50000 0.0778945 0.0823561 0.000878125 0.762881 0.0538852 0.033218 0.0880825
50000 0.0714453 0.073364 0.000748996 0.749898 0.0508389 0.0316462 0.0812052
50000 0.0677599 0.0709549 0.00117592 0.762713 0.0481004 0.0299284 0.0767521
50000 0.0648269 0.0671995 0.00105234 0.744933 0.0467536 0.0286996 0.0741899
50000 0.0634853 0.0685231 0.000896633 0.74237 0.0454743 0.0276259 0.0722806
50000 0.0604576 0.0631332 0.000507749 0.638338 0.0430232 0.0266763 0.0690548


==> rotiterationscEI0.200000.dat <==
n mean stddev min max median quart1 quart3
50000 1.01484 0.418758 0.0356882 2.58902 0.974826 0.703295 1.29183
50000 0.905128 0.476313 0.0184314 2.70687 0.804666 0.56171 1.14993
50000 0.735577 0.455132 0.00406865 2.97352 0.617417 0.408765 0.956101
50000 0.607001 0.416341 0.0132565 3.05889 0.492585 0.313126 0.781673
50000 0.535433 0.399344 0.0103128 2.92437 0.420986 0.266413 0.667979
50000 0.465905 0.366331 0.00518104 2.8537 0.354985 0.217104 0.598142
50000 0.405015 0.33175 0.00074887 2.85516 0.301808 0.186101 0.512972
50000 0.357891 0.300433 0.00154936 2.27646 0.254022 0.154307 0.469373
50000 0.319909 0.283993 0.0024307 2.10879 0.221477 0.13788 0.393203
50000 0.305052 0.291899 0.00237511 2.1389 0.201653 0.121445 0.36406
50000 0.269425 0.258607 0.00391534 2.19145 0.184407 0.112091 0.319107
50000 0.237552 0.214506 0.00145229 1.81861 0.168693 0.10207 0.292556
50000 0.219363 0.198233 0.00256514 1.49826 0.155451 0.0925168 0.272986
50000 0.213084 0.210746 0.00266088 1.68117 0.141365 0.0821884 0.254633
50000 0.193377 0.189547 0.0014311 1.53124 0.129373 0.0768051 0.231169
50000 0.177359 0.168724 0.00141715 1.44211 0.119793 0.0728018 0.211168
50000 0.161506 0.155722 0.00241844 1.2643 0.110612 0.0664097 0.187928
50000 0.151731 0.153726 0.00191024 1.25087 0.100533 0.0613824 0.171082
50000 0.140448 0.141721 0.00118494 1.18168 0.0932446 0.0557203 0.163154
50000 0.127744 0.128042 0.00158985 1.10852 0.0857485 0.0496933 0.149971
50000 0.112493 0.104012 0.000996675 0.892749 0.0780697 0.0466191 0.138911
50000 0.103464 0.0939561 0.00140331 0.775264 0.0719287 0.0437219 0.127958
50000 0.0999805 0.0941929 0.0011405 0.795987 0.0659877 0.0399467 0.125798
50000 0.0958052 0.0964368 0.00060143 0.828455 0.0626357 0.0380182 0.114166
50000 0.0896204 0.089463 0.000894497 0.775495 0.0586763 0.0359028 0.106746
50000 0.083326 0.0866172 0.00127508 0.777219 0.0538939 0.0326588 0.0969749
50000 0.0738517 0.0761852 0.000602077 0.706795 0.0490808 0.0291587 0.0868225
50000 0.0682822 0.0721878 0.000806961 0.63203 0.0434841 0.0269185 0.0787292
50000 0.0627283 0.0662136 0.00101937 0.670187 0.0401808 0.0245609 0.0722862
50000 0.058278 0.0593181 0.000702427 0.606614 0.0374349 0.0229889 0.0698596
50000 0.0565643 0.0579674 0.000670403 0.557975 0.0364854 0.0217498 0.0681776
50000 0.0530389 0.0557711 0.000259892 0.549422 0.0335308 0.0203674 0.0635001
50000 0.0505366 0.0545005 0.000731053 0.547315 0.0316079 0.0200189 0.0578748
50000 0.0448569 0.04545 0.000435352 0.466244 0.0293861 0.0186539 0.0508418
50000 0.0432275 0.0441161 0.00046708 0.361232 0.0274282 0.0176987 0.0489926
50000 0.0407361 0.0393139 0.000763665 0.359764 0.0271201 0.0177751 0.0461574
50000 0.0392144 0.0380624 0.00077054 0.373915 0.0256101 0.0171108 0.0443356
50000 0.0362837 0.0343877 0.000227922 0.341345 0.0247429 0.0160005 0.0416684
50000 0.0332922 0.030359 0.000645045 0.350438 0.023756 0.0152105 0.0388572
50000 0.0347602 0.0327705 0.000586265 0.323155 0.0245468 0.0155437 0.0396943
50000 0.0317988 0.0291882 0.000508981 0.298418 0.0227096 0.0155123 0.0360771
50000 0.0306539 0.0288629 0.000280801 0.291478 0.0219349 0.0146969 0.0349302
50000 0.0286658 0.0263919 0.000475487 0.270208 0.0207865 0.0141096 0.0324649
50000 0.0277229 0.0250556 0.000371354 0.260773 0.0206286 0.0136174 0.0321048
50000 0.0276037 0.0245475 0.000601958 0.250551 0.020418 0.0142709 0.0306216
50000 0.024551 0.0199621 0.000272296 0.176274 0.0188521 0.0126857 0.0287561
50000 0.0238048 0.0181338 0.000359615 0.168785 0.0187436 0.0127189 0.0281
50000 0.0227372 0.0160037 0.000383447 0.150355 0.0190604 0.0132104 0.0268772
50000 0.0210759 0.0143209 0.000167368 0.182539 0.0178005 0.0121271 0.0251817
50000 0.0207626 0.0140744 0.000362247 0.165426 0.0176311 0.0121044 0.0246588
50000 0.0208545 0.0128311 0.000492202 0.142616 0.0181569 0.0125328 0.0253507


==> rotiterationscEI0.300000.dat <==
n mean stddev min max median quart1 quart3
50000 0.949344 0.382596 0.0217912 2.37198 0.931605 0.668524 1.2022
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.615632 0.374428 0.0116268 2.74638 0.538783 0.356313 0.778992
50000 0.506377 0.292075 0.00720391 2.48862 0.455707 0.294498 0.65872
50000 0.422045 0.255813 0.00602221 2.30756 0.371954 0.240378 0.545073
50000 0.380294 0.23904 0.00260053 2.04158 0.329557 0.208985 0.491534
50000 0.330865 0.217645 0.00325299 1.87313 0.283217 0.177748 0.429587
50000 0.284207 0.188226 0.00516965 1.60087 0.241172 0.152143 0.362861
50000 0.250809 0.185797 0.00209069 1.45962 0.202491 0.120718 0.325344
50000 0.219494 0.157148 0.00292377 1.34729 0.180493 0.10819 0.285856
50000 0.194938 0.14609 0.00301277 1.24725 0.157209 0.0930157 0.252795
50000 0.182278 0.142641 0.0020406 1.25339 0.142874 0.0836163 0.236993
50000 0.159196 0.133406 0.00188673 1.30265 0.118209 0.0693924 0.206849
50000 0.146049 0.13701 0.00214902 1.24056 0.103407 0.0597911 0.181809
50000 0.126997 0.115213 0.00211517 1.02234 0.0921858 0.0543895 0.157017
50000 0.112933 0.092849 0.00185251 0.852556 0.0855996 0.0514319 0.142091
50000 0.101056 0.0847603 0.00155653 0.701403 0.0744734 0.0461459 0.123838
50000 0.0951751 0.0874397 0.00173028 0.771239 0.0658269 0.0410496 0.113414
50000 0.0848696 0.089073 0.00110569 0.821603 0.054516 0.0338117 0.0960503
50000 0.0746271 0.088405 0.000741339 0.983244 0.0483002 0.0295196 0.0845043
50000 0.0689793 0.0809242 0.00127244 0.887135 0.0437608 0.02619 0.0810228
50000 0.0611861 0.0768221 0.000881212 0.926277 0.0379939 0.0229399 0.0692583
50000 0.057683 0.0751681 0.000592641 0.95823 0.036006 0.0216713 0.063845
50000 0.052625 0.0614719 0.000642319 0.835566 0.0355919 0.0219986 0.0602503
50000 0.0490398 0.0597268 0.000363435 0.812219 0.0337904 0.0221575 0.052547
50000 0.0463989 0.0610189 0.00063519 0.767051 0.0320376 0.0206128 0.049785
50000 0.042758 0.053606 0.000599971 0.713599 0.0287965 0.0186347 0.0460747
50000 0.0363601 0.0403295 0.000427226 0.454513 0.024425 0.0161668 0.0391218
50000 0.0346543 0.0362894 0.00012558 0.398815 0.0237799 0.0164419 0.0370218
50000 0.0334673 0.0348866 0.000470481 0.353627 0.0226551 0.0156834 0.0356479
50000 0.0308419 0.0294493 0.000761452 0.33112 0.0219319 0.0154046 0.0340426
50000 0.0301179 0.0275432 0.000479195 0.349213 0.0218862 0.0150381 0.0335893
50000 0.028115 0.0275404 0.000449567 0.373552 0.0205039 0.0142027 0.0305954
50000 0.0260262 0.026146 0.000537545 0.303212 0.0197244 0.013609 0.0282143
50000 0.0249537 0.0267898 0.000521615 0.299472 0.0183441 0.0126496 0.0264616
50000 0.0233944 0.025297 0.000548526 0.284195 0.0171916 0.0123438 0.0236719
50000 0.0213893 0.0194185 0.000379063 0.220568 0.016961 0.01195 0.0237338
50000 0.0208174 0.0165155 0.000474105 0.210147 0.0172297 0.0124235 0.0238537
50000 0.0209061 0.016271 0.000475624 0.22898 0.01792 0.0129542 0.023696
50000 0.0197815 0.0155376 0.000422858 0.19015 0.0162737 0.0116502 0.0225101
50000 0.0192639 0.0150062 0.000392851 0.180598 0.0159637 0.0114253 0.0215549
50000 0.0187346 0.0145169 0.000148844 0.182797 0.0158335 0.0115387 0.0206992
50000 0.0185447 0.0141458 0.000474931 0.178331 0.0157935 0.0116764 0.020492
50000 0.0180035 0.0121685 0.000680126 0.143449 0.0158228 0.0116384 0.0206422
50000 0.0161309 0.0101611 0.000368305 0.122261 0.0144028 0.010665 0.018832
50000 0.015984 0.00995136 0.000557937 0.143897 0.0144613 0.0105359 0.0188728
50000 0.0159998 0.0102057 0.000261 0.138177 0.0143038 0.0103127 0.0188186
50000 0.016694 0.0128594 0.000563021 0.191439 0.01435 0.0107109 0.018921
50000 0.0170161 0.013382 0.000433761 0.181348 0.0147059 0.0110467 0.0190235
50000 0.0165271 0.0122394 0.000266502 0.156082 0.0147183 0.0109989 0.0187429
50000 0.0156792 0.00822322 0.000252951 0.117166 0.0146841 0.0112699 0.0181717


==> rotiterationscEI0.400000.dat <==
n mean stddev min max median quart1 quart3
50000 0.972501 0.407292 0.0277353 2.43388 0.966191 0.66487 1.243
50000 0.822012 0.394549 0.0114711 2.22725 0.754743 0.519267 1.09716
50000 0.513293 0.292029 0.0077781 2.18533 0.459342 0.295502 0.670459
50000 0.429946 0.258339 0.00388934 1.78062 0.373779 0.240055 0.565246
50000 0.37213 0.261213 0.006138 1.86572 0.308291 0.18988 0.477781
50000 0.313834 0.215322 0.00511016 1.64456 0.263656 0.156833 0.40743
50000 0.27328 0.19383 0.00286656 1.62727 0.216079 0.134777 0.358791
50000 0.248061 0.189433 0.00379636 1.42726 0.19292 0.118322 0.315756
50000 0.210044 0.175638 0.000664191 1.43527 0.153669 0.0863489 0.277764
50000 0.175887 0.14569 0.00126581 1.00056 0.126816 0.0744106 0.22877
50000 0.155009 0.126437 0.00325254 0.881777 0.112793 0.0679483 0.201458
50000 0.141076 0.112659 0.00107805 0.90967 0.104955 0.0627424 0.184386
50000 0.116923 0.100876 0.000959171 0.789119 0.0844609 0.0510409 0.144431
50000 0.101265 0.0894935 0.00140297 0.692487 0.0711527 0.0423762 0.126592
50000 0.08892 0.0812746 0.00204774 0.786015 0.0629463 0.0379844 0.108167
50000 0.0794482 0.0726468 0.00102852 0.788477 0.0583453 0.0345171 0.0986518
50000 0.0708061 0.0656985 0.00113152 0.661677 0.0514872 0.0306437 0.08632
50000 0.0661425 0.0620334 0.000741844 0.62224 0.0465045 0.027687 0.0800728
50000 0.0587723 0.0529086 9.10672e-05 0.504015 0.0428471 0.025573 0.0707331
50000 0.0531744 0.0463082 0.000740012 0.425468 0.0393302 0.0240978 0.0653279
50000 0.0491763 0.0458101 0.000558009 0.472553 0.0347341 0.0212671 0.0590735
50000 0.0451084 0.0457615 0.000403996 0.461672 0.0313624 0.0192485 0.0531812
50000 0.0395594 0.0364813 0.000333626 0.33838 0.0288324 0.0180254 0.0471955
50000 0.0352947 0.0289693 0.000800645 0.281097 0.0270461 0.016994 0.0433802
50000 0.0310899 0.0232871 0.000400405 0.237905 0.0245056 0.0163207 0.0382961
50000 0.0294014 0.0236046 0.000239406 0.235039 0.0225795 0.0144024 0.0357098
50000 0.0272846 0.0211134 0.000432244 0.193633 0.0209084 0.0140578 0.0334148
50000 0.0267173 0.0202518 0.000660201 0.177362 0.0210632 0.0144312 0.0315268
50000 0.024928 0.0194734 0.000458521 0.171398 0.019078 0.013333 0.0292844
50000 0.0223294 0.0152487 0.000367212 0.117792 0.0181179 0.0126125 0.0264984
50000 0.019896 0.0137142 0.000563055 0.129191 0.0165104 0.0116726 0.0231518
50000 0.0194117 0.0130262 0.000340219 0.110485 0.0164968 0.0113536 0.0226986
50000 0.0192593 0.0127441 0.000287088 0.0975072 0.0160447 0.0111914 0.0229234
50000 0.0186038 0.0113724 0.000521338 0.0945193 0.0157795 0.0116774 0.0215385
50000 0.017664 0.0110912 0.000227847 0.097463 0.0154072 0.0104508 0.0213665
50000 0.0167485 0.00959271 0.000142841 0.0918796 0.0148942 0.0104215 0.0203007
50000 0.0157725 0.00851874 0.000562925 0.0759339 0.0143374 0.0101147 0.019266
50000 0.0163402 0.00923441 0.000161077 0.0803293 0.0146846 0.0106772 0.0192795
50000 0.0155134 0.00733669 0.000478022 0.0658581 0.014619 0.0108075 0.0185742
50000 0.0153133 0.00761966 0.000198187 0.0664331 0.0140788 0.0101762 0.0188189
50000 0.0150223 0.00643649 0.000523514 0.0553702 0.0144062 0.0105793 0.0184324
50000 0.0138833 0.00531884 0.000321404 0.0473489 0.0135016 0.0102243 0.0170611
50000 0.0130178 0.00515178 0.000468426 0.038926 0.0127418 0.009384 0.0162532
50000 0.0139095 0.00513009 0.000340762 0.0388488 0.013744 0.010323 0.0171907
50000 0.0130792 0.00518147 0.000321717 0.0364879 0.0127344 0.00925811 0.0164616
50000 0.0136067 0.00507771 0.000223665 0.0401094 0.0134576 0.0100905 0.0168861
50000 0.0132261 0.00536791 0.00046432 0.0406827 0.0127641 0.00924813 0.0167851
50000 0.0129256 0.00526223 0.000359824 0.0388218 0.0125423 0.00905951 0.0163484
50000 0.0133473 0.00499963 0.000505662 0.0349597 0.0132306 0.00977396 0.0167533
50000 0.0137733 0.00556559 0.000300584 0.0400603 0.0134598 0.0098276 0.0173192
50000 0.0132632 0.00484779 0.000295561 0.037743 0.0130135 0.00977692 0.0163993


==> rotiterationscEI1.000000.dat <==
n mean min max median quart1 quart3
50 0.968686 0.488738 1.60502 0.966679 0.738958 1.18315
50 0.79397 0.335274 1.55857 0.747487 0.573805 0.929432
50 0.680181 0.298144 1.40497 0.615458 0.447193 0.834179
50 0.58066 0.206143 1.2598 0.539554 0.38745 0.719639
50 0.518402 0.123888 1.56453 0.450976 0.29353 0.647377
50 0.398999 0.100521 0.900809 0.358438 0.201177 0.576113
50 0.334515 0.0684727 0.840983 0.277672 0.17351 0.435493
50 0.249241 0.0263937 0.61008 0.212613 0.12174 0.366761
50 0.212868 0.0277078 0.645938 0.171772 0.108244 0.296418
50 0.182283 0.0496581 0.648166 0.136272 0.0886202 0.224468
50 0.168616 0.0395593 1.07974 0.111104 0.0756346 0.2273
50 0.141305 0.0287314 0.796553 0.093686 0.0584704 0.176317
50 0.1151 0.0243849 0.47126 0.0743487 0.0529591 0.134208
50 0.0944197 0.0140192 0.577842 0.0636895 0.0388016 0.105377
50 0.0818744 0.0142719 0.443263 0.0486722 0.0316189 0.109665
50 0.0688413 0.0131459 0.389706 0.0473425 0.031446 0.0838382
50 0.0581374 0.0154779 0.432047 0.0406438 0.0264322 0.0634724
50 0.0516002 0.00908064 0.365215 0.0322055 0.0194806 0.0615302
50 0.0421901 0.0087868 0.254891 0.0322791 0.0200464 0.0495828
50 0.0449125 0.00917817 0.414369 0.0262222 0.0185836 0.046453
50 0.043528 0.00661135 0.466331 0.0220626 0.0164654 0.0382362
50 0.0436597 0.00831844 0.387531 0.0234908 0.0168767 0.041594
50 0.0309406 0.00735525 0.245651 0.0199623 0.0152334 0.0272129
50 0.0280919 0.00804934 0.165366 0.0190204 0.0130819 0.0272708
50 0.0256067 0.00810306 0.18287 0.0199808 0.0136086 0.0273228
50 0.0226872 0.00751326 0.122383 0.0162364 0.0130402 0.0236207
50 0.0197492 0.00487067 0.113252 0.0143389 0.0117535 0.0181799
50 0.0193574 0.00739921 0.122893 0.015432 0.0128322 0.0174284
50 0.0166514 0.00578583 0.0576111 0.0141274 0.010854 0.0173945
50 0.0153852 0.00811388 0.057862 0.0135014 0.010153 0.0168395
50 0.015048 0.00731912 0.0442505 0.0131692 0.0110218 0.015488
50 0.0143925 0.00699943 0.0454845 0.0129176 0.0104565 0.0160854
50 0.0154451 0.00654145 0.0570194 0.014045 0.011551 0.0166346
50 0.0139528 0.00758112 0.0355371 0.012762 0.0106458 0.0153775
50 0.0137452 0.00717503 0.0341209 0.0124267 0.0107481 0.0154754
50 0.0136817 0.00625388 0.0294867 0.0126744 0.0110048 0.0150188
50 0.0132044 0.00704042 0.0195404 0.0127789 0.0106622 0.0153504
50 0.0125634 0.00606939 0.018207 0.0124517 0.0102265 0.0146651
50 0.0124275 0.00618079 0.0236078 0.0118314 0.00948142 0.0153562
50 0.0124201 0.00454075 0.0241417 0.0120527 0.00933588 0.0150563
50 0.0126754 0.00685458 0.0276893 0.0121869 0.0107665 0.0145206
50 0.0123921 0.00534319 0.0247875 0.0125039 0.0105047 0.0146849
50 0.0132458 0.00762058 0.0230874 0.0125123 0.0110385 0.0153906
50 0.012995 0.00636586 0.021866 0.0128104 0.0107549 0.0148599
50 0.0127327 0.00775924 0.0191884 0.0124198 0.0105291 0.0152609
50 0.0122513 0.00725221 0.0192671 0.0119356 0.0102409 0.0140824
50 0.012534 0.00596776 0.0187486 0.0120564 0.0104092 0.0147612
50 0.0121518 0.0070668 0.0194782 0.0120616 0.0104847 0.0136436
50 0.0119948 0.00592105 0.0184434 0.0121815 0.00923087 0.0146228
50 0.0121463 0.00537738 0.0216222 0.0118401 0.00969848 0.014759
50 0.0116776 0.00705153 0.0184461 0.0111816 0.00942239 0.0131286


==> rotiterationsgoal0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.169087 0.069209 0.00342314 0.489514 0.159682 0.122046 0.208172
50000 0.0803087 0.0405934 0.00107941 0.313272 0.0736654 0.0503908 0.104244
50000 0.0725176 0.0351645 0.00173285 0.288498 0.0673715 0.0469013 0.0930982
50000 0.0671492 0.0331845 0.000909082 0.271757 0.0621305 0.0430211 0.0859525
50000 0.0640076 0.0323463 0.00127053 0.254989 0.0586628 0.0407362 0.0814727
50000 0.0620831 0.0316015 0.000724515 0.240185 0.0568642 0.0392353 0.0793058
50000 0.0604397 0.0307424 0.00132269 0.242454 0.0552413 0.0383549 0.0770151
50000 0.0586269 0.0302039 0.00143809 0.252282 0.0533858 0.0370144 0.0744521
50000 0.0577237 0.0297996 0.00098562 0.23768 0.05245 0.0363782 0.0732689
50000 0.0561983 0.0286485 0.00152413 0.22545 0.0512809 0.0357014 0.0712995
50000 0.0565009 0.0287297 0.00102521 0.225165 0.0514641 0.0358427 0.0719628


==> rotiterationsgoal0.050000.txt <==
n mean stddev min max median quart1 quart3
50000 0.165804 0.0682527 0.00391769 0.408535 0.162461 0.114228 0.21392
50000 0.0817456 0.0400411 0.00122988 0.25641 0.0760182 0.0512049 0.106549
50000 0.0678963 0.0366858 0.00165414 0.29271 0.0619355 0.0419269 0.0865946
50000 0.059662 0.0300562 0.00111422 0.263613 0.0554681 0.0370729 0.0774165
50000 0.0545403 0.0277197 0.000801351 0.257775 0.0503297 0.0339255 0.0704169
50000 0.0504666 0.0255804 0.00108754 0.229823 0.0464268 0.031596 0.0652917
50000 0.0492334 0.0254588 0.000825517 0.253035 0.0453623 0.0304196 0.0635538
50000 0.04699 0.0247408 0.000990554 0.238035 0.0427098 0.0290345 0.0604936
50000 0.0451535 0.0236319 0.00102473 0.197059 0.0410407 0.028135 0.0578755
50000 0.0437277 0.0231174 0.000433815 0.179822 0.0394053 0.0271887 0.0557214
50000 0.0442485 0.023536 0.00084028 0.195079 0.0397406 0.0274472 0.0566226


==> rotiterationsgoal0.100000.txt <==
n mean stddev min max median quart1 quart3
50000 0.152175 0.0650806 0.0032819 0.403624 0.145323 0.102978 0.19366
50000 0.0787232 0.040008 0.00158166 0.298329 0.0722959 0.0490414 0.101166
50000 0.0618173 0.0307832 0.00110397 0.230764 0.0572781 0.0387341 0.0800265
50000 0.0507119 0.0264506 0.000621961 0.173049 0.0457486 0.0307147 0.0664552
50000 0.0452595 0.0234928 0.00105322 0.164107 0.0405914 0.0275931 0.0590953
50000 0.0409836 0.0216419 0.000787051 0.14413 0.0367382 0.0245788 0.0539586
50000 0.036804 0.0193914 0.000698764 0.140238 0.0329169 0.0224837 0.0474704
50000 0.0341495 0.0179721 0.000737563 0.127177 0.0307251 0.0208537 0.0442217
50000 0.0324843 0.0171072 0.000934372 0.122981 0.0292643 0.019904 0.0418808
50000 0.0310625 0.01615 0.000346072 0.110383 0.0281016 0.0192104 0.0398186
50000 0.031263 0.0159481 0.000660575 0.110523 0.0283182 0.0195649 0.0400399


==> rotiterationsrandom0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 0.979988 0.385899 0.012675 2.29118 0.941243 0.698451 1.23572
50000 0.655375 0.476116 0.0126907 3.1412 0.545509 0.371971 0.773681
50000 0.554857 0.455356 0.0045641 3.14146 0.422653 0.269098 0.672348
50000 0.451591 0.424851 0.00405843 3.13843 0.338998 0.216113 0.522836
50000 0.396044 0.396622 0.00282977 3.13976 0.287129 0.178026 0.457488
50000 0.345219 0.357414 0.00431952 3.13797 0.252107 0.155717 0.405063
50000 0.309611 0.329031 0.00132757 3.13467 0.221177 0.138631 0.357396
50000 0.275835 0.321109 0.00141359 3.13942 0.188248 0.115418 0.311769
50000 0.245199 0.319669 0.00301316 3.13846 0.161857 0.100979 0.265558
50000 0.21865 0.303287 0.002338 3.14013 0.143722 0.0884786 0.24126
50000 0.205055 0.308821 0.00196798 3.13778 0.129454 0.079266 0.21543
50000 0.188851 0.310632 0.0011724 3.1373 0.112057 0.0696483 0.194912
50000 0.172976 0.305444 0.00234233 3.13811 0.0987696 0.0598624 0.174831
50000 0.164428 0.311195 0.00134056 3.13722 0.0924881 0.0553862 0.159679
50000 0.155571 0.30155 0.00109388 3.1408 0.086016 0.0523611 0.150161
50000 0.147162 0.303639 0.00251159 3.14109 0.0766737 0.0471625 0.13763
50000 0.136929 0.304636 0.000829384 3.14101 0.0700872 0.0425207 0.12538
50000 0.132022 0.309556 0.00131062 3.14114 0.0638949 0.0381614 0.114314
50000 0.123093 0.304345 0.000754073 3.14003 0.0604873 0.0353117 0.107133
50000 0.115201 0.28343 0.00142704 3.14098 0.0561935 0.0345234 0.0968614
50000 0.110332 0.278997 0.000544652 3.13918 0.0501427 0.030919 0.0897587
50000 0.103913 0.271618 0.0012413 3.14009 0.0479299 0.02978 0.0827922
50000 0.0985629 0.266861 0.000735433 3.14104 0.0450701 0.0288093 0.0766105
50000 0.100317 0.258408 0.000702641 3.13409 0.0416597 0.0259995 0.076933
50000 0.0936309 0.222334 0.00085755 3.10102 0.0412071 0.0258038 0.0739201
50000 0.0923132 0.236866 0.000771125 3.14015 0.0388463 0.0236786 0.0705793
50000 0.0819014 0.202108 0.00054736 2.82496 0.0353756 0.0218016 0.0659162
50000 0.0762216 0.181762 0.000606724 2.94178 0.033784 0.0215147 0.0617113
50000 0.069214 0.169993 0.000917679 2.57137 0.0302411 0.0192082 0.0572759
50000 0.0633525 0.1571 0.000436608 2.45408 0.0287129 0.0181582 0.0504884
50000 0.060058 0.145535 0.000464205 2.36732 0.0283742 0.0183064 0.0464705
50000 0.056125 0.142017 0.000305513 2.39481 0.0265081 0.0169539 0.0433785
50000 0.0553698 0.146619 0.00043186 2.70219 0.0256847 0.0167367 0.041958
50000 0.0533293 0.147643 0.000450673 2.18294 0.0245871 0.0168591 0.0413161
50000 0.0509951 0.138073 0.000298226 2.1072 0.0236667 0.016299 0.0388667
50000 0.0521324 0.151423 0.00039586 2.20523 0.0244052 0.0169106 0.0378498
50000 0.0478739 0.119204 0.000774936 1.95513 0.0248013 0.0172534 0.0373736
50000 0.0445437 0.110147 0.000568164 1.83258 0.0228253 0.0158475 0.0338466
50000 0.0426054 0.107357 0.00048344 1.74888 0.0221021 0.0163096 0.0312331
50000 0.0429102 0.110516 0.000557148 1.805 0.0219599 0.0156968 0.0305309
50000 0.039985 0.097967 0.000107669 1.92515 0.0219733 0.0159243 0.0312146
50000 0.043827 0.1303 0.000449176 1.97092 0.0221311 0.015864 0.0308201
50000 0.0364533 0.0866744 0.000345285 1.28414 0.0207744 0.0150731 0.0284991
50000 0.0373402 0.091695 0.000608674 1.43329 0.0215115 0.0157702 0.0288492
50000 0.0378733 0.105769 0.000409309 1.43976 0.0204869 0.01508 0.0275894
50000 0.0359905 0.0966317 0.000513263 1.60415 0.0195118 0.0146192 0.0265689
50000 0.0333772 0.0900945 0.000428889 1.38497 0.0189918 0.0134057 0.0263468
50000 0.0347083 0.101702 0.000836439 1.48331 0.0188285 0.013444 0.0255112
50000 0.0335918 0.097614 0.000558451 1.62833 0.0192451 0.0140192 0.0251536
50000 0.0320372 0.0884324 0.000504049 1.31559 0.0185507 0.0133495 0.0245031
50000 0.0304504 0.0802727 0.000421409 1.44431 0.0190837 0.0138473 0.0248579


==> rotiterationsrandom1.000000.dat <==
n mean min max median quart1 quart3
50 1.0788 0.479727 2.46075 1.01565 0.793683 1.30192
50 0.730349 0.223603 2.80711 0.534611 0.422715 0.725378
50 0.584674 0.163392 2.74745 0.440025 0.323005 0.654012
50 0.48445 0.119285 2.12276 0.320569 0.242982 0.536924
50 0.396866 0.0786949 2.00232 0.282704 0.223351 0.425253
50 0.328272 0.0551037 1.74347 0.23943 0.172843 0.292605
50 0.305475 0.0505688 2.16302 0.200407 0.132453 0.266455
50 0.265475 0.0446152 1.71957 0.162498 0.109302 0.226022
50 0.257352 0.0391786 1.89386 0.142588 0.10362 0.214446
50 0.23698 0.0374893 2.33007 0.124163 0.086947 0.194461
50 0.212793 0.0416403 1.85644 0.113883 0.0747413 0.173094
50 0.217209 0.0307415 1.92651 0.108145 0.0646195 0.156281
50 0.211566 0.0357684 2.09903 0.0950832 0.0642086 0.151553
50 0.187818 0.029208 2.0807 0.0884726 0.055433 0.129265
50 0.176746 0.0283738 1.91729 0.0775231 0.051017 0.131945
50 0.180298 0.0234266 1.95343 0.0679553 0.057345 0.122316
50 0.153805 0.0197222 1.7494 0.0602035 0.0468555 0.0980974
50 0.145645 0.0183662 1.65993 0.0596425 0.0379623 0.105067
50 0.149651 0.01824 2.07532 0.0597657 0.0384771 0.111129
50 0.138517 0.016005 1.75374 0.0455283 0.0374288 0.0927462
50 0.126544 0.0171278 1.55989 0.0486214 0.035072 0.0721912
50 0.136063 0.0129852 1.74932 0.0440366 0.0296176 0.0751407
50 0.12067 0.0177437 1.45328 0.0413803 0.0274816 0.0749984
50 0.113731 0.0166364 1.51468 0.0384387 0.0263146 0.0610702
50 0.105469 0.0125297 1.61474 0.0368487 0.0253842 0.0592815
50 0.102702 0.0182341 1.51537 0.0363415 0.0246877 0.0538051
50 0.100502 0.0141618 1.46535 0.0337719 0.024934 0.0517135
50 0.102119 0.0160602 1.63497 0.0299953 0.0257435 0.0620804
50 0.0921363 0.0137386 1.58263 0.0280677 0.022925 0.0535658
50 0.0975966 0.0117374 1.81946 0.0265161 0.0193692 0.0516255
50 0.0884327 0.0124802 1.52755 0.0248581 0.0204047 0.0467047
50 0.0869419 0.0115486 1.56378 0.0253403 0.0187452 0.0462238
50 0.0866968 0.0114952 1.88617 0.0267324 0.0197235 0.0396629
50 0.0864844 0.00955002 1.85015 0.0233281 0.0184363 0.0432169
50 0.0828443 0.00996627 1.84688 0.0239205 0.0188433 0.0397198
50 0.0782955 0.0107504 1.74445 0.0239994 0.0174855 0.0378399
50 0.0815342 0.0100239 1.86251 0.022067 0.0170494 0.0305384
50 0.0765521 0.0110399 1.78078 0.0205461 0.0184518 0.0316941
50 0.0663602 0.0101104 1.44646 0.0207828 0.0167436 0.0266372
50 0.0667802 0.00982293 1.54007 0.0195769 0.0162582 0.0282383
50 0.0700975 0.00705447 1.74214 0.0212551 0.0164981 0.026665
50 0.0638839 0.010452 1.58925 0.0201612 0.0154034 0.0259539
50 0.0642927 0.00817852 1.68562 0.020214 0.017013 0.0276668
50 0.0700207 0.0101729 1.90939 0.0211336 0.0163297 0.0260747
50 0.0701295 0.00748505 2.11467 0.020148 0.0152315 0.0285916
50 0.0636712 0.00879292 1.76834 0.0204232 0.0159382 0.0278337
50 0.0645755 0.0116116 1.81783 0.0194033 0.0167342 0.0256559
50 0.0597973 0.00907338 1.68201 0.0189786 0.0167572 0.0234713
50 0.0665615 0.0117714 1.97418 0.0198214 0.0172336 0.0268446
50 0.0614329 0.0111915 1.76358 0.0208162 0.016931 0.0265489
50 0.0623484 0.00781796 1.74845 0.0213117 0.0176979 0.027


==> rottravelMarkers200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.936702 0.392312 0.0405819 2.31332 0.899577 0.646413 1.18558
50000 0.80251 0.411033 0.0108964 2.6213 0.736318 0.495249 1.04915
50000 0.673181 0.385296 0.00652257 2.61343 0.591923 0.394298 0.873954
50000 0.640252 0.380883 0.00652257 2.61343 0.552745 0.366784 0.827971
50000 0.583356 0.372051 0.00939121 2.59612 0.493392 0.334082 0.722591
50000 0.539946 0.333355 0.00939121 2.22065 0.464779 0.306665 0.68476
50000 0.496061 0.306201 0.0142325 2.22065 0.432048 0.277855 0.637208
50000 0.461036 0.316303 0.00449614 2.24971 0.384969 0.240546 0.592928
50000 0.422428 0.299579 0.00370009 2.24971 0.350652 0.217454 0.541
50000 0.403206 0.293488 0.00370009 2.27373 0.334967 0.205557 0.51207
50000 0.377375 0.286734 0.00370009 2.27373 0.306394 0.191498 0.474812
50000 0.355346 0.281233 0.00464605 2.30038 0.281918 0.172296 0.454178
50000 0.33627 0.27412 0.00464605 2.10276 0.26236 0.160607 0.427557
50000 0.305224 0.230127 0.00494996 1.63161 0.243412 0.144959 0.394398
50000 0.300216 0.234429 0.00506407 1.89797 0.237031 0.139912 0.384031
50000 0.287333 0.23248 0.00322574 1.89797 0.223296 0.12987 0.365784
50000 0.273729 0.213954 0.00322574 1.71226 0.213474 0.123071 0.357446
50000 0.261724 0.208569 0.00467321 1.63878 0.201814 0.113102 0.339774
50000 0.255978 0.218086 0.000653827 1.70052 0.186307 0.106506 0.32729
50000 0.240426 0.210622 0.000653827 1.63731 0.173397 0.0989504 0.305696
50000 0.226632 0.198714 0.00198929 1.63731 0.163488 0.094435 0.289554
50000 0.225343 0.198473 0.00198929 1.63731 0.158841 0.0884452 0.301821
50000 0.216495 0.192759 0.00197255 1.63322 0.152087 0.0852867 0.286217
50000 0.207748 0.17872 0.00263079 1.59905 0.146964 0.0848164 0.279614
50000 0.200052 0.175572 0.00326106 1.59905 0.140604 0.0802091 0.26736
50000 0.194153 0.17217 0.00301644 1.50606 0.135401 0.0769563 0.259836
50000 0.19261 0.196592 0.00142969 2.1968 0.132109 0.0758095 0.245693
50000 0.181555 0.184882 0.00163346 2.03576 0.122538 0.0712973 0.227957
50000 0.179088 0.182553 0.00163346 2.03576 0.120968 0.0711577 0.223488
50000 0.170705 0.170119 0.00177039 2.01189 0.116362 0.0666796 0.217521
50000 0.169432 0.168592 0.00103264 2.01189 0.114512 0.0673355 0.216001
50000 0.165501 0.162621 0.00103264 1.88441 0.112062 0.0661157 0.210752
50000 0.160597 0.160833 0.00247998 1.88441 0.108303 0.0644231 0.201057
50000 0.159497 0.15855 0.00144957 1.84438 0.110366 0.0658927 0.201257
50000 0.156325 0.155739 0.00221822 1.84438 0.108305 0.0636573 0.197966
50000 0.145438 0.152435 0.00317915 1.83666 0.0967375 0.0601747 0.179871
50000 0.137225 0.12338 0.00189707 1.22944 0.09562 0.0591828 0.172837
50000 0.133284 0.123661 0.00178279 1.27109 0.0925202 0.0566874 0.166279
50000 0.132566 0.124751 0.00178279 1.27109 0.0910223 0.0544682 0.166595
50000 0.130305 0.123533 0.00188159 1.24668 0.0897647 0.0542607 0.163675
50000 0.121584 0.104418 0.0011492 0.93771 0.0884206 0.0541491 0.153032
50000 0.114514 0.100933 0.00156798 0.93771 0.0828251 0.0512032 0.141309
50000 0.113308 0.101559 0.00202531 0.941162 0.0800415 0.0497192 0.140595
50000 0.112116 0.101308 0.00219561 0.910421 0.0796983 0.0505753 0.134814
50000 0.109846 0.0996452 0.00126452 0.909245 0.0781882 0.050574 0.128744
50000 0.105338 0.0938634 0.00167171 0.890493 0.0759488 0.0491477 0.122653
50000 0.102561 0.0907199 0.00181625 0.881518 0.0751115 0.0480044 0.119531
50000 0.099015 0.0894134 0.00167426 0.881518 0.0716786 0.0451566 0.11585
50000 0.0949997 0.0802803 0.0016299 0.757921 0.0705918 0.0448315 0.113686
50000 0.0963204 0.079858 0.0016299 0.757921 0.0722267 0.0462388 0.116299
50000 0.0921233 0.0780035 0.000671192 0.742374 0.0692038 0.044212 0.109726
50000 0.0903369 0.0749615 0.000671192 0.742374 0.0680077 0.043896 0.107639
50000 0.0879593 0.074028 0.000671192 0.706542 0.066426 0.0430465 0.10346
50000 0.0830322 0.0643476 0.000613203 0.506773 0.0643273 0.0413795 0.100099
50000 0.0830971 0.0639747 0.000613203 0.506773 0.064695 0.0422001 0.0999459
50000 0.0807939 0.0631167 0.00061875 0.507484 0.0625361 0.0405934 0.0965044
50000 0.0787537 0.0621526 0.000850412 0.507484 0.0608172 0.0394853 0.0940488
50000 0.0759018 0.0603159 0.000850412 0.522215 0.0590757 0.0378038 0.0913479
50000 0.0754697 0.0591999 0.00166853 0.498173 0.059362 0.0380426 0.0907632
50000 0.0749623 0.0578914 0.00216577 0.445935 0.0594721 0.0383453 0.090007
50000 0.0740624 0.0560118 0.00100664 0.445758 0.0590636 0.0385618 0.0892586
50000 0.0726019 0.0544548 0.00120671 0.449411 0.0582353 0.0383461 0.0873536
50000 0.0708707 0.0533506 0.000880188 0.446784 0.0571197 0.0373173 0.0854875
50000 0.0690174 0.05203 0.00127236 0.446784 0.0554245 0.0364756 0.0825502
50000 0.072301 0.0550712 0.00149373 0.427778 0.0573239 0.0373423 0.0868354
49000 0.0786027 0.0803047 0.00106257 0.726551 0.0561954 0.0366215 0.0873991
47000 0.076463 0.0781949 0.00193056 0.726551 0.0562362 0.0360908 0.0853736
47000 0.0752437 0.0768515 0.00103035 0.730881 0.0569351 0.0359185 0.0843668
46000 0.0725947 0.0767099 0.000841956 0.723868 0.0548977 0.0350836 0.080012
45000 0.0716921 0.0774623 0.00117189 0.745936 0.0530248 0.034366 0.0782803
45000 0.0727692 0.0784674 0.00171002 0.739417 0.0535251 0.0352839 0.0789965
44000 0.0712828 0.0784771 0.00165291 0.739417 0.0513295 0.0338929 0.0775442
36000 0.0715041 0.0832336 0.00178084 0.726197 0.0499382 0.0335362 0.0745523
35000 0.0702712 0.0827666 0.00104368 0.726197 0.0499269 0.0339627 0.0730761
34000 0.0708963 0.084009 0.00104368 0.735348 0.0507281 0.0342023 0.0736841
27000 0.0706997 0.0888106 0.00116092 0.735348 0.0499176 0.033565 0.0722644
23000 0.0557392 0.0342973 0.00116092 0.255224 0.0477351 0.0310364 0.0714004
18000 0.0570705 0.0375706 0.00207819 0.255224 0.0459439 0.0299677 0.0747674
11000 0.0519266 0.0331021 0.00218761 0.226913 0.0424329 0.0277088 0.0686586


==> rottravelMarkers200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.954346 0.407549 0.0129763 2.48629 0.932499 0.634246 1.23273
50000 0.844998 0.421862 0.016461 2.54055 0.798225 0.518998 1.12927
50000 0.700819 0.385588 0.0145734 2.3162 0.645589 0.411722 0.916801
50000 0.640709 0.368713 0.00655088 2.12695 0.578355 0.352114 0.853788
50000 0.547426 0.342346 0.00655088 2.22122 0.482842 0.28952 0.715381
50000 0.468745 0.317253 0.00792003 2.22122 0.395021 0.245801 0.599832
50000 0.455418 0.335179 0.0051047 2.86369 0.368731 0.228551 0.576928
50000 0.403208 0.295456 0.00483814 2.45609 0.33021 0.201362 0.512642
50000 0.368663 0.278365 0.00546743 2.34678 0.293658 0.177483 0.473203
50000 0.341457 0.26623 0.00420408 2.37491 0.272554 0.166487 0.428847
50000 0.324484 0.265243 0.00420408 2.32754 0.253021 0.155463 0.404168
50000 0.299615 0.249679 0.00516318 2.22126 0.235418 0.142137 0.370552
50000 0.268447 0.242358 0.00508947 2.22126 0.202663 0.123292 0.328798
50000 0.240315 0.236824 0.00300364 2.03237 0.170252 0.101449 0.28364
50000 0.223318 0.229441 0.00478427 2.03237 0.150806 0.0897028 0.265569
50000 0.210594 0.236764 0.0030331 2.24454 0.136971 0.0835486 0.23436
50000 0.199356 0.231883 0.00100012 2.13336 0.125915 0.0764288 0.216255
50000 0.194061 0.225146 0.0014569 2.1575 0.122414 0.0746726 0.211816
50000 0.184601 0.217683 0.00113668 2.13375 0.115489 0.0706606 0.201969
50000 0.173197 0.189127 0.0015518 1.69567 0.110064 0.0665847 0.190109
50000 0.160133 0.173604 0.00342589 1.29409 0.100358 0.0621325 0.174774
50000 0.150675 0.168961 0.00239144 1.20843 0.0924966 0.0576395 0.159742
50000 0.14117 0.167069 0.0013261 1.23139 0.0833593 0.051026 0.148735
50000 0.135086 0.161642 0.00165503 1.23139 0.0814071 0.049417 0.14277
50000 0.132893 0.159896 0.00163982 1.25953 0.0793024 0.0476008 0.141539
50000 0.121809 0.144404 0.000786166 1.08203 0.073814 0.044722 0.127875
50000 0.106869 0.118268 0.00156759 1.08203 0.0711045 0.0445852 0.114804
50000 0.104419 0.117469 0.000996675 1.0807 0.0686125 0.0450245 0.111019
50000 0.101234 0.117474 0.00149898 1.02393 0.0663031 0.0430075 0.104005
50000 0.0998242 0.118917 0.00164345 1.04221 0.0647304 0.0432184 0.100023
50000 0.0959007 0.114609 0.00185954 1.06899 0.0620553 0.0410273 0.0960737
50000 0.0867268 0.102446 0.000965649 1.04008 0.0587516 0.0384664 0.0901386
50000 0.080302 0.0932455 0.00041256 0.955245 0.0541748 0.0351933 0.084285
50000 0.0802714 0.093404 0.000309827 0.918562 0.0539188 0.036418 0.0828374
50000 0.0778261 0.0890674 0.00138216 0.91925 0.0538521 0.0357947 0.0821028
50000 0.0725052 0.0791069 0.000951954 0.848528 0.0527158 0.0354944 0.0774077
50000 0.0723064 0.0782939 0.000608133 0.788636 0.0519609 0.0351848 0.0758277
50000 0.0682634 0.0691311 0.00141237 0.738886 0.0511856 0.0347229 0.0737914
50000 0.0655578 0.063213 0.00100114 0.688028 0.0503559 0.0340219 0.0722232
50000 0.0629363 0.0616409 0.000652974 0.635745 0.0478271 0.0315691 0.0702395
49000 0.0615003 0.0581131 0.00125176 0.629604 0.0477015 0.0321565 0.0682276
48000 0.0627781 0.0673388 0.0017159 0.774091 0.0475358 0.0320706 0.0676539
43000 0.0692885 0.0761803 0.00118155 0.76857 0.0487436 0.0316832 0.0730787
38000 0.0695872 0.076738 0.00139048 0.764864 0.0487688 0.0306745 0.0767806
32000 0.0714625 0.0795797 0.000956574 0.757906 0.0494918 0.0305774 0.0785037
22000 0.0686118 0.0846424 0.00121139 0.754011 0.0451832 0.0292302 0.0685956
12000 0.0565953 0.0428515 0.00278523 0.366866 0.0450195 0.0296296 0.0665262


==> rottravelMarkers200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
50000 1.07709 0.39138 0.0386605 2.54291 1.08064 0.800736 1.35088
50000 0.954043 0.461638 0.0238313 3.11452 0.905514 0.593924 1.27814
50000 0.805308 0.459699 0.0168069 3.1304 0.706252 0.463382 1.06835
50000 0.667956 0.417778 0.00564583 3.12401 0.574048 0.371041 0.8535
50000 0.57947 0.395231 0.0107514 3.12964 0.480086 0.315839 0.714073
50000 0.496611 0.361063 0.00328405 3.13957 0.406818 0.263011 0.616439
50000 0.418867 0.338814 0.00370219 3.13407 0.338823 0.214106 0.51595
50000 0.385337 0.311164 0.00302152 3.05733 0.310963 0.193354 0.482237
50000 0.346787 0.292296 0.00571184 2.90846 0.274754 0.174017 0.425486
50000 0.316152 0.265974 0.00435638 2.8182 0.246115 0.156015 0.38901
50000 0.286492 0.253735 0.00632734 2.84494 0.222534 0.142456 0.341667
50000 0.260436 0.242498 0.00369393 2.63319 0.197484 0.124737 0.309332
50000 0.2473 0.22223 0.00285403 2.23015 0.188504 0.120691 0.293243
50000 0.229685 0.199405 0.00414053 2.28967 0.177316 0.113019 0.280508
50000 0.204264 0.158337 0.00371026 1.79466 0.162701 0.105789 0.250548
50000 0.191187 0.15186 0.00238317 1.61459 0.151176 0.0968179 0.233813
50000 0.179099 0.144125 0.00302481 1.43124 0.141757 0.0897638 0.218171
50000 0.172238 0.142902 0.0008374 1.54337 0.134466 0.0825172 0.211095
50000 0.165728 0.139044 0.00165981 1.51915 0.131177 0.0803388 0.201006
50000 0.156616 0.13507 0.00101876 1.54517 0.120956 0.0769138 0.185801
50000 0.149957 0.125037 0.00223121 1.37057 0.117011 0.0739067 0.182414
50000 0.145782 0.121599 0.00225572 1.29273 0.113626 0.0709691 0.175544
50000 0.139029 0.112763 0.00192192 1.10472 0.1089 0.0682945 0.168196
50000 0.129433 0.110578 0.00136191 1.01953 0.0985492 0.0613615 0.156322
50000 0.124335 0.106371 0.000793056 1.01147 0.0954964 0.0591485 0.151035
50000 0.123469 0.100431 0.00127022 1.10344 0.0980516 0.063208 0.151159
50000 0.118437 0.0976972 0.0013579 1.08265 0.093045 0.0603179 0.144055
50000 0.109781 0.086559 0.00145748 1.00987 0.0869228 0.0569578 0.135225
50000 0.101976 0.074166 0.00228838 0.867338 0.0841385 0.0550945 0.126236
50000 0.103317 0.0683129 0.00166745 0.782709 0.0875815 0.0575617 0.129793
50000 0.101437 0.0678814 0.0008172 0.782709 0.0851765 0.0567306 0.126856
50000 0.100259 0.0682687 0.00080568 0.704178 0.0836964 0.0557037 0.12392
50000 0.0957559 0.0645377 0.00144115 0.72189 0.080278 0.0545742 0.116089
50000 0.0930627 0.0650067 0.00138147 0.676072 0.0764811 0.0507129 0.113922
50000 0.090607 0.0635282 0.00164835 0.672531 0.0736301 0.0484702 0.113293
49000 0.0884181 0.0609904 0.00145898 0.665378 0.0739285 0.0468882 0.112839
47000 0.0833473 0.0569683 0.00155674 0.706746 0.0706657 0.0467537 0.104781


==> rottravelMarkers200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50000 1.01394 0.369712 0.0387359 2.60268 0.992598 0.753016 1.23752
50000 0.878663 0.396881 0.0104403 2.57868 0.84959 0.579662 1.13742
50000 0.718513 0.385618 0.0203147 2.46194 0.644759 0.440166 0.917107
50000 0.640081 0.372289 0.0175544 2.25817 0.567768 0.367245 0.822062
50000 0.589205 0.359371 0.0102883 2.28136 0.508808 0.328175 0.762763
50000 0.492772 0.323879 0.0060384 2.25495 0.412256 0.266181 0.639254
50000 0.448891 0.309982 0.00510103 2.26316 0.375924 0.239655 0.565377
50000 0.393223 0.279225 0.00196159 1.88578 0.325491 0.204012 0.500289
50000 0.353353 0.268561 0.00314962 1.90301 0.283186 0.178961 0.444406
50000 0.322267 0.227775 0.0062359 1.76479 0.266528 0.160193 0.415666
50000 0.302184 0.216026 0.00640413 1.55487 0.243055 0.146041 0.395979
50000 0.28359 0.214126 0.00503207 1.55487 0.216604 0.133217 0.36851
50000 0.247116 0.199128 0.00507013 1.58221 0.186457 0.114686 0.311706
50000 0.226674 0.187209 0.00296657 1.539 0.168568 0.10284 0.288616
50000 0.207962 0.169134 0.00296657 1.39148 0.15562 0.0945548 0.265106
50000 0.205344 0.169455 0.00319145 1.40732 0.151882 0.0938923 0.255672
50000 0.194343 0.164448 0.00219201 1.421 0.140637 0.0867405 0.243926
50000 0.178402 0.155296 0.00158973 1.37017 0.128885 0.0811332 0.221675
50000 0.170008 0.148548 0.000468986 1.39984 0.123889 0.0764777 0.215501
50000 0.162154 0.149507 0.00254025 1.42409 0.114522 0.0706804 0.201533
50000 0.156566 0.146728 0.00254025 1.31013 0.109124 0.0684345 0.192091
50000 0.145685 0.137108 0.00121097 1.31386 0.103031 0.0656652 0.176036
50000 0.142007 0.135812 0.00133734 1.29039 0.0998001 0.0624763 0.17243
50000 0.134834 0.132228 0.00209529 1.30212 0.0961366 0.060312 0.160949
50000 0.129034 0.129021 0.00216266 1.3063 0.0940554 0.0590637 0.151759
50000 0.123918 0.128572 0.00152954 1.28294 0.0880341 0.0559128 0.142973
50000 0.122797 0.137121 0.00141194 1.41474 0.0848938 0.0558324 0.134379
50000 0.117631 0.134605 0.0010647 1.41474 0.0820789 0.053769 0.127736
50000 0.109126 0.108238 0.00188462 1.18129 0.0796388 0.0518943 0.123921
50000 0.106539 0.0990627 0.00101712 1.11174 0.080699 0.053291 0.122206
50000 0.10128 0.0937913 0.00151269 1.04891 0.0781901 0.0517548 0.116168
50000 0.0981747 0.0828757 0.00173765 0.762293 0.0769987 0.0506785 0.115096
50000 0.0946447 0.0818667 0.00281949 0.749306 0.074094 0.0496628 0.10914
50000 0.0918615 0.0819986 0.00241568 0.749306 0.0718272 0.0482747 0.104669
50000 0.0898935 0.0778437 0.00128396 0.742876 0.0707795 0.0475566 0.104101
50000 0.086656 0.0764256 0.00158441 0.742463 0.0669167 0.044955 0.0991416
50000 0.0794158 0.0617833 0.00184098 0.498742 0.0626114 0.041275 0.0939024
50000 0.0780375 0.0597116 0.00114714 0.506858 0.0627599 0.0424153 0.0903892
50000 0.0744956 0.0555664 0.00167613 0.484484 0.0615359 0.0417802 0.0873032
50000 0.070812 0.0515407 0.000861599 0.457074 0.0584953 0.0392077 0.0850889
50000 0.0685582 0.0468803 0.000970827 0.447744 0.0585726 0.0391065 0.0832806
49000 0.062981 0.0377728 0.0011553 0.356103 0.056303 0.0375212 0.0793244
47000 0.0601751 0.0360111 0.00153714 0.366481 0.0538319 0.0364622 0.0746445
44000 0.0586638 0.0350626 0.00102721 0.366481 0.0520842 0.035117 0.0734867
40000 0.0551712 0.0281951 0.00113251 0.198351 0.0507526 0.0346264 0.070629
27000 0.0578314 0.0302564 0.00131135 0.198351 0.0530917 0.035615 0.0745103
16000 0.049292 0.0259841 0.00142278 0.148903 0.0458582 0.0295871 0.0649214
5000 0.0485267 0.0292863 0.00132872 0.139015 0.0423069 0.0266433 0.0642761
1000 0.0541116 0.0223475 0.00335198 0.114792 0.0550079 0.0347494 0.0722159
0 -nan -0 100000 -1 0 0 0


==> rottravelMarkers200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 1.05163 0.376826 0.0234445 2.45994 1.0367 0.784572 1.30364
50000 0.868779 0.447558 0.0067677 2.60463 0.802616 0.50904 1.17085
50000 0.839259 0.4483 0.0067677 2.555 0.7659 0.48729 1.11868
50000 0.830542 0.443005 0.0215902 2.555 0.754263 0.489837 1.08829
50000 0.75666 0.430586 0.0102835 2.54278 0.677039 0.428 0.985186
50000 0.728442 0.428079 0.0115209 2.59762 0.646678 0.407618 0.941806
50000 0.713084 0.428714 0.00739878 2.61341 0.629823 0.392631 0.926842
50000 0.685414 0.409936 0.00739878 2.61341 0.604684 0.370855 0.912454
50000 0.658803 0.385882 0.011896 2.59169 0.581721 0.364498 0.873345
50000 0.636449 0.39532 0.013082 2.62214 0.547103 0.338738 0.8371
50000 0.630029 0.39089 0.013082 2.75252 0.540882 0.33492 0.828663
50000 0.611867 0.392369 0.00636197 2.75252 0.524986 0.315036 0.820158
50000 0.603292 0.402515 0.00290106 2.7075 0.520173 0.289935 0.828395
50000 0.597743 0.41092 0.0069933 2.7075 0.506232 0.275864 0.826637
50000 0.591407 0.426281 0.00668738 2.68048 0.486946 0.257391 0.819936
50000 0.56528 0.415126 0.00813849 2.45972 0.459368 0.246197 0.771858
50000 0.545301 0.416835 0.00813849 2.45972 0.418754 0.232462 0.748789
50000 0.539977 0.425 0.0034442 2.43351 0.400567 0.218999 0.754459
50000 0.516726 0.399413 0.0034442 2.43351 0.381921 0.216341 0.733311
50000 0.501835 0.403065 0.00566356 2.39042 0.358569 0.192854 0.728241
50000 0.496875 0.395584 0.00760901 2.39042 0.36036 0.192554 0.717606
50000 0.48253 0.393383 0.00719695 2.47963 0.34562 0.184732 0.683225
50000 0.459939 0.38205 0.00577241 2.42738 0.328073 0.179253 0.63941
50000 0.441763 0.356702 0.00465966 2.42738 0.323289 0.1787 0.609727
50000 0.431816 0.362583 0.002764 2.25097 0.305517 0.170612 0.576149
50000 0.419211 0.351081 0.002764 2.41091 0.296431 0.164172 0.565663
50000 0.415861 0.357868 0.00405271 2.41091 0.285511 0.159081 0.551264
50000 0.42055 0.365498 0.00451207 2.3795 0.281198 0.157196 0.566842
50000 0.418968 0.364123 0.00451207 2.41298 0.282441 0.158035 0.558262
50000 0.40198 0.363932 0.00364226 2.32836 0.264628 0.150732 0.513088
50000 0.390416 0.356348 0.00364226 2.36444 0.2576 0.147007 0.499256
50000 0.37516 0.358916 0.00302126 2.33296 0.240966 0.139888 0.457042
50000 0.361412 0.344741 0.00432058 2.29191 0.236521 0.135493 0.441722
50000 0.351407 0.341114 0.00432058 2.25867 0.230058 0.13159 0.418268
50000 0.353626 0.354615 0.00325327 2.23132 0.221788 0.129938 0.415387
50000 0.342931 0.34337 0.00325327 2.23132 0.214958 0.130267 0.396764
50000 0.337684 0.348309 0.00273236 2.5855 0.208544 0.124293 0.391575
50000 0.335737 0.350909 0.00273236 2.50965 0.206289 0.122801 0.386051
50000 0.327214 0.352096 0.00374898 2.50965 0.199962 0.119314 0.361095
50000 0.32171 0.334731 0.00117517 2.56855 0.197625 0.119676 0.364605
50000 0.32253 0.339232 0.00117517 2.56169 0.195748 0.114264 0.368415
50000 0.316894 0.34047 0.00413492 2.56612 0.187943 0.108504 0.363736
50000 0.303237 0.31896 0.00390747 2.58574 0.184207 0.108308 0.35395
50000 0.299584 0.315846 0.00197 2.58574 0.180246 0.104746 0.358645
50000 0.296343 0.316602 0.00450413 2.51765 0.176114 0.102071 0.353874
50000 0.28858 0.316271 0.00277057 2.51765 0.169955 0.0981045 0.333567
50000 0.285535 0.318722 0.00233978 2.53077 0.165061 0.0952696 0.333851
50000 0.282587 0.316616 0.00233978 2.53617 0.162459 0.0941331 0.328895
50000 0.270822 0.307531 0.00353741 2.55972 0.158421 0.091252 0.309854
50000 0.269633 0.309359 0.00248314 2.53944 0.158613 0.0912386 0.305487
50000 0.263767 0.301591 0.00248314 2.61031 0.154853 0.0905357 0.301021
50000 0.254793 0.281722 0.00363729 2.41672 0.153724 0.087362 0.300214
50000 0.250724 0.277612 0.0012987 2.39949 0.152389 0.0872611 0.289321
50000 0.242615 0.269576 0.00184111 2.39949 0.147993 0.0856443 0.282752
50000 0.239532 0.264255 0.00313368 2.39949 0.146471 0.0868984 0.281273
50000 0.233799 0.262794 0.0017491 2.49319 0.143939 0.084684 0.267153
50000 0.232169 0.264061 0.0017491 2.48365 0.143253 0.0830712 0.263828
50000 0.236976 0.292424 0.00110133 2.41053 0.140938 0.0810884 0.261212
49000 0.23331 0.294043 0.00150779 2.41053 0.138762 0.0805273 0.251321
47000 0.217975 0.2914 0.00113996 2.49388 0.127946 0.0761281 0.223102
45000 0.2025 0.279889 0.00113996 2.49388 0.119715 0.0717754 0.206491
40000 0.208838 0.299097 0.00113996 2.53357 0.120594 0.0705484 0.217871
39000 0.21057 0.301719 0.00186561 2.53357 0.123414 0.0720956 0.217808
31000 0.213426 0.326542 0.00186561 2.48238 0.114118 0.0656063 0.199854


==> rottravelMarkers200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.989843 0.412945 0.0322622 2.56857 0.955949 0.692488 1.24388
50000 0.937804 0.451545 0.0109247 2.4781 0.882452 0.590154 1.21527
50000 0.900594 0.466556 0.0109247 2.4781 0.823974 0.532883 1.19617
50000 0.877156 0.472065 0.0198569 2.4781 0.796223 0.501713 1.16936
50000 0.833873 0.456997 0.00745672 2.58903 0.745388 0.477441 1.12315
50000 0.790337 0.462935 0.00745672 2.76336 0.689767 0.439147 1.05528
50000 0.789057 0.501871 0.0154389 3.1414 0.677528 0.423673 1.03563
50000 0.760437 0.505055 0.00789757 3.1414 0.634312 0.392858 1.00276
50000 0.766337 0.525861 0.00789757 3.14139 0.628122 0.383457 1.02096
50000 0.727094 0.525055 0.011286 3.14139 0.577983 0.348076 0.964018
50000 0.70698 0.53999 0.011286 3.14139 0.542479 0.312923 0.958374
50000 0.696988 0.534831 0.011286 3.14094 0.534906 0.302065 0.952505
50000 0.670054 0.534772 0.00788273 3.14094 0.503628 0.278205 0.911466
50000 0.655369 0.535567 0.00788273 3.13761 0.486164 0.267081 0.880829
50000 0.615308 0.526305 0.00903408 3.13687 0.44598 0.248254 0.792886
50000 0.605621 0.515147 0.00620347 3.14073 0.448596 0.249264 0.766428
50000 0.581412 0.497409 0.00607951 3.13814 0.427155 0.244067 0.748576
50000 0.574723 0.49448 0.00327929 3.13814 0.422816 0.239016 0.74743
50000 0.56566 0.495685 0.00327929 3.13811 0.412235 0.229047 0.73705
50000 0.54832 0.496225 0.00327929 3.14143 0.397319 0.21599 0.701903
50000 0.523174 0.481897 0.00382724 3.14061 0.382675 0.209535 0.65827
50000 0.508435 0.472555 0.00382724 3.14013 0.374038 0.204659 0.637342
50000 0.493885 0.469249 0.0084644 3.14147 0.354701 0.195923 0.617843
50000 0.484901 0.465606 0.00777389 3.14016 0.351287 0.194013 0.599459
50000 0.471487 0.448748 0.00792118 3.1404 0.346835 0.19699 0.589088
50000 0.46591 0.449873 0.00546964 3.14133 0.338066 0.189381 0.584834
50000 0.460064 0.449437 0.00204926 3.14133 0.333714 0.185179 0.574377
50000 0.453919 0.449619 0.00204926 3.1385 0.324611 0.181406 0.563625
50000 0.446949 0.448989 0.00272304 3.1385 0.316538 0.17522 0.555204
50000 0.441766 0.451243 0.00638682 3.14099 0.300487 0.16363 0.55679
50000 0.430872 0.451674 0.00669988 3.14099 0.289373 0.152368 0.540898
50000 0.433561 0.452456 0.00283248 3.14133 0.293392 0.15647 0.545532
50000 0.416135 0.434834 0.00136155 3.14149 0.27721 0.147132 0.535893
50000 0.407777 0.435856 0.00136155 3.14124 0.266437 0.138049 0.527387
50000 0.403628 0.434835 0.00136155 3.14124 0.259734 0.133191 0.529961
50000 0.393433 0.430549 0.00278946 3.13898 0.251827 0.132092 0.498238
50000 0.377814 0.42201 0.0045073 3.14107 0.247643 0.129936 0.469622
50000 0.369134 0.418088 0.00155221 3.14007 0.244083 0.127571 0.452225
50000 0.367444 0.413525 0.00155221 3.14007 0.243512 0.127985 0.454081
50000 0.365052 0.42247 0.00426455 3.14067 0.237219 0.125657 0.433039
50000 0.357612 0.423205 0.00647036 3.14119 0.222721 0.119992 0.423012
50000 0.348243 0.407403 0.00431152 3.14119 0.222836 0.120184 0.41905
50000 0.344051 0.40747 0.00284613 3.14133 0.221728 0.118682 0.406168
50000 0.334055 0.402812 0.00284613 3.14059 0.215293 0.116744 0.39069
50000 0.323303 0.381072 0.00520174 3.13989 0.203864 0.112915 0.369802
50000 0.30739 0.350785 0.00309646 3.13853 0.198991 0.111386 0.352768
50000 0.295705 0.335683 0.00338257 3.13853 0.196583 0.107237 0.344721
50000 0.30403 0.348295 0.001568 3.13917 0.197354 0.108256 0.347486
50000 0.295923 0.34408 0.001568 3.13917 0.188436 0.104929 0.338965
50000 0.294632 0.34062 0.00499718 3.14129 0.187685 0.105785 0.342489
50000 0.288601 0.339086 0.00325215 3.14039 0.182109 0.102504 0.328073
50000 0.287066 0.338921 0.00218762 3.14039 0.179191 0.101826 0.324014
50000 0.293524 0.387264 0.00336633 3.14141 0.178178 0.101338 0.323484
50000 0.282587 0.383644 0.00240919 3.14021 0.171707 0.0983501 0.304263
50000 0.278848 0.37986 0.00240919 3.13996 0.169916 0.0975582 0.300251
50000 0.269322 0.35865 0.00224201 3.13689 0.164123 0.0944404 0.295881
50000 0.271269 0.36507 0.00228346 3.13769 0.15809 0.0910278 0.290287
46000 0.263607 0.372994 0.00185496 3.13769 0.147528 0.0849208 0.279368
45000 0.262404 0.383177 0.00119173 3.13766 0.143523 0.0827144 0.268979
44000 0.247613 0.373458 0.00119173 3.14019 0.139351 0.0814479 0.250527
44000 0.240268 0.348899 0.00119356 3.13574 0.139656 0.0828343 0.249269
39000 0.244839 0.339431 0.00216684 3.04951 0.140534 0.0836993 0.255872


==> rottravelMarkers200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 1.05063 0.422699 0.0189815 2.48862 1.02653 0.729904 1.34559
50000 0.862929 0.395244 0.0126721 2.39035 0.824449 0.560893 1.12092
50000 0.810356 0.409975 0.0224641 2.39035 0.756069 0.486846 1.07418
50000 0.766561 0.396637 0.0224641 2.33547 0.712019 0.451985 1.01903
50000 0.679952 0.365897 0.0179555 2.33547 0.620204 0.399163 0.891971
50000 0.633006 0.321993 0.0144859 1.99816 0.581517 0.385786 0.836791
50000 0.58239 0.307984 0.00347393 2.04454 0.538708 0.347903 0.773273
50000 0.550812 0.306096 0.00347393 2.04454 0.503412 0.32189 0.719826
50000 0.51761 0.299926 0.00771946 2.01186 0.467562 0.293693 0.675407
50000 0.498544 0.289629 0.00636958 2.01186 0.4536 0.281471 0.650616
50000 0.485725 0.296773 0.00636958 2.01186 0.424664 0.264703 0.640669
50000 0.465552 0.299941 0.0033243 2.0205 0.401822 0.243758 0.615946
50000 0.454283 0.306126 0.00454191 2.0205 0.384437 0.23011 0.597467
50000 0.433216 0.303031 0.0035883 2.07842 0.360426 0.218086 0.556896
50000 0.419796 0.299003 0.00599349 2.07842 0.348595 0.209072 0.542085
50000 0.407231 0.29343 0.0062932 1.87875 0.33545 0.193793 0.535468
50000 0.383148 0.285594 0.0062932 1.87875 0.312408 0.181227 0.490423
50000 0.358716 0.262394 0.00620939 1.81637 0.296642 0.163762 0.474878
50000 0.348795 0.263118 0.00133201 1.81637 0.279168 0.156902 0.461143
50000 0.341486 0.268527 0.00133201 1.95576 0.270619 0.150881 0.445312
50000 0.325113 0.268228 0.00258628 1.95576 0.247389 0.141332 0.416393
50000 0.313926 0.271355 0.00246595 2.12151 0.238566 0.137238 0.388246
50000 0.29656 0.267914 0.00328252 2.06305 0.219297 0.129937 0.357079
50000 0.292078 0.267059 0.00241075 2.06305 0.214272 0.127975 0.348743
50000 0.276923 0.2657 0.00241075 2.06132 0.200753 0.12127 0.321661
50000 0.263162 0.257792 0.00241075 2.06132 0.192275 0.117277 0.301945
50000 0.25079 0.244549 0.00367137 2.04676 0.187632 0.115656 0.287753
50000 0.241061 0.243253 0.00337974 2.04676 0.175874 0.108967 0.276025
50000 0.232306 0.243605 0.00257108 2.04676 0.164282 0.100401 0.266699
50000 0.226625 0.241559 0.00257108 2.09615 0.159028 0.0985678 0.256831
50000 0.221912 0.243199 0.000414597 2.09615 0.151853 0.095123 0.247685
50000 0.213691 0.238293 0.00302122 2.0674 0.147303 0.0903282 0.24227
50000 0.211399 0.241123 0.000958147 2.09254 0.141819 0.0863992 0.238032
50000 0.198194 0.22402 0.00302122 2.09254 0.135096 0.0846734 0.22593
50000 0.191738 0.224088 0.000870024 2.08479 0.127908 0.0792414 0.217299
50000 0.183343 0.220271 0.0021272 2.08479 0.123486 0.0775675 0.201901
50000 0.186837 0.226461 0.00134967 2.08479 0.119917 0.0737037 0.2055
50000 0.172469 0.164302 0.00181882 1.52415 0.117987 0.0717644 0.203072
50000 0.167709 0.164414 0.00132753 1.52415 0.112677 0.0685576 0.196352
50000 0.162701 0.157571 0.00132753 1.52415 0.111943 0.0677147 0.193084
50000 0.156553 0.154722 0.00316056 1.47579 0.106087 0.064135 0.18581
50000 0.153614 0.155169 0.00184738 1.47579 0.102338 0.0617984 0.182196
50000 0.150018 0.147066 0.00184738 1.29077 0.102207 0.0614002 0.179909
50000 0.147307 0.14659 0.00124704 1.29077 0.0981762 0.0592089 0.1781
50000 0.145414 0.145224 0.00124704 1.29077 0.0984081 0.0579973 0.175266
50000 0.147019 0.144536 0.000711943 1.29822 0.100939 0.0588634 0.177192
50000 0.144197 0.145979 0.000711943 1.29822 0.0948966 0.0571383 0.171868
50000 0.13956 0.143329 0.00171332 1.29822 0.0906295 0.0555227 0.165071
50000 0.131758 0.125801 0.00161656 0.954383 0.0880957 0.0538233 0.161245
50000 0.129375 0.12201 0.0018199 0.94018 0.0882099 0.0548489 0.154722
50000 0.1296 0.122335 0.00160806 0.94018 0.0872601 0.0551957 0.155473
50000 0.128474 0.1242 0.00102961 0.94018 0.0861747 0.052723 0.154457
50000 0.125492 0.121897 0.00102961 0.893753 0.0835942 0.050721 0.151418
50000 0.12125 0.113646 0.000755245 0.893753 0.0817707 0.0504677 0.147713
50000 0.113719 0.100519 0.000755245 0.815617 0.0793099 0.0499168 0.13944
50000 0.11136 0.0974887 0.00151972 0.815617 0.078861 0.0496984 0.137271
50000 0.111317 0.0977215 0.00151972 0.859052 0.0788972 0.0508508 0.133896
50000 0.110687 0.0973549 0.000821958 0.808254 0.0778491 0.0506346 0.133135
50000 0.107976 0.0958314 0.000313112 0.808254 0.0766563 0.0495623 0.128769
50000 0.107908 0.0976622 0.000313112 0.802947 0.075322 0.0493691 0.126237
50000 0.107048 0.0964649 0.00131387 0.791979 0.0742683 0.0488792 0.126258
50000 0.102988 0.0915744 0.00208939 0.738033 0.0722646 0.0472853 0.123585
50000 0.101968 0.0932691 0.00206723 0.740306 0.0711635 0.0472331 0.118247
50000 0.102167 0.0896937 0.00128485 0.770335 0.0747039 0.04805 0.120992
50000 0.102342 0.0863938 0.00158416 0.770335 0.0747145 0.0477723 0.124263
50000 0.0986349 0.0831769 0.000952704 0.770335 0.0732924 0.0454826 0.119326
50000 0.0988146 0.0841369 0.000976592 0.746055 0.0726838 0.045206 0.119467
50000 0.0948076 0.0783706 0.00135109 0.746055 0.071043 0.0440545 0.117115
50000 0.092899 0.0787063 0.00135109 0.746055 0.0678844 0.0427141 0.114516
50000 0.0903594 0.0732342 0.00215584 0.78095 0.0668478 0.0421436 0.112292
49000 0.0899504 0.0741574 0.00106655 0.769145 0.0666202 0.0417242 0.111295
49000 0.0914313 0.0745571 0.00106655 0.769145 0.0679687 0.0424831 0.11298
48000 0.0917413 0.0741627 0.00120624 0.744343 0.0676554 0.0444477 0.112374
47000 0.0886102 0.0743165 0.00158651 0.780035 0.0635057 0.0406853 0.1098
45000 0.0873978 0.0726586 0.00191148 0.780035 0.0643196 0.0410118 0.107857
43000 0.0826702 0.0682872 0.000993546 0.780035 0.0618589 0.0395182 0.103308
38000 0.0844607 0.0722302 0.000993546 0.753734 0.0622502 0.0390967 0.104284
37000 0.0833107 0.0721219 0.000993546 0.753734 0.0613661 0.0382656 0.101767
33000 0.0873781 0.0721687 0.00193257 0.753734 0.0666885 0.0419052 0.108518
28000 0.0899044 0.0705383 0.00235362 0.580794 0.0680855 0.0429314 0.111809
24000 0.0917046 0.0739546 0.00166695 0.573212 0.0672486 0.0426953 0.1127
23000 0.0928689 0.0739854 0.00216005 0.573212 0.0678342 0.0444227 0.114156
18000 0.0929665 0.071791 0.00216005 0.5753 0.071687 0.0463371 0.116054
16000 0.0978637 0.0743078 0.000926246 0.5753 0.075469 0.0485093 0.124498
13000 0.0910791 0.0624961 0.000926246 0.42576 0.0745971 0.0454164 0.121257
12000 0.0918922 0.0632923 0.00150598 0.42576 0.077236 0.0443136 0.122444
6000 0.0881329 0.0620338 0.00150598 0.386437 0.0738162 0.0375026 0.122255
2000 0.121894 0.0721764 0.000689931 0.386437 0.102887 0.0661209 0.172706


==> rottravelMarkers200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
50000 1.02557 0.413019 0.0167141 2.72922 1.00216 0.72361 1.29622
50000 0.89354 0.457781 0.02225 2.78928 0.83417 0.527308 1.20019
50000 0.84272 0.458428 0.0184745 2.78928 0.769968 0.476719 1.14607
50000 0.752562 0.45042 0.0161877 2.76511 0.657995 0.411149 0.995313
50000 0.68169 0.452767 0.012161 2.7583 0.563498 0.34861 0.902532
50000 0.632192 0.420835 0.00958358 2.7668 0.533541 0.324051 0.825859
50000 0.58415 0.419115 0.00958358 2.78275 0.470617 0.295272 0.728491
50000 0.544842 0.416607 0.00762752 2.73774 0.42855 0.270074 0.657682
50000 0.52764 0.416462 0.00762752 2.73774 0.405852 0.251903 0.64631
50000 0.493637 0.400672 0.00384095 2.76316 0.385352 0.240067 0.604564
50000 0.474953 0.409851 0.00384095 2.77173 0.361526 0.215699 0.584602
50000 0.432935 0.388187 0.00499603 2.56864 0.324794 0.190258 0.528292
50000 0.395565 0.3455 0.00740251 2.4174 0.297378 0.182474 0.478143
50000 0.38552 0.360692 0.0025532 3.13899 0.287505 0.173265 0.460757
50000 0.369144 0.357202 0.0025532 3.13899 0.273386 0.162373 0.439562
50000 0.351779 0.341955 0.00148002 3.0965 0.258471 0.157065 0.415846
50000 0.356842 0.406191 0.0051921 3.14082 0.246153 0.146672 0.402541
50000 0.350505 0.406807 0.00360358 3.14082 0.238232 0.1414 0.387626
50000 0.347754 0.4199 0.00336373 3.14121 0.227656 0.133855 0.376862
50000 0.340365 0.418359 0.00336373 3.14121 0.223034 0.127452 0.374569
50000 0.331937 0.435816 0.00356805 3.14111 0.208505 0.122791 0.354974
50000 0.318403 0.435222 0.0043289 3.14111 0.196376 0.115533 0.327553
50000 0.314457 0.434918 0.00320596 3.14148 0.193276 0.111693 0.323187
50000 0.307403 0.435219 0.00253016 3.14148 0.186882 0.108875 0.308524
50000 0.290265 0.418061 0.00273353 3.14148 0.16959 0.0976796 0.292728
50000 0.270902 0.360413 0.00184025 3.14105 0.161209 0.0936195 0.288004
50000 0.265197 0.361713 0.00184025 3.14105 0.154999 0.0897911 0.273796
50000 0.260357 0.35386 0.00088784 3.13932 0.154021 0.0876842 0.270536
50000 0.25793 0.355582 0.00088784 3.13375 0.150464 0.0892002 0.260648
50000 0.255424 0.355008 0.00451696 3.13375 0.146942 0.0890897 0.256058
50000 0.243914 0.350036 0.00256589 3.13259 0.137495 0.0812886 0.234593
50000 0.232381 0.322004 0.00256589 3.13259 0.135666 0.0765051 0.239807
50000 0.224527 0.317042 0.00223957 3.13525 0.128049 0.073592 0.225823
50000 0.215055 0.296221 0.00209042 2.95355 0.123885 0.0714144 0.219214
50000 0.209556 0.296691 0.00315229 2.95355 0.115901 0.065626 0.214738
50000 0.207339 0.298481 0.00239233 2.85579 0.111849 0.0642793 0.20744
50000 0.199634 0.291114 0.00136477 3.05399 0.111453 0.0639916 0.200363
50000 0.200097 0.295064 0.00204864 3.07245 0.109563 0.0652163 0.198721
50000 0.190828 0.295616 0.00283728 3.07245 0.102418 0.0627579 0.179973
50000 0.188508 0.299645 0.00210567 3.14153 0.0978375 0.0607403 0.173296
50000 0.182324 0.290365 0.00287536 3.14153 0.0948364 0.0577812 0.167405
50000 0.176763 0.282375 0.00183105 3.14011 0.0933375 0.0557601 0.162361
50000 0.177483 0.296694 0.00133305 3.13131 0.0922986 0.0536814 0.16262
50000 0.172547 0.294414 0.00133305 3.13496 0.0878438 0.0506317 0.156464
50000 0.169818 0.294946 0.000624937 3.13496 0.0837091 0.04915 0.151427
50000 0.169602 0.296601 0.000624937 3.13496 0.0837575 0.0480588 0.151766
50000 0.170101 0.305985 0.000624937 3.12754 0.0813227 0.0475726 0.148116
50000 0.167333 0.301578 0.00136229 3.06244 0.0764106 0.044898 0.147813
50000 0.164449 0.301425 0.0016203 3.12684 0.0735152 0.0435143 0.145712
50000 0.16225 0.302664 0.000812457 3.13103 0.0712352 0.0429888 0.141201
50000 0.160383 0.303262 0.000812457 3.13103 0.0696819 0.0426793 0.138149
50000 0.158541 0.301289 0.000812457 3.1243 0.0696295 0.0424243 0.136232
50000 0.15633 0.291776 0.0012515 3.12784 0.0708309 0.0428824 0.13523
50000 0.155416 0.289804 0.00211673 3.1375 0.0701376 0.0436867 0.132574
50000 0.153676 0.296201 0.00134666 3.13578 0.0681931 0.040897 0.127089
50000 0.153287 0.296441 0.00134666 3.13578 0.066619 0.040389 0.129576
50000 0.151088 0.291811 0.00222236 3.10787 0.0668064 0.0411171 0.123643
50000 0.148676 0.293596 0.00139261 3.13642 0.063967 0.0396351 0.115252
50000 0.141054 0.282758 0.00176903 3.13858 0.06209 0.0391678 0.110077
50000 0.140235 0.278722 0.000960576 3.13426 0.064325 0.040168 0.113641
50000 0.136324 0.264028 0.00186125 3.03101 0.0641436 0.0404094 0.112652
50000 0.133932 0.263575 0.00186125 3.03101 0.0640083 0.0409603 0.107278
50000 0.132277 0.258576 0.00128174 3.1296 0.064501 0.0415135 0.107986
50000 0.131297 0.261753 0.000602117 3.122 0.0621226 0.0402933 0.103163
50000 0.131429 0.261806 0.000602117 3.122 0.061928 0.0404171 0.103058
49000 0.0991809 0.131287 0.00172429 1.18541 0.0599089 0.0392448 0.0993345
47000 0.098595 0.133348 0.000651806 1.16259 0.0590121 0.0385204 0.0970475
45000 0.0963144 0.134446 0.000621525 1.12238 0.0573537 0.0371234 0.0933382
44000 0.0958915 0.133736 0.000621525 1.14383 0.05793 0.0366395 0.0926039
40000 0.0992629 0.140445 0.0014641 1.14903 0.0585066 0.0361747 0.0948037
36000 0.0985774 0.143335 0.00159172 1.18713 0.0562741 0.0358232 0.0879955
33000 0.101974 0.148024 0.00159172 1.18156 0.0573329 0.0358707 0.0888971
27000 0.0906046 0.121647 0.00152662 1.18156 0.0548869 0.0352117 0.0847491
22000 0.0957879 0.129994 0.00122872 1.18156 0.0560329 0.0357858 0.0920455
21000 0.100222 0.135741 0.00184514 1.16251 0.0569773 0.0353533 0.10377
18000 0.10423 0.144831 0.00164118 1.16251 0.0567586 0.0349235 0.102845
14000 0.0966025 0.149746 0.00202231 1.16251 0.0512603 0.0317178 0.0925904
11000 0.0624169 0.0449657 0.00209521 0.268199 0.0496303 0.0319916 0.0770582
9000 0.0562128 0.0338428 0.00235197 0.20897 0.0482913 0.0318872 0.0711964
6000 0.0566734 0.0378213 0.00235197 0.20897 0.0443421 0.0292693 0.0743828
3000 0.0406986 0.0181277 0.00186272 0.113709 0.0385423 0.0269756 0.0524258


==> rottravelMarkers200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.980853 0.40194 0.0325663 2.45805 0.938199 0.688385 1.25141
50000 0.795093 0.406534 0.022486 2.38702 0.720975 0.496642 1.00493
50000 0.72688 0.389518 0.0162507 2.61291 0.649896 0.445621 0.929013
50000 0.685822 0.38197 0.0161234 2.20546 0.609271 0.406532 0.876092
50000 0.629655 0.360991 0.0161234 2.07719 0.549692 0.365963 0.816577
50000 0.609136 0.398219 0.01953 2.41876 0.507201 0.320339 0.780587
50000 0.563755 0.378595 0.0102979 2.44345 0.470234 0.296971 0.715653
50000 0.537076 0.365331 0.00853478 2.57715 0.451558 0.282649 0.687507
50000 0.51344 0.369692 0.00853478 2.52053 0.426989 0.259389 0.648145
50000 0.482591 0.371128 0.0062589 2.52053 0.381809 0.23391 0.605344
50000 0.441711 0.338588 0.011972 2.50907 0.343894 0.211527 0.55896
50000 0.418929 0.328242 0.00765568 2.50907 0.323056 0.197644 0.538826
50000 0.375946 0.263827 0.00366831 1.90286 0.297309 0.181023 0.510852
50000 0.35118 0.255299 0.00450274 1.81989 0.266735 0.164578 0.478992
50000 0.340004 0.254621 0.00450274 1.84768 0.256126 0.153887 0.463172
50000 0.323658 0.251177 0.0010399 1.80449 0.240684 0.140342 0.440511
50000 0.311977 0.255763 0.00615309 1.74948 0.227038 0.13171 0.40892
50000 0.292791 0.243927 0.00316339 1.79232 0.214179 0.121248 0.3772
50000 0.281025 0.243249 0.00310455 1.71161 0.200455 0.118179 0.349552
50000 0.273609 0.239147 0.00147667 1.77713 0.194472 0.114701 0.339612
50000 0.2594 0.228197 0.00147667 1.8581 0.178856 0.108159 0.329947
50000 0.232681 0.215307 0.00453325 1.77887 0.158155 0.0993585 0.280807
50000 0.224955 0.218296 0.00401828 1.75249 0.147268 0.090122 0.270613
50000 0.219093 0.214571 0.00328169 1.80553 0.147045 0.0902618 0.25813
50000 0.211328 0.211472 0.00255403 1.80553 0.13916 0.0872053 0.242933
50000 0.202551 0.21291 0.00244724 1.8371 0.129356 0.0803454 0.228989
50000 0.195465 0.210627 0.0023818 1.86376 0.123998 0.077368 0.215063
50000 0.182809 0.205325 0.0023818 1.91434 0.117223 0.0718523 0.196752
50000 0.180132 0.206499 0.00157302 1.80068 0.111136 0.069681 0.190959
50000 0.173215 0.196102 0.00191455 1.81735 0.110275 0.0688612 0.187322
50000 0.16505 0.200062 0.00249743 1.82166 0.101629 0.0652933 0.170906
50000 0.163569 0.202505 0.0015009 1.80533 0.0980885 0.0623743 0.166509
50000 0.160701 0.196062 0.00418617 1.77562 0.0992692 0.0634791 0.167874
50000 0.155162 0.196388 0.00215251 1.77562 0.0935177 0.0605052 0.158896
50000 0.149155 0.181362 0.00170941 1.89177 0.0947517 0.0611607 0.149932
50000 0.14088 0.167584 0.00218294 1.7707 0.0917655 0.0582051 0.145843
50000 0.140534 0.167732 0.00177791 1.82567 0.0916593 0.0587903 0.146642
50000 0.137792 0.166105 0.000830353 1.82567 0.0895028 0.0578813 0.143468
50000 0.129889 0.155023 0.00233872 1.75747 0.0862375 0.0531362 0.13906
50000 0.126028 0.151592 0.00213458 1.66586 0.0838586 0.0534893 0.130321
50000 0.122572 0.149672 0.00151218 1.79378 0.0806412 0.0508019 0.128352
50000 0.12023 0.154686 0.00246891 1.70327 0.0780252 0.0491572 0.122501
49000 0.119142 0.153906 0.00112029 1.70327 0.0771692 0.047447 0.12372
48000 0.118444 0.155621 0.00111898 1.68157 0.0747158 0.0467459 0.121381
47000 0.119013 0.15925 0.00111898 1.77343 0.07285 0.0469101 0.11637
43000 0.114206 0.148421 0.00219102 1.67374 0.0729125 0.0473873 0.112882


==> rottravelMarkers200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 0.97844 0.37913 0.0168221 2.21301 0.961598 0.697045 1.24614
50000 0.783652 0.392134 0.00736124 2.50461 0.727715 0.48024 1.03559
50000 0.712953 0.401267 0.0184051 2.50461 0.642308 0.40368 0.952999
50000 0.627656 0.355943 0.00835965 2.48256 0.564492 0.364899 0.823544
50000 0.565105 0.355521 0.00835965 2.48723 0.481242 0.304957 0.740415
50000 0.530423 0.358981 0.00687888 2.48723 0.431974 0.275567 0.678815
50000 0.478695 0.354406 0.00687888 2.42732 0.374617 0.229404 0.619403
50000 0.427113 0.324182 0.00765404 2.52468 0.33431 0.202841 0.5509
50000 0.404088 0.298007 0.00672881 2.07976 0.319797 0.193513 0.522389
50000 0.376775 0.295821 0.00902059 2.08328 0.284386 0.172049 0.481829
50000 0.359628 0.292269 0.00388736 2.06862 0.266216 0.160929 0.452976
50000 0.341297 0.279035 0.00388736 2.16835 0.252439 0.148719 0.443823
50000 0.308566 0.261973 0.00390167 2.07241 0.226685 0.127775 0.400572
50000 0.280487 0.230278 0.00339399 1.81791 0.204056 0.120748 0.365451
50000 0.264853 0.216743 0.00449406 1.35412 0.192598 0.109707 0.350994
50000 0.254694 0.211551 0.00536793 1.34512 0.187521 0.105185 0.332858
50000 0.243602 0.203158 0.00213724 1.32962 0.178224 0.102135 0.314299
50000 0.228872 0.187413 0.00150603 1.17839 0.167914 0.0976159 0.296283
50000 0.215688 0.18315 0.0037991 1.16479 0.155376 0.0930921 0.269498
50000 0.2102 0.183019 0.00329065 1.19685 0.147809 0.0857368 0.267572
50000 0.203949 0.18428 0.00241697 1.24581 0.140481 0.0771622 0.263105
50000 0.194393 0.179503 0.000984249 1.17154 0.13304 0.073382 0.247999
50000 0.192451 0.17655 0.000984249 1.10941 0.130028 0.0735819 0.244094
50000 0.188466 0.171163 0.00150906 1.14669 0.129049 0.0774567 0.233232
50000 0.175829 0.158811 0.00199569 1.08304 0.122078 0.0744033 0.216658
50000 0.174741 0.159279 0.00226827 1.03653 0.1188 0.0729236 0.213987
50000 0.168829 0.151916 0.00210754 1.0992 0.119355 0.0739411 0.205345
50000 0.159369 0.146033 0.0024194 0.990703 0.111215 0.0703337 0.19164
50000 0.151073 0.126834 0.00507193 1.02691 0.110475 0.0703946 0.186477
50000 0.145726 0.124684 0.00217279 0.976521 0.105579 0.0664256 0.180046
50000 0.136982 0.110928 0.00247221 0.892185 0.102268 0.0652183 0.167015
49000 0.12963 0.10344 0.00136174 0.784606 0.0977442 0.0641334 0.155332
49000 0.12644 0.0995906 0.00194402 0.80749 0.095263 0.0625391 0.15264
49000 0.121487 0.097675 0.00100917 0.762542 0.0919318 0.0589525 0.148474
49000 0.117812 0.0923689 0.00134218 0.759741 0.0899291 0.0578151 0.144494
48000 0.114926 0.0921408 0.00206492 0.759741 0.0870268 0.055233 0.140735
48000 0.108799 0.0852215 0.00235823 0.719056 0.0835935 0.0531369 0.135202
47000 0.106589 0.0851006 0.000995698 0.713022 0.0799067 0.0506622 0.134712
45000 0.106432 0.0866386 0.000995698 0.726477 0.0780144 0.0493522 0.134421
44000 0.109319 0.0908434 0.00182846 0.644884 0.0792624 0.0512412 0.131952
44000 0.107807 0.0886571 0.00205943 0.644884 0.0800504 0.0528177 0.127001
40000 0.101014 0.0782835 0.0013502 0.665172 0.0775725 0.051966 0.119048
40000 0.098866 0.077725 0.00175272 0.665172 0.0753928 0.0494453 0.118202
36000 0.102116 0.0948837 0.000925343 0.917646 0.0738167 0.0486585 0.114126
34000 0.0970622 0.0964603 0.000925343 0.878729 0.0668616 0.0423382 0.110623
32000 0.0916818 0.0865414 0.0022261 0.927557 0.0684092 0.0442089 0.102203
31000 0.0926321 0.0891717 0.00196309 0.873948 0.0675236 0.0424884 0.105483
31000 0.0925114 0.0907151 0.00133638 0.903969 0.0665536 0.0413313 0.104194
26000 0.0889922 0.095505 0.00176532 0.888912 0.0593023 0.0388829 0.0958144
23000 0.0916246 0.1018 0.000482455 0.933552 0.0580056 0.0381577 0.0948049
18000 0.0811619 0.0938956 0.000482455 0.868445 0.0523573 0.0343221 0.0885228
15000 0.0869314 0.0974426 0.00263098 0.84628 0.0577929 0.0369532 0.0972022
11000 0.097285 0.0954781 0.00292765 0.829493 0.0685118 0.0419067 0.116039
7000 0.112077 0.12428 0.00292765 0.83347 0.0693796 0.0395183 0.124523


==> rottravelMarkers200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 0.854165 0.387627 0.0226356 2.71044 0.813849 0.572861 1.0778
50000 0.720738 0.38941 0.0128015 2.69551 0.65916 0.43399 0.926249
50000 0.652096 0.409989 0.00998901 2.67451 0.558763 0.369543 0.824849
50000 0.605397 0.420649 0.00487092 2.6946 0.505015 0.322702 0.757432
50000 0.557872 0.412632 0.00487092 2.65307 0.455343 0.294285 0.673786
50000 0.504009 0.414378 0.00818199 2.67023 0.392414 0.244591 0.604601
50000 0.483209 0.46725 0.0100997 3.06657 0.348018 0.21502 0.550032
50000 0.433366 0.433815 0.0041142 3.13323 0.303766 0.191529 0.482887
50000 0.413386 0.43638 0.0041142 3.13323 0.285834 0.183727 0.440672
50000 0.406626 0.432898 0.0041142 2.85784 0.277391 0.177553 0.428197
50000 0.384799 0.431204 0.00431689 2.84812 0.256685 0.162448 0.393332
50000 0.340467 0.329775 0.00297461 2.68641 0.24008 0.153161 0.380994
50000 0.328234 0.339901 0.00297461 2.63981 0.216937 0.13782 0.36643
50000 0.31475 0.332158 0.00550991 2.47679 0.205764 0.131098 0.347473
50000 0.301936 0.302141 0.00252799 2.21324 0.201462 0.12664 0.343734
50000 0.299198 0.306709 0.00252799 2.20865 0.193973 0.119193 0.344825
50000 0.283499 0.306759 0.00362221 2.20865 0.174615 0.107528 0.323417
50000 0.27189 0.299074 0.00344646 2.19259 0.168478 0.105383 0.305981
50000 0.274737 0.299303 0.00457382 2.19259 0.169125 0.105025 0.317864
50000 0.262723 0.296731 0.00246543 2.19045 0.162445 0.103033 0.283079
50000 0.254809 0.299456 0.00246543 2.203 0.154725 0.0988212 0.262177
50000 0.252397 0.318478 0.00329881 2.37108 0.15248 0.0979079 0.246677
50000 0.244795 0.318918 0.00329881 2.40805 0.143404 0.0926944 0.232821
50000 0.234054 0.30333 0.00309407 2.40805 0.139612 0.0903822 0.232402
50000 0.224855 0.264842 0.00235844 2.10743 0.137692 0.0883473 0.232113
50000 0.222088 0.262594 0.00243921 2.02453 0.137697 0.0892636 0.225873
50000 0.218819 0.263015 0.00174953 1.91938 0.13463 0.0876751 0.216457
50000 0.21498 0.261951 0.004449 1.94835 0.131221 0.0850463 0.212603
50000 0.205813 0.257648 0.00209435 1.96185 0.124298 0.0815593 0.203227
50000 0.201822 0.2597 0.00209435 2.08316 0.119253 0.0806929 0.189722
50000 0.19097 0.247409 0.00180219 2.01272 0.115414 0.0778428 0.179173
50000 0.182327 0.228731 0.00155338 1.98593 0.115854 0.0768801 0.179133
50000 0.176131 0.228799 0.00155338 1.922 0.110547 0.0739529 0.16928
50000 0.159882 0.191255 0.00369731 1.89209 0.103999 0.069813 0.155967
50000 0.155086 0.191028 0.00370755 1.92453 0.0988577 0.0658167 0.14963
50000 0.155522 0.197241 0.00303406 1.94627 0.0954577 0.0633409 0.146077
50000 0.154784 0.195341 0.00135684 1.94627 0.0928228 0.0604563 0.149281
50000 0.155165 0.190707 0.00135684 1.94627 0.0938219 0.060907 0.151359
50000 0.154478 0.194547 0.00144565 1.7772 0.0935074 0.0613742 0.151071
50000 0.149289 0.180807 0.00162748 1.51606 0.0913426 0.0596646 0.145691
50000 0.145823 0.183178 0.00162748 1.53274 0.088742 0.0588085 0.13912
50000 0.144392 0.17857 0.00221053 1.48608 0.0903555 0.0597056 0.13912
50000 0.143082 0.185555 0.00226654 1.47479 0.0874117 0.0573996 0.134353
50000 0.135842 0.168527 0.000864255 1.5347 0.0856793 0.0554889 0.132514
48000 0.140912 0.177703 0.000932991 1.52646 0.0880127 0.0577645 0.134704
48000 0.139037 0.177428 0.00256453 1.52646 0.0867384 0.0568441 0.133023
47000 0.13116 0.172488 0.0011833 1.57458 0.081224 0.0527295 0.123403
46000 0.128313 0.161559 0.0015136 1.57458 0.0813967 0.0528982 0.125784
45000 0.127061 0.158215 0.00234951 1.65906 0.0818865 0.0534148 0.123728
44000 0.121795 0.148235 0.00147042 1.38047 0.0787879 0.0518553 0.120866
41000 0.120743 0.149674 0.00327536 1.38047 0.0786306 0.0515723 0.117884
39000 0.125073 0.156797 0.00367825 1.43861 0.0789689 0.051528 0.120115
36000 0.124758 0.15294 0.00277243 1.42392 0.0782351 0.052854 0.121678
33000 0.108339 0.117076 0.00125264 1.38759 0.0775841 0.052682 0.11556
32000 0.10629 0.116215 0.00125264 1.24195 0.0751969 0.0518162 0.111586
28000 0.10967 0.122468 0.00198504 1.20263 0.0742033 0.0492021 0.118484
26000 0.107134 0.127682 0.000678419 1.35185 0.0695475 0.0464842 0.110733
24000 0.107288 0.135619 0.00190418 1.14216 0.0664022 0.0444163 0.107782
19000 0.0819303 0.0659578 0.00212154 0.638537 0.0635526 0.043177 0.0961413
13000 0.0921283 0.0743661 0.00304959 0.638537 0.0708081 0.0447138 0.113209
10000 0.0911795 0.0813814 0.00305574 0.701274 0.0686621 0.0457309 0.108206
8000 0.0938084 0.0877937 0.00361336 0.701274 0.0691586 0.0474263 0.104866
6000 0.0857728 0.0755512 0.00285086 0.479206 0.0606016 0.0399481 0.0990567
3000 0.118008 0.124669 0.00285086 0.551834 0.0484271 0.03163 0.215157


==> rottravelMarkers20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 1.021 0.394001 0.0256189 2.3813 1.0171 0.739871 1.28556
50000 0.903912 0.383006 0.01253 2.39367 0.880425 0.621889 1.16538
50000 0.827236 0.369011 0.0268482 2.39367 0.79208 0.556029 1.06379
50000 0.812047 0.373258 0.0189358 2.36056 0.770647 0.533946 1.04278
50000 0.765894 0.360015 0.0189358 2.36056 0.722128 0.493732 0.987828
50000 0.749039 0.368324 0.0094569 2.36056 0.691502 0.466988 0.981391
50000 0.713056 0.365215 0.0094569 2.15411 0.656324 0.435049 0.928602
50000 0.683817 0.368337 0.00668128 2.15411 0.619278 0.4056 0.892728
50000 0.66064 0.367457 0.00668128 2.15411 0.589975 0.382827 0.862875
50000 0.630354 0.354112 0.0125156 2.18222 0.559943 0.369287 0.815368
50000 0.594253 0.354563 0.0125156 2.12178 0.509088 0.337844 0.766634
50000 0.585193 0.35461 0.00999575 2.15647 0.498972 0.328757 0.757063
50000 0.560657 0.346824 0.00999575 2.18489 0.47291 0.313117 0.72447
50000 0.543035 0.351452 0.00999575 2.18489 0.451595 0.293432 0.69802
50000 0.53603 0.351287 0.00824217 2.12186 0.443407 0.286447 0.686591
50000 0.508085 0.338805 0.00563198 2.12186 0.4176 0.271322 0.645842
50000 0.482734 0.326838 0.00563198 2.17146 0.393948 0.256163 0.609111
50000 0.444144 0.282511 0.00499261 1.95955 0.374648 0.246303 0.551329
50000 0.421524 0.275625 0.00850308 1.95955 0.353455 0.232308 0.520908
50000 0.410167 0.273372 0.00736608 1.95955 0.342188 0.225969 0.50238
50000 0.393787 0.266543 0.00736608 1.96333 0.324833 0.21603 0.481179
50000 0.378078 0.256457 0.00994908 1.72581 0.313267 0.206996 0.462624
50000 0.370644 0.256961 0.0108096 1.72581 0.306125 0.197811 0.456724
50000 0.361638 0.255425 0.00309268 1.72581 0.297859 0.193455 0.441238
50000 0.34413 0.243325 0.00309268 1.71279 0.286069 0.183496 0.420362
50000 0.333926 0.218716 0.00498202 1.50199 0.283162 0.181031 0.418786
50000 0.328033 0.214593 0.00498202 1.50714 0.280047 0.180244 0.409171
50000 0.317084 0.212725 0.00532642 1.50714 0.266439 0.17289 0.395701
50000 0.314021 0.213389 0.00526614 1.50714 0.263395 0.169213 0.392802
50000 0.303469 0.210876 0.00323867 1.4929 0.25049 0.162432 0.377264
50000 0.301888 0.210611 0.00323867 1.4929 0.247765 0.161517 0.375629
50000 0.29531 0.210172 0.00323867 1.52688 0.23819 0.156947 0.365967
50000 0.287598 0.20466 0.00771447 1.49656 0.231167 0.154123 0.355386
50000 0.285295 0.203186 0.00537195 1.50901 0.23095 0.152608 0.352618
50000 0.271432 0.177814 0.00537195 1.27835 0.223303 0.148755 0.342718
50000 0.260389 0.168522 0.00896576 1.29755 0.216314 0.144751 0.328728
50000 0.250849 0.163923 0.00405349 1.29755 0.20934 0.139463 0.314611
50000 0.242326 0.148019 0.00405349 1.18998 0.207304 0.138669 0.305465
25000 0.20803 0.111504 0.00405349 0.76914 0.18834 0.128455 0.26292
25000 0.204002 0.111941 0.00451086 0.759309 0.183726 0.123449 0.259419
25000 0.197585 0.108471 0.00451086 0.759309 0.178062 0.121987 0.247637
25000 0.192404 0.107292 0.00451086 0.759309 0.172785 0.119106 0.239484
25000 0.191958 0.106856 0.00327302 0.750866 0.172644 0.118742 0.238235
25000 0.186669 0.106536 0.00327302 0.750866 0.167038 0.114073 0.230371
25000 0.183219 0.108164 0.00326325 0.775 0.161741 0.11032 0.226543
25000 0.182838 0.105347 0.00326325 0.830261 0.161791 0.110691 0.22684
25000 0.180712 0.105829 0.00646369 0.819728 0.158375 0.108283 0.224979
25000 0.179052 0.105947 0.00412399 0.819728 0.156207 0.106891 0.222013
25000 0.169436 0.0874245 0.00575035 0.620693 0.154556 0.105561 0.216272
25000 0.169528 0.0892277 0.00513097 0.620693 0.153085 0.105202 0.213926
25000 0.167337 0.0882392 0.00369037 0.630566 0.151547 0.103508 0.212034
25000 0.166655 0.0884995 0.00513097 0.645473 0.150862 0.10391 0.208865
25000 0.161131 0.0885974 0.00296117 0.636463 0.144212 0.0972052 0.203356
25000 0.160929 0.0881241 0.00296117 0.636463 0.14406 0.0969278 0.203755
25000 0.158153 0.0860842 0.0042584 0.615495 0.143064 0.096936 0.199318
25000 0.157265 0.0860025 0.00748863 0.640906 0.141323 0.095508 0.199057
25000 0.148025 0.078908 0.00356995 0.637181 0.133806 0.0919994 0.188268
25000 0.147427 0.0801623 0.00399713 0.649411 0.132387 0.089927 0.187899
25000 0.145103 0.0809846 0.00189394 0.649411 0.128973 0.0872245 0.184694
25000 0.1416 0.0802643 0.00189394 0.657318 0.125181 0.0858972 0.177263
25000 0.137888 0.0770439 0.00298408 0.657318 0.122406 0.0836796 0.174102
25000 0.134701 0.0759809 0.00298408 0.650246 0.119633 0.0814335 0.168828
25000 0.133086 0.0761537 0.00298408 0.650246 0.117286 0.0794602 0.16829
25000 0.131288 0.0767289 0.00380427 0.677438 0.114787 0.0779627 0.165004
25000 0.128774 0.073599 0.0028529 0.650347 0.113854 0.0775451 0.162682
25000 0.129089 0.0748359 0.00366164 0.638964 0.113781 0.0772913 0.163493
25000 0.129856 0.0755079 0.00408365 0.638964 0.114678 0.0761293 0.16638
25000 0.129191 0.0743068 0.00369352 0.600772 0.114463 0.075601 0.165793
24000 0.128105 0.07292 0.00357962 0.576693 0.113485 0.0752229 0.164414
24000 0.123515 0.0712169 0.00198131 0.576693 0.110639 0.0719632 0.157525
23000 0.121995 0.0713438 0.00198131 0.581116 0.109232 0.070649 0.155157
22000 0.114007 0.0632941 0.0026736 0.448724 0.104056 0.0678903 0.145772
22000 0.113448 0.0623264 0.00204927 0.448724 0.103909 0.0681052 0.144986
20000 0.117019 0.0630756 0.00204927 0.441144 0.107676 0.0707524 0.149577
19000 0.118119 0.0611099 0.00269724 0.447359 0.109695 0.0735968 0.149148
18000 0.115089 0.0558587 0.00269724 0.381836 0.108297 0.0730966 0.147368
18000 0.112584 0.0555224 0.00357941 0.381836 0.105983 0.0719499 0.142743
17000 0.108181 0.0524089 0.0016058 0.406985 0.10226 0.0701914 0.137247
16000 0.109667 0.0519385 0.0016058 0.401103 0.104854 0.0715508 0.138771
15000 0.108652 0.0510996 0.00357941 0.401103 0.103118 0.0711818 0.137545
12000 0.111286 0.05151 0.00341498 0.35722 0.106488 0.0733289 0.141636
9000 0.115776 0.0557596 0.00375061 0.358826 0.10895 0.0734982 0.149139
8000 0.118872 0.05628 0.00375061 0.358826 0.112305 0.0765981 0.153407
6000 0.126415 0.0590782 0.00794421 0.358826 0.119343 0.0806925 0.165392
4000 0.135046 0.0624253 0.00563616 0.338531 0.130356 0.0872854 0.176513
3000 0.141086 0.0658539 0.00610532 0.328001 0.140193 0.0875965 0.19024
3000 0.140088 0.0661271 0.00395644 0.328001 0.136969 0.086222 0.18997
3000 0.140088 0.0661271 0.00395644 0.328001 0.136969 0.086222 0.18997
3000 0.140956 0.0675334 0.00256779 0.329911 0.138322 0.0851389 0.190634
3000 0.135868 0.0688477 0.00529132 0.329911 0.127568 0.0783693 0.189167
3000 0.134913 0.0671346 0.00529132 0.356935 0.126884 0.0790591 0.185997
2000 0.107166 0.0538696 0.00389206 0.285304 0.0990338 0.0641767 0.146898
1000 0.135733 0.0511545 0.0185152 0.285304 0.134166 0.0973566 0.175006


==> rottravelMarkers20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 1.03033 0.388008 0.0323562 2.76515 1.00605 0.753437 1.28608
50000 0.840466 0.395918 0.0249623 2.73642 0.769695 0.549573 1.07584
50000 0.786533 0.402659 0.0167309 2.76415 0.705705 0.485089 1.02524
50000 0.727767 0.395763 0.0167309 2.41309 0.634645 0.432806 0.958651
50000 0.654217 0.363201 0.0172411 2.41309 0.569745 0.38886 0.840549
50000 0.615373 0.344654 0.0172411 2.23716 0.530367 0.364574 0.790713
50000 0.580989 0.324517 0.0144822 2.10207 0.510633 0.349909 0.73416
50000 0.535035 0.295067 0.019032 2.2083 0.47566 0.32211 0.68225
50000 0.517319 0.289902 0.0150702 2.16506 0.457841 0.309334 0.65888
50000 0.489948 0.284926 0.0136185 2.22862 0.430142 0.283957 0.63149
50000 0.467743 0.279112 0.0126393 2.19206 0.407719 0.26378 0.611934
50000 0.434853 0.25689 0.00992615 1.79446 0.375739 0.243223 0.574798
50000 0.414523 0.250184 0.00664595 1.79446 0.356554 0.229832 0.542759
50000 0.397226 0.24092 0.00519372 1.74895 0.34134 0.223807 0.510146
50000 0.381557 0.24831 0.010093 1.72667 0.315881 0.207153 0.489615
50000 0.373969 0.250838 0.00979449 1.79149 0.306324 0.201758 0.47652
50000 0.364254 0.254868 0.00637724 1.86281 0.293913 0.189721 0.4667
50000 0.352221 0.250349 0.00743013 1.86281 0.282398 0.179733 0.455964
50000 0.328064 0.221893 0.00665587 1.52307 0.272919 0.168648 0.426756
50000 0.320148 0.220022 0.00550434 1.55157 0.263657 0.159925 0.41778
50000 0.316136 0.218307 0.00467893 1.55157 0.259804 0.159071 0.408981
50000 0.299226 0.206113 0.00566397 1.45484 0.246003 0.150848 0.387137
50000 0.293195 0.205501 0.00279338 1.46731 0.238334 0.149093 0.375836
50000 0.283859 0.195764 0.00501899 1.32911 0.234224 0.142502 0.369762
50000 0.277092 0.198075 0.00401786 1.48053 0.225962 0.132637 0.367976
50000 0.26791 0.197857 0.000770976 1.43997 0.216215 0.121642 0.358463
50000 0.262859 0.195429 0.00261838 1.45967 0.214224 0.120875 0.347345
50000 0.255518 0.184628 0.00164992 1.40695 0.21178 0.11817 0.336759
50000 0.244497 0.179158 0.0011398 1.3643 0.199257 0.112699 0.325728
50000 0.231075 0.164682 0.00425779 1.38896 0.192745 0.109659 0.3087
50000 0.219586 0.151648 0.00166355 1.14569 0.183653 0.104772 0.297828
50000 0.211919 0.146256 0.00433998 1.14569 0.177405 0.103976 0.283903
50000 0.20557 0.144388 0.00409892 1.16109 0.171015 0.100173 0.273358
50000 0.198149 0.142381 0.00271514 1.12417 0.163519 0.095196 0.263054
50000 0.190638 0.139558 0.00338748 1.09114 0.156101 0.0914046 0.251802
50000 0.186892 0.13846 0.00447352 1.08215 0.151195 0.089991 0.246565
49000 0.185643 0.134565 0.00225382 1.07801 0.153095 0.0918316 0.243779
49000 0.181968 0.13404 0.00225382 1.08646 0.150567 0.0894272 0.238443
48000 0.176629 0.130887 0.0043459 1.02001 0.145935 0.0873795 0.229561
48000 0.172912 0.131617 0.00269916 1.02001 0.138898 0.0850096 0.2228
43000 0.169714 0.128598 0.00208076 1.00739 0.136918 0.0851919 0.217102
36000 0.163568 0.11786 0.00309983 0.990018 0.138292 0.0857501 0.210433


==> rottravelMarkers20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 1.03128 0.415613 0.0221734 2.45497 1.00429 0.726636 1.3109
50000 0.927217 0.417582 0.018372 2.47577 0.878261 0.606661 1.2024
50000 0.829746 0.378155 0.018372 2.27701 0.777105 0.542856 1.06485
50000 0.718106 0.352375 0.0160792 2.05655 0.665678 0.443076 0.963516
50000 0.671263 0.358164 0.0120532 2.09421 0.602403 0.400569 0.891326
50000 0.61984 0.338942 0.0120532 2.00306 0.544336 0.36412 0.83124
50000 0.58617 0.335848 0.00796374 2.00306 0.505733 0.335961 0.774958
50000 0.5523 0.336518 0.0153095 2.09122 0.476598 0.305343 0.719642
50000 0.495894 0.313225 0.0130411 1.8851 0.413839 0.264147 0.655774
50000 0.466684 0.296745 0.00792784 1.94264 0.386703 0.247574 0.613101
50000 0.442161 0.283481 0.0100595 1.90991 0.367536 0.236662 0.574629
50000 0.425544 0.277128 0.0100595 1.84585 0.353474 0.227305 0.548252
50000 0.405235 0.278088 0.00649065 1.90849 0.325711 0.205403 0.527769
50000 0.386049 0.274571 0.00649065 1.85119 0.308177 0.193846 0.492576
50000 0.366332 0.260614 0.00612344 1.85119 0.293035 0.183239 0.467546
50000 0.352125 0.258871 0.00319763 1.90901 0.278807 0.173801 0.44489
50000 0.330754 0.239027 0.00471752 1.66723 0.261232 0.163124 0.424412
49000 0.326439 0.286875 0.00461827 2.50235 0.24697 0.154495 0.39849
49000 0.315204 0.281324 0.00255191 2.50235 0.23942 0.150387 0.382672
49000 0.29586 0.262101 0.0020307 2.16608 0.226859 0.144525 0.354015
49000 0.284164 0.25879 0.00288345 2.17929 0.218365 0.1368 0.34014
48000 0.2719 0.237728 0.0035613 1.97976 0.209871 0.131798 0.323971
48000 0.26174 0.238427 0.00152051 1.90155 0.196613 0.125055 0.309239
48000 0.251748 0.235827 0.00160288 1.90155 0.187993 0.11873 0.290473
48000 0.240086 0.216879 0.00368305 1.74927 0.181767 0.115852 0.276626
48000 0.224091 0.172441 0.00210866 1.2063 0.178027 0.114823 0.269798
48000 0.223419 0.176801 0.00307961 1.22616 0.175461 0.113327 0.264215
48000 0.214595 0.163014 0.00233746 1.20534 0.17323 0.112012 0.258735
47000 0.210394 0.161233 0.00241527 1.21414 0.169482 0.109138 0.253757
46000 0.195786 0.149574 0.00313198 1.18342 0.160201 0.100495 0.241312
45000 0.191238 0.152082 0.00289224 1.19729 0.149813 0.0942933 0.235756
45000 0.187905 0.150451 0.00206294 1.22719 0.14685 0.0923951 0.231368
44000 0.186946 0.151208 0.00312697 1.18342 0.146183 0.0907561 0.232434
44000 0.182608 0.152848 0.00269989 1.19677 0.138484 0.0869886 0.224528
44000 0.180759 0.152462 0.00329947 1.19048 0.136078 0.0857728 0.223043
40000 0.171791 0.149406 0.00419756 1.26887 0.130031 0.0832646 0.209345
37000 0.153464 0.095939 0.00201344 0.766402 0.13047 0.0838718 0.201446
34000 0.155481 0.0955325 0.00315259 0.825788 0.131944 0.0870376 0.201333
33000 0.144227 0.0861602 0.00307626 0.769479 0.123377 0.0829372 0.186466
29000 0.14097 0.0800603 0.00366093 0.600351 0.122061 0.0828976 0.182175
27000 0.139709 0.0794131 0.00336753 0.588044 0.120975 0.0823545 0.179943
27000 0.139092 0.0786963 0.00268305 0.588044 0.12066 0.0807117 0.181092
21000 0.134187 0.0770379 0.00463886 0.506109 0.11508 0.0771599 0.174868
18000 0.132795 0.0765307 0.002374 0.540178 0.113913 0.076919 0.172276
12000 0.137203 0.0782338 0.00672824 0.513506 0.117433 0.0797327 0.180526
10000 0.128371 0.0654502 0.00386801 0.488984 0.114781 0.079891 0.168132
7000 0.122449 0.0642522 0.00923547 0.431823 0.107246 0.0759965 0.157269


==> rottravelMarkers20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 1.02192 0.39408 0.0246365 2.52426 0.99507 0.735367 1.29146
50000 0.84483 0.390703 0.0115777 2.50984 0.795064 0.554194 1.08782
50000 0.745171 0.380469 0.0115777 2.51608 0.684766 0.459444 0.976638
50000 0.666594 0.357784 0.0142688 2.51608 0.599467 0.401242 0.862611
50000 0.615381 0.333205 0.020692 2.42445 0.544039 0.373635 0.796432
50000 0.569861 0.313131 0.020692 2.44074 0.501854 0.345938 0.733418
50000 0.520629 0.301547 0.0103338 2.44074 0.455807 0.298991 0.679735
50000 0.479531 0.281489 0.0109576 2.38644 0.414306 0.273302 0.630554
50000 0.465857 0.280444 0.0113029 2.44457 0.401611 0.260474 0.609439
50000 0.432451 0.264919 0.00817892 2.35473 0.370657 0.241585 0.565012
50000 0.407001 0.270697 0.007213 2.58083 0.345719 0.224725 0.523664
50000 0.387455 0.259141 0.00920089 2.58083 0.332459 0.214314 0.499133
50000 0.359042 0.213488 0.00401301 1.63257 0.312288 0.202447 0.471841
50000 0.348171 0.218508 0.00610025 1.7261 0.297121 0.191829 0.454335
50000 0.341769 0.219086 0.00789808 1.7261 0.288399 0.184339 0.449829
50000 0.325334 0.207904 0.00654283 1.50333 0.27244 0.173254 0.430677
50000 0.312704 0.202304 0.00378428 1.50957 0.261241 0.165686 0.41072
50000 0.294529 0.194004 0.00275117 1.48961 0.245375 0.157751 0.379553
50000 0.285916 0.193474 0.0065459 1.48961 0.23665 0.1509 0.364715
50000 0.28116 0.191893 0.00552508 1.49781 0.229539 0.146645 0.363645
50000 0.274403 0.186184 0.00814875 1.49781 0.222727 0.141977 0.357615
50000 0.258033 0.179641 0.0061516 1.41695 0.206598 0.13052 0.335463
50000 0.251598 0.178634 0.00619894 1.41695 0.20091 0.126032 0.325165
50000 0.246872 0.174346 0.00449214 1.40104 0.198029 0.125517 0.317097
50000 0.241641 0.171666 0.00459293 1.40104 0.192936 0.123472 0.309232
50000 0.238558 0.173387 0.00425268 1.47609 0.18814 0.120353 0.302901
50000 0.231099 0.167255 0.00419616 1.41823 0.183128 0.117142 0.292973
50000 0.224526 0.164238 0.00277532 1.41823 0.177891 0.111889 0.284476
50000 0.220626 0.165649 0.00142045 1.36705 0.171348 0.109223 0.278103
50000 0.213737 0.161422 0.0040212 1.43691 0.16787 0.107045 0.268007
50000 0.2122 0.167183 0.00424585 1.51036 0.164554 0.105229 0.26159
50000 0.20444 0.151551 0.00336525 1.25549 0.16079 0.102358 0.257736
50000 0.200745 0.147534 0.00336525 1.24642 0.160135 0.101718 0.253218
50000 0.196079 0.146235 0.00286169 1.24642 0.15634 0.0985691 0.247579
50000 0.190656 0.142817 0.00337058 1.26219 0.152831 0.0956512 0.238895
50000 0.187015 0.143124 0.00274158 1.21448 0.147848 0.0927485 0.234373
50000 0.179837 0.130162 0.0035287 1.07553 0.14438 0.0898155 0.231286
50000 0.175463 0.130269 0.0035287 1.07553 0.138755 0.0880849 0.221366
50000 0.172384 0.128318 0.00247802 1.04132 0.136219 0.0859259 0.218118
50000 0.167063 0.118329 0.00307811 0.834127 0.133479 0.0840788 0.215334
49000 0.161171 0.113547 0.00378466 0.805689 0.12966 0.0814195 0.208924
49000 0.157545 0.110635 0.00298373 0.785754 0.126819 0.0794472 0.20469
47000 0.150601 0.0996665 0.00360918 0.764591 0.125108 0.077549 0.199321
46000 0.149073 0.0996392 0.00200033 0.73891 0.124187 0.0769366 0.195873
46000 0.147785 0.100331 0.00272959 0.771246 0.122309 0.075956 0.193398
46000 0.14472 0.0995225 0.00154027 0.729708 0.118798 0.0747538 0.186016
44000 0.141938 0.0978819 0.00160938 0.727229 0.116489 0.0727867 0.183312
43000 0.139203 0.0948024 0.00188771 0.735988 0.11498 0.073678 0.17802
43000 0.137782 0.0919581 0.00222584 0.717842 0.114338 0.0736643 0.176701
42000 0.135767 0.0920207 0.00271431 0.707184 0.112082 0.0716081 0.174662
42000 0.134649 0.0930657 0.00249513 0.740984 0.110218 0.0708532 0.172408
41000 0.135511 0.0935402 0.00342604 0.707992 0.111002 0.0701981 0.17377
40000 0.1374 0.0949094 0.0018088 0.729073 0.113373 0.0711946 0.175584
37000 0.128976 0.0883305 0.0018088 0.714017 0.107308 0.0690603 0.162869
35000 0.128491 0.0890698 0.00265896 0.714017 0.106133 0.0682263 0.163278
34000 0.123635 0.0835078 0.00182465 0.722234 0.103238 0.0681558 0.156062
34000 0.124377 0.0840356 0.00208165 0.709799 0.103678 0.0683583 0.156758
28000 0.119323 0.0753257 0.00439317 0.681447 0.104158 0.0674637 0.153006
26000 0.11577 0.075978 0.00275811 0.722429 0.0994308 0.0644934 0.147429
19000 0.108218 0.0550217 0.00425572 0.393362 0.0985355 0.0662507 0.141369
16000 0.107443 0.0564449 0.00284375 0.367047 0.0954746 0.0639317 0.141449
13000 0.110126 0.0535732 0.00413132 0.405387 0.102214 0.0707277 0.139838
10000 0.107063 0.0538628 0.00674581 0.405387 0.098496 0.0675615 0.13558
8000 0.101788 0.0507647 0.00530523 0.327466 0.09409 0.0638077 0.131235
7000 0.0949737 0.0485229 0.00526598 0.305443 0.0866721 0.0583724 0.125194
4000 0.098262 0.0536365 0.0054723 0.302352 0.0856753 0.0572087 0.130504


==> rottravelMarkers20random.txt <==
n mean stddev min max median quart1 quart3
50000 0.987276 0.416443 0.0218408 2.42249 0.957137 0.682113 1.27123
50000 0.898117 0.429723 0.0288817 2.39206 0.85339 0.567891 1.17517
50000 0.837506 0.457024 0.00967321 2.47814 0.740848 0.476488 1.13518
50000 0.798958 0.460111 0.017971 2.47814 0.691032 0.448056 1.04888
50000 0.752477 0.444664 0.0106392 2.38808 0.646429 0.419883 0.974353
50000 0.682237 0.411381 0.0192856 2.38808 0.580153 0.385813 0.866051
50000 0.644159 0.380715 0.00908713 2.39826 0.550177 0.369824 0.821812
50000 0.613399 0.373642 0.010861 2.50116 0.522343 0.348166 0.779217
50000 0.575941 0.351616 0.0166099 2.50116 0.497795 0.33111 0.727068
50000 0.556577 0.351995 0.00416014 2.50377 0.47792 0.318093 0.700184
50000 0.53182 0.350092 0.0105892 2.50377 0.451264 0.298477 0.658807
50000 0.514917 0.345735 0.0154885 2.54251 0.432733 0.290243 0.628506
50000 0.479587 0.30703 0.00713982 2.1019 0.409485 0.27176 0.596715
50000 0.457719 0.307051 0.00713982 2.17376 0.383513 0.253568 0.564597
50000 0.452379 0.304807 0.0132686 2.10411 0.377882 0.251695 0.555162
50000 0.44438 0.309036 0.0148441 2.15962 0.367478 0.244233 0.535684
50000 0.429265 0.30569 0.0123206 2.15962 0.352675 0.235807 0.512764
50000 0.417234 0.301553 0.010026 2.16605 0.344198 0.23054 0.492332
50000 0.414465 0.312912 0.00588106 2.35844 0.339667 0.232185 0.481969
50000 0.399126 0.311906 0.00425257 2.35844 0.321634 0.218864 0.463567
50000 0.378642 0.262066 0.00425257 1.9536 0.315238 0.216501 0.44936
50000 0.366873 0.259034 0.00770892 1.92131 0.304597 0.207655 0.44042
50000 0.354967 0.247766 0.00770892 1.92665 0.297362 0.201835 0.428687
50000 0.34803 0.248921 0.0108776 1.92665 0.288833 0.194109 0.420818
50000 0.338483 0.232286 0.00709965 1.56808 0.283008 0.188821 0.416379
50000 0.333422 0.233232 0.00784994 1.56808 0.277337 0.18358 0.408102
50000 0.324405 0.219822 0.00634019 1.61039 0.270589 0.180358 0.40075
50000 0.320184 0.21448 0.00525063 1.4568 0.268674 0.180285 0.394191
50000 0.314578 0.210244 0.00525063 1.4568 0.266462 0.176552 0.389242
50000 0.312823 0.209795 0.00688713 1.35946 0.265361 0.176134 0.386732
50000 0.307345 0.206623 0.00183783 1.35946 0.262497 0.173119 0.379682
50000 0.309059 0.217155 0.00467242 1.48203 0.258916 0.172462 0.379756
50000 0.303701 0.216024 0.00536928 1.49874 0.254076 0.169443 0.370094
50000 0.301145 0.216229 0.00321564 1.54416 0.254015 0.168951 0.366521
50000 0.29459 0.225646 0.003164 1.68071 0.246322 0.162548 0.355361
50000 0.289674 0.226233 0.003164 1.68071 0.238642 0.158241 0.347738
50000 0.281425 0.196884 0.00589708 1.35241 0.237381 0.15755 0.345312
50000 0.274529 0.192257 0.0071297 1.35402 0.232439 0.154264 0.3355
50000 0.268719 0.182172 0.00680757 1.34673 0.231401 0.154534 0.330022
50000 0.269 0.181342 0.00482379 1.34673 0.231764 0.156844 0.327186
50000 0.267603 0.186074 0.00482379 1.406 0.228049 0.154809 0.324897
50000 0.258341 0.166114 0.00400397 1.24184 0.224905 0.152483 0.317379
50000 0.253236 0.158336 0.00465324 1.17422 0.221589 0.149134 0.312632
50000 0.252562 0.157774 0.00355167 1.17422 0.220883 0.149234 0.310736
50000 0.248879 0.150256 0.00608024 1.07594 0.21974 0.147556 0.308519
50000 0.244966 0.142597 0.00480223 1.07474 0.219249 0.148796 0.304175
50000 0.242939 0.141059 0.00622039 1.07474 0.21684 0.147305 0.302573
50000 0.239591 0.130191 0.00622039 1.05412 0.216702 0.147512 0.303766
50000 0.235792 0.130566 0.00333849 1.05412 0.21308 0.142529 0.299739
50000 0.231456 0.124243 0.00333849 0.927125 0.210923 0.14245 0.293829
50000 0.230241 0.123496 0.00500368 0.959466 0.209273 0.142058 0.292359
50000 0.226478 0.120633 0.00208186 0.944275 0.20602 0.140729 0.285891
50000 0.220731 0.117356 0.00208186 0.944275 0.200674 0.137598 0.278122
50000 0.21791 0.115046 0.00399163 0.90288 0.198494 0.136725 0.27445
50000 0.216573 0.114507 0.00514394 0.90288 0.197356 0.13633 0.271603
50000 0.211767 0.110367 0.00513826 0.888248 0.193394 0.133154 0.268486
50000 0.208259 0.104652 0.00485225 0.770857 0.191192 0.131319 0.266058
50000 0.206512 0.104151 0.00377484 0.799468 0.189615 0.130229 0.263939
50000 0.205142 0.103352 0.00462758 0.799468 0.187906 0.129661 0.262377
50000 0.20456 0.10228 0.00462758 0.799468 0.187987 0.130093 0.259374
50000 0.204823 0.102101 0.0054077 0.819126 0.188612 0.131313 0.258482
49000 0.202454 0.0997845 0.00487482 0.756036 0.186291 0.130586 0.256235
45000 0.20495 0.100139 0.0056071 0.789809 0.189413 0.13247 0.258758
42000 0.198977 0.0956488 0.00637166 0.774746 0.185051 0.129157 0.252493
35000 0.193947 0.0947016 0.00599573 0.728767 0.17968 0.124388 0.248663
29000 0.191832 0.0932522 0.00591005 0.728767 0.178115 0.124747 0.243554
28000 0.189256 0.0943488 0.00591005 0.723788 0.174113 0.121723 0.239847
19000 0.189936 0.0927885 0.0056329 0.607236 0.177029 0.121892 0.242785


==> rottravelMarkers2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.313596 0.129503 0.00698203 0.806951 0.301452 0.222285 0.389971
50000 0.265047 0.130227 0.00487685 0.807127 0.24767 0.165709 0.342835
50000 0.237876 0.124093 0.00487685 0.809092 0.217539 0.146706 0.309608
50000 0.223545 0.12504 0.00582855 0.784224 0.196397 0.131735 0.292227
50000 0.212734 0.126179 0.00402632 0.799471 0.183059 0.120849 0.277595
50000 0.204771 0.123879 0.00402632 0.799471 0.175354 0.115138 0.26375
50000 0.191388 0.123989 0.00402632 0.805 0.159825 0.104236 0.239787
50000 0.181194 0.119333 0.00329856 0.805 0.151757 0.0997258 0.223385
50000 0.176654 0.116757 0.00329856 0.805 0.14786 0.0979086 0.218734
50000 0.166047 0.0996742 0.00329856 0.653087 0.143668 0.0943457 0.2122
50000 0.153764 0.0935946 0.00355269 0.653087 0.131361 0.0847017 0.199331
50000 0.14612 0.0840501 0.0033463 0.573832 0.127597 0.0815976 0.193759
50000 0.139618 0.0815623 0.00226297 0.562219 0.121519 0.0779065 0.184351
50000 0.131046 0.079205 0.00288312 0.562219 0.111546 0.0720483 0.172566
50000 0.127207 0.0780103 0.00263304 0.562219 0.108165 0.0702639 0.166543
50000 0.120968 0.0748639 0.00263304 0.571532 0.101583 0.0662642 0.158442
50000 0.11746 0.0713061 0.00374661 0.571532 0.0995771 0.0656183 0.153471
50000 0.113308 0.0680489 0.002307 0.448952 0.0965011 0.0632289 0.148994
50000 0.107414 0.0642631 0.00195205 0.514465 0.0922139 0.0618384 0.135936
50000 0.105565 0.0646186 0.00195205 0.514465 0.0887882 0.060258 0.133728
50000 0.103299 0.0638236 0.00155466 0.50936 0.0862829 0.0595458 0.12944
50000 0.100854 0.0635123 0.00155466 0.50936 0.0836702 0.057787 0.12551
50000 0.0968125 0.0617894 0.00279703 0.449648 0.0799976 0.0550063 0.120576
50000 0.0965313 0.0619206 0.00271128 0.449648 0.0796103 0.0546522 0.119821
50000 0.096559 0.0622307 0.00241233 0.441398 0.079835 0.0539361 0.120925
50000 0.095314 0.0620643 0.00150375 0.441398 0.0785928 0.052857 0.119611
50000 0.0925878 0.0605964 0.00150375 0.441398 0.0766147 0.0513277 0.11596
50000 0.092266 0.059912 0.00150433 0.427784 0.0769257 0.0513145 0.114739
50000 0.0918098 0.0599298 0.00174043 0.427784 0.0763584 0.0510627 0.113501
50000 0.0930578 0.0604419 0.00174043 0.44002 0.0778392 0.0515827 0.11615
50000 0.0919583 0.0596626 0.00122844 0.420125 0.0770953 0.0511857 0.113795
50000 0.090157 0.0594796 0.00122844 0.476932 0.075117 0.0503428 0.110752
50000 0.0867172 0.058646 0.000740189 0.48184 0.0717338 0.0481899 0.105383
50000 0.0863096 0.0587316 0.000740189 0.48184 0.0712814 0.0475192 0.105482
50000 0.0855785 0.0583563 0.001281 0.444751 0.0704452 0.0469426 0.104777
50000 0.0848993 0.0582264 0.001281 0.444751 0.0702138 0.0462318 0.104401
50000 0.0834035 0.0574835 0.00209501 0.445588 0.0687274 0.0454631 0.102168
50000 0.0816421 0.0557997 0.0015456 0.418957 0.066955 0.0447145 0.100547
50000 0.0807799 0.054771 0.0015456 0.418957 0.0663837 0.0449579 0.0991773
50000 0.0809587 0.054765 0.0013551 0.433594 0.0663522 0.0450488 0.099135
50000 0.0797202 0.0545981 0.00143721 0.433594 0.0647583 0.0440631 0.0966364
50000 0.0796049 0.0547993 0.00143721 0.427372 0.0648513 0.0436414 0.0968247
50000 0.0787945 0.0542252 0.00143721 0.423171 0.0637086 0.0431377 0.0963083
50000 0.076401 0.052308 0.000521457 0.424352 0.0616498 0.0418587 0.0941861
50000 0.0737941 0.0472587 0.000521457 0.399247 0.0613609 0.0410958 0.0934336
50000 0.0729843 0.046976 0.0015769 0.399247 0.0601801 0.0405117 0.092387
50000 0.071747 0.046832 0.0015769 0.317835 0.0583743 0.0391366 0.0908363
50000 0.0704983 0.0457065 0.000942358 0.317835 0.0581426 0.0387834 0.0889744
50000 0.0695456 0.0455043 0.00149703 0.317835 0.0572593 0.0384888 0.0861062
50000 0.0695344 0.0444274 0.000713621 0.333315 0.0577411 0.0391659 0.0862757
50000 0.0695052 0.044242 0.00151896 0.333315 0.057879 0.0392227 0.0862411
50000 0.0688925 0.0415426 0.00106572 0.284574 0.0587696 0.0401534 0.0862801
50000 0.0692244 0.0415936 0.000382825 0.277388 0.059805 0.0403713 0.0868863
50000 0.0662586 0.0370947 0.00106572 0.252987 0.0589102 0.0397254 0.0841246
50000 0.065525 0.0360993 0.000808582 0.252987 0.0583189 0.0397633 0.0834952
50000 0.0651054 0.0364435 0.000539474 0.255536 0.0573609 0.0391918 0.0831143
50000 0.0647344 0.0371927 0.000808582 0.289625 0.0564915 0.0386003 0.0820152
50000 0.0633042 0.0360209 0.00177268 0.289625 0.0557277 0.0381749 0.0798767
50000 0.0620403 0.035757 0.00139869 0.289625 0.0544008 0.0369013 0.0785123
50000 0.0623404 0.0347558 0.00139869 0.235229 0.0553439 0.0373699 0.0790937
50000 0.0617749 0.0352265 0.00139869 0.235229 0.0544245 0.0364519 0.0781633
50000 0.060678 0.0344555 0.0010005 0.23374 0.0533359 0.0359245 0.0766769
50000 0.0597119 0.0332643 0.0010005 0.23374 0.0529393 0.0355029 0.0763903
49000 0.0578979 0.0328247 0.000396592 0.235307 0.0511058 0.0338674 0.0746828
49000 0.0578596 0.0324067 0.000396592 0.235307 0.0511316 0.0343247 0.0741196
49000 0.0576922 0.0326599 0.000613676 0.242929 0.0510712 0.0338002 0.0744837
49000 0.0568125 0.0305029 0.00115713 0.207236 0.0517778 0.0340296 0.0740213
48000 0.0562563 0.0298875 0.000678752 0.205558 0.051372 0.0336016 0.0738253
47000 0.0559712 0.0294127 0.00136292 0.208446 0.0516895 0.0334993 0.0738937
46000 0.0547587 0.029188 0.0015961 0.199263 0.0503498 0.0324689 0.0719066
45000 0.0556704 0.0309148 0.00151286 0.260255 0.0506738 0.0330493 0.0718476
44000 0.0550653 0.0314694 0.00147688 0.254293 0.0494631 0.0323841 0.0711009
43000 0.0549678 0.0302436 0.00079656 0.259442 0.0502527 0.0334565 0.0704829
39000 0.0571022 0.0309085 0.00113564 0.259442 0.0520668 0.0350934 0.0730664
36000 0.059021 0.0326353 0.00113628 0.264027 0.0534001 0.0359249 0.0754025
32000 0.0637454 0.0377885 0.00113628 0.30343 0.0556597 0.0378318 0.0803548
28000 0.0644678 0.03872 0.0014571 0.30343 0.0560845 0.0383316 0.0809018
24000 0.0626075 0.0374216 0.00141121 0.265162 0.0536071 0.0366554 0.07875
21000 0.0652358 0.038794 0.00105101 0.265162 0.0556234 0.0378787 0.0824887


==> rottravelMarkers2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.321709 0.136082 0.00740803 0.765247 0.312785 0.217553 0.41634
50000 0.263197 0.122696 0.00114648 0.735932 0.247222 0.172257 0.340323
50000 0.225385 0.0992228 0.00429378 0.633506 0.214979 0.151697 0.290022
50000 0.201281 0.0876625 0.00407886 0.633337 0.194523 0.137542 0.255578
50000 0.186151 0.0883017 0.00511629 0.614502 0.174536 0.119533 0.23955
50000 0.171501 0.0866539 0.0043344 0.614117 0.158019 0.1064 0.222287
50000 0.159585 0.0847442 0.00229648 0.634352 0.144725 0.0961777 0.206484
50000 0.144854 0.0750146 0.00363577 0.507951 0.132717 0.0870737 0.190086
50000 0.13151 0.0655531 0.00297108 0.479806 0.121981 0.0812554 0.170985
50000 0.123888 0.059565 0.00394214 0.425627 0.115471 0.0770891 0.162356
50000 0.116766 0.0587515 0.00231131 0.391592 0.108961 0.0704705 0.154164
50000 0.10953 0.0565467 0.00227694 0.444246 0.100803 0.0661787 0.143758
50000 0.104678 0.0541169 0.00177685 0.444246 0.0953087 0.0644635 0.135984
50000 0.101157 0.0552591 0.00177685 0.491641 0.0907134 0.0618631 0.129418
50000 0.0962401 0.0513497 0.00133766 0.420539 0.0864705 0.0582857 0.124296
50000 0.0948782 0.054138 0.00187261 0.356257 0.0825552 0.0554245 0.122976
50000 0.0917618 0.0528332 0.00243759 0.356257 0.0803284 0.0538968 0.117063
50000 0.0909189 0.0516195 0.0019324 0.367233 0.0798264 0.0536382 0.11665
50000 0.088058 0.0501771 0.000972797 0.368563 0.0770599 0.0521475 0.112714
50000 0.0856875 0.0494454 0.000516255 0.368563 0.0751656 0.0505709 0.109677
50000 0.082539 0.046038 0.00171422 0.377245 0.0734595 0.0504853 0.104308
50000 0.0801388 0.0433279 0.00184752 0.322373 0.0721503 0.0494651 0.101777
50000 0.0781895 0.0421975 0.00183731 0.331953 0.0706004 0.0484983 0.0992218
50000 0.0767503 0.0418134 0.0011845 0.320601 0.068918 0.046888 0.0983126
50000 0.0749042 0.0414749 0.000555495 0.333407 0.0671056 0.0449382 0.0959958
50000 0.0722618 0.0397953 0.000495409 0.287101 0.0646391 0.0436677 0.0924638
50000 0.0697086 0.0386936 0.00128074 0.276449 0.0621968 0.0421224 0.088617
50000 0.0690605 0.0382823 0.00169613 0.30387 0.0617115 0.0420124 0.0871678
50000 0.0680811 0.0379128 0.000545673 0.28219 0.0605754 0.0409593 0.0865443
50000 0.0663577 0.0362441 0.00115747 0.321551 0.0596616 0.0404856 0.0839263
50000 0.0660741 0.0370525 0.00223369 0.288175 0.0590197 0.039451 0.0835321
49000 0.0649982 0.0363297 0.00142939 0.290655 0.0583122 0.0383813 0.0837112
49000 0.0638928 0.0350128 0.0016591 0.278929 0.0577161 0.0380561 0.082671
49000 0.0616109 0.0323339 0.00121752 0.236822 0.0560468 0.0378163 0.0790594
49000 0.0592609 0.0308698 0.000702799 0.226581 0.0536199 0.036882 0.0751888
48000 0.0590268 0.031369 0.000702799 0.228449 0.0528951 0.0362585 0.0755065
44000 0.0584892 0.030695 0.00111363 0.22338 0.0527973 0.0361445 0.0755071
38000 0.0601922 0.0306189 0.00126102 0.222649 0.0551698 0.0374009 0.0779569
32000 0.0590194 0.0289095 0.00150734 0.202527 0.0552282 0.0376614 0.07614
27000 0.0586902 0.0298015 0.00150597 0.221292 0.0539791 0.0370707 0.0754125
15000 0.06247 0.0310829 0.00180066 0.190527 0.0582877 0.0385799 0.082396
13000 0.0584828 0.030955 0.00183066 0.190527 0.0538202 0.0352597 0.0756681
6000 0.0621245 0.027183 0.00366279 0.168291 0.0590276 0.0428916 0.0776913


==> rottravelMarkers2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
50000 0.312109 0.122536 0.00494178 0.857902 0.306242 0.22308 0.390022
50000 0.235329 0.108447 0.00351186 0.716422 0.220574 0.153137 0.306593
50000 0.217459 0.106936 0.00624966 0.743006 0.201502 0.135519 0.287606
50000 0.199069 0.105645 0.00496204 0.745778 0.179644 0.119199 0.260814
50000 0.181625 0.097462 0.00551593 0.647055 0.162526 0.108962 0.236278
50000 0.171654 0.0948623 0.00406002 0.640997 0.153858 0.101949 0.222122
50000 0.151653 0.0854299 0.00476756 0.607556 0.134589 0.09026 0.194855
50000 0.145641 0.0840524 0.00492544 0.607556 0.128275 0.085748 0.18703
50000 0.138589 0.0826444 0.00302863 0.612128 0.120804 0.0806934 0.176243
50000 0.13426 0.0737768 0.00482486 0.577302 0.119944 0.0817448 0.171527
50000 0.133429 0.0827926 0.00324614 0.733174 0.11591 0.0786247 0.167408
50000 0.131702 0.0802672 0.00238627 0.714721 0.115143 0.0764782 0.169247
50000 0.123251 0.0770754 0.00106034 0.723497 0.10685 0.0720463 0.155821
50000 0.115053 0.0772134 0.00164134 0.71232 0.0970404 0.0645385 0.145052
50000 0.110456 0.0753013 0.00162129 0.701982 0.0937231 0.0621787 0.137636
50000 0.106046 0.0749772 0.0022483 0.738761 0.0887122 0.0582193 0.132537
50000 0.100952 0.0732978 0.00285383 0.71905 0.0838988 0.0552469 0.125609
50000 0.0973315 0.0703064 0.00151362 0.739561 0.082048 0.0543827 0.120561
50000 0.0957083 0.0691362 0.00160546 0.718834 0.0807702 0.0530997 0.119112
50000 0.0927791 0.0686555 0.000793305 0.71371 0.0781708 0.0515393 0.115422
50000 0.0886041 0.0661176 0.00107672 0.713115 0.074386 0.0500881 0.109852
49000 0.0883725 0.0664897 0.00166703 0.738327 0.0739284 0.0495598 0.108857
48000 0.085027 0.0657632 0.00195321 0.732916 0.071693 0.0481874 0.104289
46000 0.0818792 0.0652624 0.00136817 0.7008 0.0696194 0.0462991 0.0995219
44000 0.0802849 0.0660958 0.00131141 0.737975 0.0677078 0.0450493 0.0974451
42000 0.0769978 0.065347 0.00135045 0.730796 0.0646218 0.0436797 0.0923824
41000 0.0774126 0.0663218 0.00174451 0.727612 0.0650718 0.0440455 0.0927906
38000 0.0733367 0.0487345 0.00209985 0.46398 0.0634378 0.0437885 0.0903604


==> rottravelMarkers2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
50000 0.340161 0.140354 0.00545534 1.04354 0.335681 0.240659 0.425152
50000 0.251534 0.133758 0.006029 1.03572 0.230841 0.15523 0.322315
23000 0.212718 0.108897 0.00812907 0.639035 0.194875 0.132644 0.274159
23000 0.179856 0.0847945 0.00444593 0.525616 0.169093 0.115036 0.237038
23000 0.170232 0.0783433 0.0039184 0.478791 0.161042 0.110261 0.22253
23000 0.155822 0.0728957 0.00394408 0.454261 0.146578 0.100381 0.202558
23000 0.144676 0.0668466 0.00593409 0.42345 0.136873 0.0953727 0.185247
23000 0.141001 0.0638543 0.00421892 0.429675 0.134912 0.0929781 0.181346
23000 0.134136 0.0601448 0.00509576 0.466775 0.129275 0.089421 0.171193
23000 0.134483 0.0598817 0.00344263 0.430033 0.129463 0.0905753 0.172203
23000 0.129077 0.0560381 0.00346109 0.406963 0.124701 0.087692 0.165254
23000 0.12199 0.0518443 0.0037642 0.382703 0.117508 0.0837075 0.15677
22000 0.117124 0.0502593 0.00111486 0.297619 0.112693 0.079433 0.151049
22000 0.108976 0.0477911 0.00253436 0.302271 0.104004 0.0733634 0.140555
22000 0.104491 0.0474868 0.00443993 0.273293 0.0983451 0.0687952 0.137198
21000 0.103715 0.0514856 0.000319416 0.297853 0.0960147 0.0648547 0.13638
21000 0.0997906 0.052527 0.00203373 0.357254 0.0902519 0.0621488 0.127755
20000 0.0968359 0.0530401 0.00208921 0.375365 0.0863367 0.0588205 0.124485
19000 0.0940543 0.0512144 0.00299852 0.365439 0.084824 0.0573399 0.121402
14000 0.09206 0.0467231 0.00501038 0.348009 0.0834591 0.059607 0.115456
13000 0.0860918 0.0422786 0.00280653 0.300827 0.078231 0.0563746 0.107715
12000 0.0813797 0.0433551 0.00454307 0.294631 0.0733432 0.0503252 0.102534
9000 0.0835364 0.0513979 0.00288178 0.342627 0.0713753 0.0481139 0.105243
6000 0.0894908 0.0552791 0.00431672 0.340349 0.0752629 0.0536478 0.107852


==> rottravelMarkers2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
50000 0.333356 0.119404 0.0075124 0.784132 0.331158 0.247572 0.417511
50000 0.286051 0.142953 0.00879235 1.08834 0.268095 0.189046 0.359253
50000 0.265206 0.128761 0.0030568 0.935691 0.248962 0.173737 0.336468
50000 0.249784 0.139842 0.00452237 0.935691 0.223714 0.149751 0.317998
50000 0.223317 0.12493 0.00236924 0.921661 0.200052 0.129069 0.295414
50000 0.203653 0.121341 0.00308222 0.950396 0.177978 0.114579 0.268131
48000 0.186502 0.120451 0.00205384 0.915023 0.156188 0.103689 0.236264
46000 0.180857 0.128594 0.00205384 0.930515 0.143821 0.0958134 0.219751
44000 0.173511 0.127367 0.00370698 0.941339 0.134977 0.0903265 0.211569
38000 0.173341 0.134803 0.0037175 0.959208 0.130892 0.085424 0.205097
37000 0.167511 0.138085 0.0024478 0.915536 0.118996 0.0773596 0.200525
32000 0.166989 0.139589 0.00513407 0.913782 0.115438 0.0748111 0.202902
28000 0.159212 0.130961 0.00497311 0.787753 0.106719 0.0691676 0.211389
27000 0.14772 0.126427 0.00365601 0.777302 0.0995883 0.0649822 0.175324


==> rottravelMarkers2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50000 0.327317 0.135038 0.00731098 0.862402 0.319518 0.229904 0.417151
50000 0.263376 0.131903 0.00488866 0.8838 0.243899 0.165233 0.343711
50000 0.23623 0.130642 0.00650163 0.8838 0.209067 0.141767 0.302581
50000 0.214074 0.119363 0.00541294 0.786016 0.188325 0.127897 0.274597
50000 0.196242 0.115803 0.00408932 0.781942 0.168288 0.112081 0.257235
50000 0.182744 0.119504 0.0027247 0.790354 0.152534 0.0997713 0.232548
50000 0.172447 0.112325 0.00174348 0.702945 0.143927 0.0934889 0.220472
50000 0.158434 0.109477 0.00263843 0.707205 0.128345 0.0834983 0.20042
50000 0.144423 0.0947768 0.00351762 0.677404 0.11822 0.0765537 0.187722
50000 0.138164 0.0932952 0.00241588 0.698041 0.112037 0.0741317 0.17448
50000 0.13223 0.0899878 0.00154354 0.689258 0.109692 0.0704354 0.167124
50000 0.127802 0.0857618 0.00211505 0.668333 0.107338 0.0688012 0.162108
50000 0.124015 0.0851796 0.00293436 0.711863 0.103505 0.0660113 0.155445
50000 0.12203 0.0845403 0.00125549 0.707638 0.100295 0.0659638 0.151058
49000 0.117885 0.0835297 0.00275309 0.677423 0.096644 0.0629624 0.145942
48000 0.110463 0.0812674 0.00202977 0.701706 0.0901757 0.0592222 0.134467
46000 0.106906 0.079881 0.00212496 0.672846 0.0867333 0.0583019 0.128103
45000 0.102035 0.0769147 0.00212496 0.67343 0.0837656 0.0562211 0.123385
45000 0.101064 0.0770243 0.0026249 0.683989 0.0825756 0.0557528 0.122126
45000 0.101109 0.0773824 0.00313462 0.66137 0.0823196 0.0551225 0.122656
44000 0.0996695 0.0771355 0.00257494 0.648472 0.0811963 0.0541621 0.120823
44000 0.0976832 0.0758044 0.00158473 0.688754 0.0808336 0.0534208 0.117973
44000 0.0956662 0.0749526 0.00133012 0.677876 0.0790402 0.0526686 0.114485
43000 0.0979928 0.094577 0.00193869 1.04541 0.077423 0.0513388 0.113386
43000 0.0961675 0.0948434 0.000937154 1.04653 0.0761581 0.0511083 0.11143
43000 0.0955625 0.0935075 0.00214099 1.06187 0.0764839 0.0514996 0.110026
42000 0.0959132 0.0941564 0.00112989 1.0413 0.0766557 0.0514431 0.109625
40000 0.095697 0.095799 0.00160217 1.04663 0.0759365 0.0523765 0.107159
39000 0.0981454 0.0979822 0.00148983 1.0497 0.076622 0.0517389 0.112607
34000 0.100821 0.103111 0.00151428 1.04476 0.077278 0.0525791 0.113561
32000 0.102774 0.105704 0.00151428 1.04271 0.0774111 0.0524239 0.11633
29000 0.102177 0.110644 0.00287064 1.04817 0.0737555 0.0485461 0.11591
29000 0.0999535 0.11003 0.00261202 1.04817 0.0729232 0.0478598 0.111757
27000 0.0997828 0.117155 0.00246295 1.03938 0.0684471 0.0460163 0.104669
26000 0.0996359 0.119109 0.00114058 1.03938 0.0683494 0.0454945 0.102159
24000 0.102705 0.121302 0.00238177 1.06856 0.0701835 0.0456764 0.107166
22000 0.0947589 0.120492 0.000961971 1.03897 0.06644 0.0443322 0.0973869
18000 0.10484 0.133935 0.0013737 1.0411 0.0685116 0.0448275 0.110527
17000 0.105478 0.136609 0.00115636 1.02278 0.0692025 0.0444167 0.109338
17000 0.105706 0.139725 0.00115636 1.05039 0.0688421 0.0437686 0.10857
17000 0.104976 0.136435 0.00128033 1.03841 0.0688056 0.044196 0.109199
12000 0.0824591 0.0396189 0.0025156 0.227333 0.0776438 0.0501964 0.111096
10000 0.0789442 0.0381395 0.0026355 0.211809 0.0731796 0.048364 0.104938


==> rottravelMarkers2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50000 0.328088 0.129657 0.00758091 0.82304 0.318561 0.233149 0.4144
50000 0.27631 0.127788 0.00270285 0.87551 0.265788 0.181964 0.354911
50000 0.246729 0.125746 0.00539626 0.87551 0.227036 0.15196 0.321939
40000 0.222524 0.125598 0.00539626 0.805445 0.193431 0.131581 0.287426
40000 0.182046 0.0932426 0.00589629 0.643151 0.165054 0.113475 0.23175
40000 0.176435 0.0923622 0.00109334 0.643151 0.158899 0.107917 0.227276
40000 0.166771 0.0908058 0.00430719 0.648152 0.146929 0.101456 0.211647
40000 0.149411 0.0749755 0.00422292 0.526834 0.137029 0.0938249 0.193361
40000 0.141594 0.0710865 0.00290009 0.476405 0.129592 0.0886413 0.183318
40000 0.131018 0.063099 0.0034788 0.46528 0.121867 0.0834952 0.168855
40000 0.126165 0.0620603 0.0034788 0.435271 0.116564 0.0802016 0.16086
40000 0.122579 0.0645187 0.00226776 0.528643 0.111608 0.0754077 0.155762
40000 0.118813 0.0638054 0.00226776 0.516095 0.106172 0.0734188 0.149547
40000 0.116599 0.0635827 0.00137314 0.516095 0.104429 0.0713187 0.148243
40000 0.111622 0.0587241 0.00116816 0.462778 0.100825 0.069623 0.142005
40000 0.107006 0.0570716 0.00116816 0.462778 0.0962195 0.0657023 0.136656
40000 0.103758 0.0536682 0.00336835 0.465124 0.0937999 0.0650201 0.131678
40000 0.100901 0.0524381 0.00316888 0.436519 0.0909293 0.0622943 0.129373
40000 0.0994533 0.0551306 0.00315271 0.535923 0.0880229 0.0606618 0.126541
40000 0.0989643 0.054309 0.00187134 0.535923 0.0880011 0.0611034 0.124371
40000 0.0964938 0.0528408 0.00259403 0.53997 0.0860535 0.0600454 0.121025
40000 0.092871 0.0520362 0.00259403 0.53997 0.082944 0.0571367 0.116155
40000 0.0925732 0.0523122 0.00148379 0.543769 0.0817911 0.0567801 0.115492
40000 0.0905098 0.0521325 0.00204167 0.543769 0.0800859 0.0546426 0.11313
40000 0.0888689 0.0520765 0.000874481 0.515282 0.0780726 0.0536224 0.110844
40000 0.0864116 0.0519083 0.000874481 0.54528 0.0753009 0.0513366 0.107804
40000 0.0824715 0.0469866 0.00162293 0.422322 0.0729613 0.0504205 0.102689
40000 0.079288 0.0443808 0.00155847 0.345884 0.0704922 0.0481765 0.0992648
40000 0.078103 0.0440365 0.000801346 0.37103 0.0685712 0.0478894 0.0975769
40000 0.0763624 0.0412613 0.00208332 0.37408 0.0681958 0.047607 0.0955595
40000 0.0740156 0.040564 0.00163972 0.37408 0.0658166 0.0456223 0.0929762
40000 0.0756383 0.0421631 0.00202652 0.335823 0.0668714 0.0459348 0.0943597
40000 0.0746612 0.0413377 0.00121676 0.356799 0.0664039 0.0454666 0.0933394
40000 0.0755187 0.042409 0.00207167 0.342983 0.0667628 0.0454478 0.0950909
40000 0.0741193 0.0404337 0.00168408 0.342983 0.0662929 0.0452607 0.0936134
39000 0.0741949 0.0406007 0.00126374 0.368314 0.0659738 0.0457482 0.0929072
39000 0.0729836 0.0393798 0.00188288 0.340262 0.0651278 0.0454431 0.0910668
38000 0.0739347 0.039423 0.00315025 0.340262 0.065965 0.0461201 0.0924013
38000 0.071746 0.0379374 0.00119228 0.33004 0.064409 0.044893 0.0896694
38000 0.0715665 0.0378162 0.00119228 0.34989 0.0649432 0.0444194 0.0908524
36000 0.0683359 0.0346498 0.000804658 0.28278 0.0628266 0.0433903 0.0865083
36000 0.0673796 0.0349598 0.00284976 0.28278 0.0616921 0.0416236 0.0856748
35000 0.0650653 0.0323818 0.00159858 0.305919 0.0603813 0.0409654 0.0832386
33000 0.0638084 0.0300706 0.000913548 0.240418 0.0602503 0.0409865 0.081763
31000 0.0607799 0.0289255 0.00154886 0.229479 0.057343 0.0393716 0.0770838
28000 0.0598798 0.0274845 0.00175005 0.197164 0.0573177 0.039603 0.0760791
25000 0.0585422 0.0271464 0.00175005 0.172406 0.056103 0.0385029 0.07428
20000 0.0654309 0.0483059 0.00260955 0.395371 0.0560375 0.0388948 0.0754689
16000 0.0646398 0.0499981 0.00210893 0.40068 0.0547141 0.0374533 0.0735766
15000 0.060754 0.0500939 0.000134721 0.369557 0.050286 0.0335496 0.0687151
11000 0.0482328 0.0213632 0.00186282 0.135952 0.0468416 0.0319569 0.0633775
11000 0.0469277 0.0213406 0.00128054 0.13479 0.044762 0.0308126 0.0617604
8000 0.0450125 0.0215016 0.00356498 0.134481 0.0419561 0.0277584 0.0590231


==> rottravelMarkers2random.txt <==
n mean stddev min max median quart1 quart3
50000 0.347841 0.138718 0.00945373 0.790083 0.34405 0.244826 0.440803
50000 0.312455 0.138303 0.00877626 0.786059 0.301997 0.205602 0.406579
50000 0.295194 0.136392 0.00891423 0.794031 0.27867 0.1892 0.392407
50000 0.27525 0.126855 0.00177868 0.808797 0.257845 0.178291 0.364747
50000 0.256638 0.116847 0.00913695 0.678278 0.238785 0.168704 0.332209
50000 0.246123 0.118095 0.0040984 0.678278 0.228088 0.156635 0.319893
50000 0.239424 0.11553 0.00371469 0.689686 0.221252 0.153023 0.310328
50000 0.238632 0.116725 0.00189595 0.692055 0.219062 0.151603 0.306553
50000 0.227614 0.111698 0.00611391 0.683359 0.20827 0.145826 0.289208
50000 0.221031 0.111948 0.00087065 0.683359 0.200407 0.138337 0.28181
50000 0.216585 0.122865 0.0039282 0.836681 0.188973 0.130977 0.268875
50000 0.206437 0.113054 0.00623962 0.769342 0.181415 0.127387 0.258006
50000 0.199732 0.108892 0.00623962 0.731352 0.175655 0.122428 0.249691
50000 0.200249 0.107573 0.00312453 0.77567 0.177328 0.123708 0.250163
50000 0.196595 0.106154 0.00217839 0.77567 0.173273 0.123389 0.24236
50000 0.192611 0.102704 0.00170768 0.77567 0.170602 0.122254 0.237318
50000 0.186468 0.0993528 0.00147031 0.750817 0.165532 0.117353 0.230517
50000 0.18487 0.0986415 0.00343918 0.74723 0.165204 0.114597 0.231191
50000 0.179022 0.0901506 0.00279046 0.631113 0.163537 0.112122 0.228704
50000 0.177818 0.0907608 0.00381193 0.712574 0.162697 0.110572 0.227587
50000 0.170784 0.0891026 0.00401406 0.639878 0.155094 0.104764 0.21935
50000 0.1681 0.085403 0.00214762 0.590636 0.153134 0.104328 0.216148
50000 0.167188 0.0869512 0.00384521 0.577502 0.15047 0.102667 0.215523
50000 0.167999 0.0865307 0.0037528 0.577703 0.150556 0.104195 0.216456
50000 0.166697 0.0850429 0.00319287 0.600533 0.151081 0.104212 0.213952
50000 0.168183 0.0853884 0.00319287 0.592849 0.152697 0.106442 0.212548
50000 0.168735 0.0863512 0.00713515 0.584032 0.152997 0.106515 0.211269
50000 0.165808 0.081876 0.00494186 0.584032 0.151032 0.106515 0.208865
50000 0.163975 0.0812285 0.00494186 0.577416 0.150272 0.104669 0.206549
50000 0.16476 0.0802826 0.00428241 0.595731 0.151376 0.107226 0.20384
50000 0.162433 0.0778464 0.00183404 0.595731 0.149296 0.106643 0.201357
50000 0.163184 0.0748467 0.00183404 0.522613 0.152605 0.110345 0.202352
50000 0.161448 0.0740135 0.00298635 0.518707 0.150273 0.109118 0.19966
50000 0.159075 0.0726229 0.00417079 0.521816 0.148515 0.107805 0.197126
50000 0.157021 0.0723632 0.00454685 0.516654 0.145967 0.105849 0.195381
50000 0.156358 0.0727089 0.00531262 0.516654 0.144498 0.104657 0.194191
50000 0.155781 0.0705213 0.00425508 0.520787 0.144648 0.104094 0.196893
50000 0.155043 0.0681996 0.00336539 0.489529 0.145055 0.105651 0.194965
50000 0.154199 0.067543 0.00336539 0.489529 0.144786 0.106059 0.193296
50000 0.150976 0.0667166 0.00471498 0.476177 0.141755 0.102353 0.189431
50000 0.150029 0.0685687 0.00658069 0.479185 0.139362 0.100565 0.187973
50000 0.14842 0.0665957 0.00406744 0.468624 0.138283 0.0997588 0.188573
50000 0.146312 0.0641222 0.00439304 0.437236 0.138086 0.0987858 0.186201
50000 0.143918 0.0618333 0.00448762 0.427181 0.136698 0.0975446 0.184598
50000 0.14356 0.0610545 0.00328255 0.427181 0.137361 0.0982246 0.182733
50000 0.142944 0.0601877 0.00355936 0.41359 0.136565 0.0989721 0.181234
50000 0.143309 0.0639063 0.0010206 0.543688 0.136043 0.0967996 0.182096
50000 0.143058 0.0640117 0.00102103 0.515593 0.135445 0.096194 0.181291
50000 0.146484 0.0638338 0.00102103 0.530253 0.139826 0.100168 0.185249
50000 0.144275 0.0633578 0.00395459 0.530253 0.13712 0.09755 0.183463
50000 0.143426 0.0620606 0.00255999 0.533738 0.136218 0.0981763 0.181032
50000 0.142927 0.0606272 0.00234747 0.521268 0.136531 0.0993875 0.179704
50000 0.142857 0.0592348 0.00596945 0.521268 0.136801 0.100559 0.178297
50000 0.141099 0.0584729 0.00324962 0.522892 0.135029 0.0989344 0.17745
50000 0.141052 0.0582703 0.00570808 0.501832 0.135732 0.0995897 0.175741
50000 0.141152 0.0584089 0.00596597 0.501832 0.136396 0.0997458 0.175119
50000 0.139701 0.0571709 0.00398542 0.397828 0.135094 0.0990031 0.173516
50000 0.140729 0.0590827 0.00406182 0.402279 0.135501 0.0982833 0.176078
50000 0.142824 0.0616824 0.00308928 0.464752 0.136227 0.0986692 0.178786
49000 0.143143 0.0626166 0.00250251 0.464752 0.135193 0.0981026 0.181403
48000 0.143385 0.063758 0.00255089 0.464114 0.134945 0.0970417 0.182367
48000 0.143124 0.0617578 0.00255089 0.404346 0.135718 0.0976164 0.182434
45000 0.142503 0.0620211 0.00221597 0.412702 0.134078 0.0975624 0.181119
42000 0.143019 0.0624217 0.00221597 0.409204 0.134601 0.0969998 0.181886


==> rottravelMarkersNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.989179 0.396723 0.0281799 2.44495 0.954884 0.698132 1.23739
50000 0.887443 0.416543 0.0213096 2.4987 0.846234 0.57198 1.15713
50000 0.810211 0.438504 0.00669152 2.50713 0.712055 0.476667 1.0926
50000 0.77795 0.425397 0.00669152 2.50713 0.686224 0.449907 1.04058
50000 0.740362 0.401817 0.0135178 2.48956 0.653905 0.436232 0.971539
50000 0.712871 0.392266 0.0135178 2.48956 0.626089 0.423183 0.914278
50000 0.672898 0.35684 0.01507 2.07747 0.601074 0.408519 0.862897
50000 0.643766 0.338837 0.01507 2.07747 0.5815 0.397389 0.808083
50000 0.627349 0.338584 0.0156091 2.08466 0.562515 0.383587 0.784967
50000 0.617252 0.33144 0.017072 2.11357 0.556083 0.376502 0.778534
50000 0.598849 0.337563 0.0169268 2.06734 0.524247 0.352265 0.76257
50000 0.593906 0.338042 0.0183725 2.0966 0.516407 0.347799 0.754503
50000 0.583543 0.337747 0.00976168 2.08685 0.503556 0.339691 0.744388
50000 0.558293 0.319333 0.00894167 1.94455 0.487332 0.324907 0.718436
50000 0.549319 0.323271 0.00894167 2.02039 0.47535 0.311088 0.711428
50000 0.528485 0.324968 0.00420175 1.9872 0.451689 0.289839 0.678051
50000 0.516592 0.321943 0.00420175 1.9872 0.434696 0.28238 0.661736
50000 0.510853 0.322923 0.00924638 1.9872 0.429382 0.278344 0.650212
50000 0.498505 0.316007 0.0093349 1.99387 0.422045 0.274673 0.628058
50000 0.486689 0.311664 0.0116354 1.99387 0.410743 0.268993 0.605754
50000 0.465112 0.29226 0.0116354 1.94679 0.398857 0.254387 0.599245
50000 0.453509 0.289423 0.00953099 1.94679 0.381669 0.248932 0.580397
50000 0.447892 0.287723 0.0030376 1.94679 0.377322 0.246957 0.57151
50000 0.425616 0.258913 0.0030376 1.99601 0.365611 0.239548 0.553438
50000 0.419526 0.261572 0.00423963 1.99601 0.359268 0.229952 0.548803
50000 0.413968 0.258347 0.00817542 1.99601 0.355465 0.228599 0.535342
50000 0.398852 0.251988 0.00503814 1.89874 0.3398 0.222673 0.507267
50000 0.395172 0.252828 0.00503814 1.89874 0.335919 0.218715 0.501215
50000 0.379077 0.241069 0.00498538 1.97998 0.327951 0.210074 0.487834
50000 0.371318 0.239124 0.00498538 1.97998 0.323875 0.203436 0.481481
50000 0.363998 0.236444 0.00709725 1.97998 0.320204 0.197289 0.469894
50000 0.356527 0.236092 0.00709725 1.99449 0.307774 0.192353 0.457618
50000 0.354193 0.236077 0.00673918 1.99449 0.307126 0.189268 0.455232
50000 0.346159 0.233393 0.00480419 2.02119 0.298033 0.18097 0.449266
50000 0.338954 0.231422 0.00480419 2.02119 0.289262 0.176229 0.439195
50000 0.32399 0.211685 0.00575442 1.81406 0.280614 0.171272 0.420115
50000 0.318828 0.20646 0.00575442 1.81406 0.278492 0.170303 0.412354
50000 0.314667 0.205338 0.00329261 1.74152 0.274693 0.166712 0.406874
50000 0.3064 0.199949 0.00203345 1.74152 0.266908 0.162922 0.399601
50000 0.298969 0.195737 0.00203345 1.74152 0.26331 0.162653 0.383759
50000 0.293685 0.194928 0.000965945 1.74152 0.2569 0.158857 0.3748
50000 0.289874 0.191675 0.00382143 1.67925 0.254186 0.15771 0.370538
50000 0.286995 0.191819 0.00382143 1.74568 0.24954 0.156967 0.365705
50000 0.28418 0.186821 0.00382143 1.80148 0.247537 0.15549 0.36384
50000 0.279826 0.186716 0.0046582 1.65185 0.243727 0.151807 0.355672
50000 0.277505 0.186773 0.0046582 1.65185 0.241706 0.14906 0.350444
50000 0.275748 0.187773 0.005052 1.65185 0.239227 0.144977 0.349313
50000 0.270208 0.176024 0.00528149 1.51853 0.236665 0.144664 0.347709
50000 0.267702 0.174562 0.0034251 1.51853 0.234339 0.143942 0.343508
50000 0.264349 0.173365 0.00442687 1.50282 0.231313 0.143977 0.335823
50000 0.262391 0.17398 0.00383771 1.50282 0.2288 0.141604 0.331975
50000 0.258922 0.174851 0.00442177 1.45087 0.222856 0.139083 0.32669
50000 0.25696 0.174804 0.00442177 1.45087 0.219748 0.138226 0.322136
50000 0.250648 0.167506 0.00347348 1.48137 0.215993 0.137119 0.316548
50000 0.244387 0.162156 0.00330894 1.48137 0.210881 0.133706 0.312337
50000 0.244258 0.161667 0.00330894 1.48137 0.211013 0.134535 0.311398
50000 0.244527 0.162727 0.00263482 1.48137 0.211576 0.133584 0.312199
50000 0.243761 0.162708 0.00429205 1.40486 0.210606 0.133725 0.308879
50000 0.238315 0.160529 0.00291117 1.40486 0.206147 0.12973 0.30276
50000 0.238109 0.163919 0.00328983 1.48234 0.204477 0.129645 0.301943
50000 0.233595 0.16231 0.00209465 1.48234 0.200132 0.127334 0.29422
50000 0.229618 0.161353 0.00349566 1.48234 0.196003 0.125316 0.288072
49000 0.227357 0.163683 0.00414485 1.4731 0.193621 0.121866 0.283708
49000 0.219549 0.157726 0.00197297 1.4731 0.188082 0.119731 0.274826
48000 0.21999 0.158763 0.00273001 1.41096 0.187994 0.119187 0.275787
48000 0.218312 0.159371 0.00273001 1.50263 0.185493 0.117756 0.272874
48000 0.221962 0.170097 0.00376119 1.64346 0.18645 0.115735 0.277475
47000 0.221883 0.1708 0.00310795 1.66218 0.186073 0.115962 0.277448
47000 0.219382 0.170986 0.00221953 1.66218 0.184299 0.113069 0.27462
44000 0.218891 0.171297 0.00303126 1.66218 0.185415 0.11278 0.272981


==> rottravelMarkersNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.889758 0.357639 0.0352179 2.1988 0.850656 0.632357 1.11592
50000 0.816491 0.359568 0.017081 2.27044 0.773035 0.555384 1.03535
50000 0.75929 0.347922 0.0108871 2.148 0.714254 0.507554 0.956809
50000 0.715936 0.333602 0.0107684 2.06712 0.674905 0.468223 0.905523
50000 0.69697 0.341295 0.0107684 2.06712 0.650635 0.440132 0.89123
50000 0.670376 0.340176 0.0107684 2.06712 0.61494 0.416971 0.861497
50000 0.653383 0.338267 0.00765606 2.08833 0.596894 0.403662 0.83014
50000 0.623767 0.331897 0.00765606 2.16257 0.567085 0.379777 0.793726
50000 0.623096 0.340123 0.0184188 2.10392 0.561103 0.373202 0.795841
50000 0.617906 0.342107 0.0100941 2.10392 0.553194 0.364851 0.797026
50000 0.58803 0.323363 0.00794805 2.01962 0.529539 0.353043 0.752498
50000 0.586705 0.324704 0.00794805 1.97735 0.527594 0.351766 0.75113
50000 0.560397 0.313681 0.0113788 1.95751 0.499756 0.333317 0.719363
50000 0.552208 0.305259 0.00979767 1.97799 0.494312 0.326743 0.717166
50000 0.5474 0.304321 0.00935227 1.97799 0.492346 0.321913 0.712932
50000 0.536743 0.299734 0.00788934 1.97799 0.483086 0.312031 0.704515
50000 0.522489 0.297988 0.00788934 1.91907 0.463728 0.299141 0.689041
50000 0.508791 0.296786 0.00236289 1.91907 0.448607 0.286936 0.670171
50000 0.499291 0.296713 0.00236289 1.95515 0.43698 0.280443 0.648797
50000 0.488505 0.292188 0.00772502 2.0236 0.425553 0.276277 0.631733
50000 0.478764 0.294658 0.00247683 1.96921 0.410254 0.26394 0.62388
50000 0.459792 0.289176 0.00532411 1.96921 0.390212 0.254816 0.586079
50000 0.445628 0.278934 0.00770314 1.87838 0.381008 0.249112 0.566173
50000 0.433429 0.266248 0.00364814 1.85198 0.370989 0.24297 0.556674
50000 0.424107 0.268273 0.00364814 1.85198 0.359809 0.232312 0.541432
50000 0.412989 0.265384 0.0110674 1.76139 0.351007 0.224213 0.524329
50000 0.414346 0.270641 0.00584341 1.81692 0.347438 0.22165 0.528704
50000 0.41376 0.270512 0.00584341 1.8436 0.349203 0.223141 0.522993
50000 0.408268 0.262568 0.00676448 1.81942 0.345721 0.22182 0.519536
50000 0.404284 0.263295 0.00968294 1.81747 0.338283 0.218744 0.514432
50000 0.392149 0.257766 0.00995326 1.80407 0.328082 0.211945 0.498501
50000 0.386659 0.257935 0.0045095 1.80407 0.317509 0.209079 0.489658
50000 0.375956 0.244581 0.00123155 1.83616 0.310175 0.208079 0.473451
50000 0.375747 0.244818 0.00123155 1.81937 0.309621 0.207238 0.474073
50000 0.362852 0.237988 0.0108951 1.79093 0.299129 0.202301 0.455086
50000 0.354047 0.236291 0.00555193 1.74088 0.292032 0.194408 0.442801
50000 0.349363 0.235507 0.00555193 1.74088 0.287856 0.190529 0.432358
50000 0.343148 0.225433 0.00393932 1.72206 0.28615 0.188438 0.43103
50000 0.33589 0.224561 0.00675164 1.72206 0.283799 0.182548 0.420691
50000 0.329154 0.221035 0.00862462 1.79102 0.279162 0.180598 0.408236
50000 0.325775 0.21303 0.00609348 1.5506 0.277984 0.181595 0.404539
50000 0.318191 0.208786 0.00162583 1.49979 0.271204 0.177575 0.393733
50000 0.319126 0.216731 0.00473584 1.49979 0.268665 0.174395 0.390691
50000 0.308964 0.208926 0.00765399 1.45057 0.259595 0.168212 0.38063
50000 0.301005 0.209745 0.00314245 1.45273 0.249293 0.161307 0.36818
50000 0.296327 0.205278 0.00303377 1.45051 0.245631 0.159387 0.365732
50000 0.294139 0.204882 0.00772715 1.45051 0.2432 0.157908 0.362533
50000 0.293736 0.204994 0.00648246 1.45685 0.241346 0.157706 0.362161
50000 0.292774 0.205822 0.00648246 1.46591 0.240582 0.155283 0.361228
50000 0.290181 0.205235 0.00433059 1.46591 0.23907 0.153496 0.356965
50000 0.283533 0.20038 0.00342406 1.45442 0.234701 0.153192 0.345881
50000 0.28575 0.204965 0.00409582 1.44882 0.231977 0.151475 0.347925
50000 0.287128 0.203318 0.00409582 1.48133 0.235006 0.152749 0.353573
50000 0.286066 0.20448 0.00409582 1.46489 0.232058 0.151447 0.350412
50000 0.282664 0.20342 0.00557107 1.41289 0.22936 0.14728 0.350285
50000 0.279273 0.202587 0.00614427 1.4324 0.224763 0.146165 0.345068
50000 0.275543 0.201569 0.00478461 1.4324 0.220499 0.144207 0.339086
50000 0.270879 0.198684 0.00434709 1.44047 0.217143 0.140359 0.331756
50000 0.299596 0.277653 0.00434709 2.48077 0.22239 0.142809 0.34361
50000 0.296711 0.276844 0.00434709 2.48077 0.220251 0.142111 0.339312
50000 0.293528 0.2732 0.00551621 2.48077 0.219038 0.140672 0.338395
50000 0.287662 0.242947 0.00551621 2.21274 0.221593 0.140366 0.340388
50000 0.286559 0.242138 0.00551621 2.21274 0.221317 0.141429 0.337536
48000 0.275721 0.226559 0.00459493 2.08423 0.218058 0.138767 0.329322
47000 0.273774 0.236168 0.0039185 2.15276 0.212064 0.135349 0.324753
47000 0.269058 0.230853 0.0039185 2.11749 0.209765 0.133581 0.320767
46000 0.273477 0.237438 0.00420801 2.16809 0.208931 0.131414 0.326884
44000 0.278137 0.24158 0.00649326 2.16809 0.210685 0.133852 0.329718
43000 0.272293 0.242123 0.0040292 2.10599 0.203058 0.128045 0.323824
42000 0.271256 0.245917 0.0040292 2.1721 0.199329 0.126355 0.318851
40000 0.275333 0.238254 0.00545567 2.07633 0.209736 0.133369 0.327919


==> rottravelMarkersNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.327059 0.141879 0.00454802 0.854766 0.313104 0.220388 0.418861
50000 0.300757 0.153282 0.0060351 0.983346 0.270445 0.189873 0.382913
50000 0.289397 0.154247 0.00799447 0.874557 0.256505 0.175315 0.3793
50000 0.284776 0.154923 0.00799447 0.968368 0.251963 0.171199 0.368129
50000 0.265736 0.146892 0.00752739 0.968368 0.238224 0.164339 0.326897
50000 0.250162 0.144636 0.00183946 0.948294 0.219921 0.150336 0.308608
50000 0.245105 0.141315 0.00183946 0.948294 0.21567 0.146865 0.303848
50000 0.240158 0.140944 0.00489611 0.97154 0.210308 0.143854 0.296024
50000 0.221956 0.119564 0.00489611 1.0373 0.200179 0.136974 0.280001
50000 0.214974 0.111198 0.00220392 1.0373 0.197073 0.1348 0.274186
50000 0.20878 0.11074 0.00220392 1.0373 0.190049 0.127394 0.269698
50000 0.211833 0.122041 0.00220392 1.03642 0.18904 0.125486 0.271537
50000 0.214257 0.128186 0.00487932 1.03642 0.187831 0.123447 0.274775
50000 0.210132 0.126453 0.00654252 1.01056 0.184067 0.120927 0.268493
50000 0.20036 0.125256 0.00507528 1.01056 0.173948 0.112809 0.254957
50000 0.199333 0.124333 0.00723017 0.986502 0.172351 0.11356 0.25123
50000 0.193847 0.120544 0.00557021 1.0332 0.168166 0.111767 0.243496
24000 0.180678 0.11145 0.00557021 0.811553 0.156199 0.0979395 0.236497
24000 0.179885 0.113862 0.00746629 0.811553 0.153171 0.0959274 0.235429
24000 0.182216 0.119453 0.00746629 0.841016 0.153225 0.0960097 0.235251
24000 0.17716 0.119082 0.00218196 0.802403 0.147724 0.0924475 0.228111
24000 0.175459 0.11882 0.00218196 0.825716 0.144679 0.0907718 0.225566
24000 0.174344 0.118921 0.00218196 0.825716 0.14237 0.0900721 0.223599
24000 0.17246 0.118858 0.00356918 0.828173 0.139687 0.0886809 0.221373
24000 0.168691 0.121123 0.00298487 0.833509 0.134397 0.0854026 0.213643
24000 0.168093 0.121417 0.00298487 0.830998 0.133335 0.0838365 0.213724
24000 0.166469 0.122209 0.00178964 0.830998 0.131259 0.082233 0.210857
24000 0.165569 0.123626 0.0030479 0.818435 0.12895 0.080481 0.207608
24000 0.162545 0.121205 0.0030479 0.818949 0.126088 0.0792312 0.205273
24000 0.160922 0.115036 0.00537194 0.838546 0.129185 0.0822826 0.199583
24000 0.158365 0.113154 0.00474681 0.838546 0.127708 0.0820368 0.198024
24000 0.158507 0.11362 0.00307165 0.810121 0.127653 0.0817468 0.198978
24000 0.158479 0.113458 0.00183991 0.810121 0.127854 0.081409 0.198461
24000 0.156783 0.112881 0.00183991 0.810121 0.124971 0.0801702 0.198081
24000 0.162591 0.133195 0.00369808 1.07454 0.12395 0.0788924 0.197606
24000 0.16015 0.134283 0.00247028 1.09398 0.121101 0.0770411 0.192315
24000 0.155638 0.133889 0.00260887 1.09398 0.118004 0.074571 0.181353
24000 0.154174 0.129061 0.00277695 1.05858 0.117719 0.0737422 0.182019
24000 0.152774 0.131233 0.00169338 1.05858 0.115963 0.0725285 0.178486
24000 0.155622 0.135158 0.00169338 1.04704 0.115142 0.0723771 0.180302
24000 0.154932 0.135414 0.00169338 1.04704 0.115113 0.0724324 0.176276
24000 0.151639 0.133055 0.00420772 1.04704 0.113512 0.0703665 0.172348
24000 0.150567 0.135158 0.00314263 1.03642 0.111874 0.0684971 0.169419
24000 0.149618 0.135465 0.00229025 1.03642 0.1096 0.067813 0.169314
24000 0.147384 0.137024 0.00229025 1.0553 0.107024 0.0655536 0.165198
24000 0.155233 0.144818 0.00314323 1.05594 0.106293 0.065118 0.170505
24000 0.150187 0.142574 0.00274768 1.0046 0.102452 0.063809 0.164336
24000 0.143969 0.130725 0.00187985 1.04545 0.101198 0.0633448 0.168477
24000 0.140899 0.126571 0.00274768 1.0532 0.100462 0.0638211 0.166494
24000 0.141707 0.128014 0.00274768 1.05316 0.101414 0.0642666 0.166453
24000 0.142038 0.128693 0.00186306 1.05316 0.102002 0.0640099 0.166071
24000 0.139557 0.12722 0.00186306 1.05876 0.0995292 0.0630433 0.162109
24000 0.138494 0.127449 0.00226286 1.05876 0.0973388 0.0622821 0.160445
24000 0.135568 0.126858 0.00237857 1.02834 0.0947437 0.0605915 0.155949
24000 0.134242 0.123548 0.00170154 1.02834 0.0960367 0.059707 0.156454
24000 0.132565 0.123358 0.00170154 1.02834 0.0937343 0.0591448 0.15331
24000 0.129492 0.121545 0.00330127 1.02423 0.091068 0.0581169 0.150975
24000 0.131257 0.122774 0.00314653 1.0711 0.0924464 0.0590424 0.152671
24000 0.13172 0.1229 0.00228768 1.0711 0.0926569 0.0597545 0.152649
24000 0.131249 0.121569 0.00339468 1.0393 0.0922017 0.0583038 0.153912
23000 0.131731 0.124015 0.00283135 1.0393 0.09052 0.057154 0.155683
23000 0.131328 0.123709 0.00290358 1.0393 0.0906326 0.0569189 0.15392
23000 0.125392 0.108221 0.00199958 0.885482 0.0888929 0.0561495 0.152638
23000 0.124001 0.10554 0.0011314 0.862374 0.0883653 0.0568481 0.152796
23000 0.124623 0.105599 0.0011314 0.862374 0.0886372 0.0570153 0.155595
22000 0.124899 0.107342 0.0011314 0.862374 0.0872761 0.0553002 0.158928
22000 0.122414 0.103998 0.00269151 0.860534 0.0857233 0.0536225 0.1577
22000 0.118356 0.0945138 0.0019289 0.732299 0.0842523 0.0538308 0.155858
21000 0.118223 0.09489 0.0019289 0.732299 0.0856342 0.0540378 0.151778
20000 0.108731 0.0799035 0.00199222 0.547859 0.0839124 0.053092 0.140583


==> rottravelMarkerscEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.323648 0.127711 0.00624975 0.77191 0.316913 0.231485 0.406769
34000 0.28272 0.112793 0.00944813 0.654957 0.274892 0.200165 0.358005
34000 0.254641 0.0995421 0.00475434 0.618291 0.251831 0.179941 0.324964
34000 0.242015 0.0919082 0.0128497 0.578151 0.238947 0.174534 0.304917
34000 0.240381 0.0928868 0.00949732 0.564739 0.238029 0.171453 0.304575
34000 0.233832 0.0893095 0.0104274 0.587399 0.231423 0.16883 0.294104
34000 0.225787 0.08584 0.00387915 0.587399 0.223858 0.164086 0.284347
34000 0.220964 0.0897792 0.00387915 0.613257 0.217069 0.155356 0.280227
34000 0.216641 0.0903826 0.00705162 0.611289 0.21145 0.150134 0.275091
34000 0.201951 0.0821359 0.0029953 0.529455 0.197535 0.142091 0.254802
34000 0.200011 0.0804404 0.00656878 0.529455 0.196211 0.141584 0.253108
34000 0.196446 0.0806947 0.00415727 0.497699 0.191327 0.137624 0.250294
34000 0.195578 0.0807667 0.0100182 0.497699 0.190077 0.136798 0.249477
34000 0.188125 0.0790519 0.00850329 0.489602 0.182773 0.130024 0.240304
34000 0.179863 0.077798 0.00746075 0.506452 0.17343 0.122381 0.230356
34000 0.175025 0.076806 0.00472163 0.509589 0.166782 0.119193 0.224687
34000 0.178156 0.0851887 0.00472163 0.641992 0.166592 0.118999 0.224838
34000 0.177706 0.0857888 0.00492362 0.641992 0.166771 0.118032 0.225338
34000 0.174029 0.0846293 0.00502812 0.64255 0.162276 0.114166 0.221969
34000 0.168618 0.0829845 0.00502812 0.629861 0.1564 0.111066 0.213956
34000 0.161942 0.0821176 0.00226395 0.629861 0.149176 0.105324 0.20441
34000 0.156564 0.0793996 0.00226395 0.629861 0.144508 0.102604 0.196508
34000 0.152681 0.0797844 0.00545659 0.629861 0.139083 0.0986992 0.191649
34000 0.144892 0.0720601 0.0023069 0.5876 0.133306 0.0954375 0.181091
34000 0.143994 0.0741536 0.0023069 0.563184 0.13061 0.0931481 0.180998
34000 0.141833 0.0734702 0.00252508 0.563184 0.129007 0.091593 0.178007
34000 0.140621 0.0727544 0.00523534 0.553994 0.127626 0.0911604 0.176537
34000 0.1374 0.0724036 0.00253849 0.553994 0.124652 0.0872958 0.173362
34000 0.13545 0.0703212 0.00253849 0.557855 0.123665 0.0864774 0.171747
34000 0.134243 0.0702648 0.000738424 0.557855 0.122587 0.0852834 0.17038
34000 0.129781 0.0693979 0.00203468 0.561733 0.118387 0.0827535 0.16381
34000 0.125969 0.0646382 0.00346628 0.493564 0.116089 0.0811547 0.159263
34000 0.123454 0.0637448 0.00156091 0.493564 0.114125 0.0798559 0.155415
34000 0.121462 0.0632049 0.00264009 0.50214 0.110711 0.0788995 0.152093
34000 0.120313 0.0626708 0.00204349 0.519788 0.109215 0.077633 0.151083
34000 0.118301 0.0609193 0.00204349 0.519788 0.108147 0.076614 0.148688
34000 0.116137 0.0613859 0.00299788 0.488346 0.105067 0.0747148 0.145572
34000 0.114109 0.0602375 0.00443028 0.488346 0.103987 0.074162 0.141179
34000 0.113183 0.0601061 0.00417855 0.50901 0.103269 0.0726816 0.141581
34000 0.111454 0.0606166 0.00213121 0.510308 0.101838 0.0707157 0.139402
34000 0.111067 0.0604151 0.00344202 0.510308 0.10148 0.0703533 0.138797
34000 0.108416 0.056694 0.00213126 0.463435 0.0995767 0.0696912 0.135942
34000 0.108145 0.0554468 0.00213126 0.463435 0.0997621 0.069621 0.136605
34000 0.106096 0.0548772 0.00335064 0.464124 0.0972276 0.0676763 0.134454
34000 0.105324 0.0549717 0.00377018 0.477245 0.0963392 0.0666627 0.13324
34000 0.104076 0.0544213 0.00185107 0.477245 0.0948996 0.0661015 0.130929
34000 0.104836 0.0549556 0.00185107 0.473438 0.095085 0.0669901 0.131427
34000 0.102291 0.0541319 0.00164251 0.473438 0.0929523 0.0654947 0.128196
34000 0.100517 0.0519375 0.00390852 0.473438 0.0923255 0.0644791 0.126435
34000 0.0991779 0.0510892 0.00123104 0.420824 0.0909925 0.0631639 0.125294
34000 0.0996631 0.051509 0.00105318 0.420824 0.0912627 0.0632007 0.126712
34000 0.0993197 0.0510852 0.00105318 0.46029 0.0909048 0.0633967 0.125696
34000 0.097774 0.051789 0.00105318 0.436411 0.0889937 0.0612407 0.123793
34000 0.0979261 0.0510212 0.00229408 0.433727 0.0896028 0.0619974 0.123629
34000 0.0976813 0.0503573 0.00449441 0.433727 0.0889561 0.0626222 0.122481
34000 0.0972888 0.0501441 0.00416008 0.433727 0.0885792 0.0621011 0.122554
34000 0.096161 0.0507298 0.00416008 0.424608 0.0875936 0.0609778 0.120869
34000 0.0952678 0.0504487 0.00416008 0.424608 0.0863701 0.0604235 0.119168
34000 0.0942405 0.0510477 0.0039564 0.424608 0.0847053 0.0589051 0.118859
34000 0.0935293 0.0510357 0.00351192 0.430178 0.0840911 0.0580166 0.118576
34000 0.0928749 0.0513677 0.00203236 0.408557 0.0833992 0.057347 0.117246
33000 0.0913328 0.0507382 0.0017176 0.42834 0.0822985 0.0563586 0.115491
33000 0.0909209 0.0503277 0.00203236 0.42834 0.0819473 0.0563339 0.114079
33000 0.0944019 0.0545804 0.00241928 0.42834 0.0830695 0.056917 0.118094
32000 0.0933948 0.0529894 0.00241928 0.418198 0.0829402 0.0568768 0.117408
32000 0.0942788 0.0531588 0.00143945 0.418198 0.0840057 0.0574995 0.118459
31000 0.0936661 0.051821 0.00221322 0.418198 0.0840426 0.0569082 0.119336
30000 0.0927513 0.0511582 0.00265513 0.418198 0.0835173 0.0569789 0.11694
7000 0.098732 0.0458998 0.00446011 0.246951 0.0942452 0.0652107 0.128346
6000 0.0969577 0.04713 0.00291865 0.246951 0.0928858 0.0614771 0.127322
6000 0.0893936 0.0443682 0.00291865 0.228235 0.0840238 0.0559619 0.118937
6000 0.0901758 0.0448528 0.00206752 0.24007 0.0844304 0.0562529 0.120501
5000 0.0845459 0.042159 0.00348449 0.213824 0.0793848 0.0516145 0.117156
4000 0.0800854 0.0416373 0.00371341 0.189343 0.0744297 0.0461704 0.110937
3000 0.0748207 0.0396307 0.00371341 0.176394 0.069844 0.0417655 0.105234


==> rottravelMarkerscEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50000 0.298996 0.126308 0.00841416 0.752424 0.287132 0.204506 0.386595
50000 0.265455 0.117213 0.00664274 0.700095 0.25398 0.176266 0.345046
50000 0.24239 0.109578 0.00335033 0.707635 0.227822 0.160114 0.313422
50000 0.228737 0.108157 0.00227539 0.747643 0.214721 0.147742 0.295059
50000 0.216555 0.100235 0.00337936 0.747643 0.205226 0.143192 0.277535
50000 0.207232 0.0958605 0.00601297 0.628051 0.196346 0.135281 0.26817
50000 0.195941 0.09206 0.00391767 0.619996 0.184959 0.127089 0.253406
50000 0.183813 0.0919896 0.0046632 0.636675 0.170799 0.11559 0.236707
50000 0.173565 0.0856523 0.00187351 0.614864 0.161274 0.11058 0.222338
50000 0.163095 0.075821 0.00187351 0.515364 0.154666 0.106409 0.209537
50000 0.157344 0.0731695 0.00261328 0.493952 0.149167 0.102427 0.203098
50000 0.150015 0.0710989 0.00261328 0.488513 0.140613 0.0969181 0.193694
50000 0.14478 0.0693078 0.00426427 0.490969 0.135782 0.0927837 0.186191
50000 0.142677 0.0694437 0.00426427 0.490969 0.133214 0.0895767 0.185073
50000 0.139426 0.0691952 0.00199427 0.486249 0.129944 0.0872355 0.180899
50000 0.13723 0.0695276 0.00167927 0.465886 0.126542 0.0844702 0.178993
50000 0.133002 0.0678533 0.00255938 0.467728 0.12171 0.0812961 0.174136
50000 0.128966 0.0647548 0.00255938 0.463122 0.119109 0.0795523 0.1687
50000 0.126055 0.0633623 0.00284623 0.463122 0.115892 0.0783469 0.164094
50000 0.123451 0.0625802 0.00204501 0.469975 0.112739 0.0771357 0.159557
50000 0.120542 0.061894 0.00204501 0.469975 0.109583 0.0745967 0.156416
50000 0.116903 0.0611644 0.00291027 0.47057 0.105249 0.0718844 0.150998
50000 0.113607 0.0617053 0.00310426 0.466953 0.101175 0.0683697 0.146483
50000 0.112048 0.0610725 0.00310426 0.483214 0.0996797 0.0674517 0.145765
50000 0.110343 0.0606387 0.00148055 0.454706 0.0975912 0.0660015 0.143626
50000 0.108811 0.0604587 0.00256883 0.454706 0.0960315 0.0645937 0.141051
50000 0.106351 0.0589799 0.00256883 0.471604 0.0943264 0.063693 0.136632
50000 0.103258 0.0555342 0.00262922 0.422298 0.0924636 0.0623061 0.134129
50000 0.101504 0.0525074 0.00287481 0.424563 0.0921892 0.0621623 0.132404
50000 0.101968 0.0555254 0.00177515 0.556174 0.0912639 0.0613215 0.132973
50000 0.101151 0.0537656 0.00138821 0.521243 0.0917534 0.0621207 0.130945
50000 0.0996161 0.0525116 0.00187116 0.427995 0.0910146 0.0606415 0.129514
50000 0.096463 0.0509895 0.00222026 0.483248 0.087669 0.0589031 0.124889
50000 0.0968912 0.0542817 0.00106177 0.521626 0.0872942 0.058291 0.123748
50000 0.0930668 0.0510255 0.00225943 0.464409 0.0839817 0.0561475 0.119753
50000 0.0913693 0.0514023 0.00192935 0.479905 0.0817731 0.0545816 0.116701
50000 0.0916034 0.0513062 0.00124357 0.479905 0.0819115 0.0545396 0.117736
50000 0.0897645 0.0505347 0.00159312 0.452236 0.0798162 0.0532922 0.115517
50000 0.0894201 0.0506795 0.000954452 0.447835 0.0796422 0.0525385 0.115588
50000 0.0873381 0.0488524 0.00193777 0.447835 0.0783314 0.0525548 0.111538
49000 0.0870874 0.0514588 0.0013257 0.444963 0.0768657 0.0513077 0.110306
49000 0.0869993 0.0509137 0.00219959 0.43288 0.077503 0.0520639 0.109529
47000 0.0865672 0.0511332 0.00128915 0.428383 0.0768731 0.051362 0.108658
43000 0.086665 0.0513879 0.00128915 0.425091 0.0764475 0.0520286 0.107684
38000 0.0855432 0.0503382 0.00107126 0.399977 0.0751229 0.0511969 0.10718
33000 0.0852864 0.0499654 0.00135647 0.389297 0.0746405 0.0510488 0.106016
28000 0.080423 0.0447557 0.0027117 0.340238 0.0720813 0.0492991 0.101019
23000 0.0804715 0.0455373 0.00222265 0.332936 0.0714689 0.048572 0.101307
17000 0.0734846 0.0404273 0.00253088 0.303677 0.0664927 0.0455191 0.0912246


==> rottravelMarkerscEI0.000030.txt <==
n mean stddev min max median quart1 quart3
72000 16.1193 26.6982 0.00609661 139.03 0.402505 0.265318 29.7362
72000 13.4614 23.2955 0.005166 136.44 0.353638 0.213391 22.3404
72000 12.7565 22.763 0.00345279 146.028 0.302199 0.185549 20.3092
72000 12.0945 22.1961 0.00494769 146.276 0.281468 0.173178 17.7307
72000 11.5592 21.5393 0.00353228 147.075 0.258772 0.158197 16.8644
72000 10.152 19.3867 0.00177383 148.267 0.231814 0.142406 14.3592
72000 9.23353 17.925 0.00601869 147.424 0.215565 0.136205 12.9265
72000 8.91636 17.5273 0.00226343 145.95 0.205207 0.12841 12.4379
72000 8.54674 17.176 0.00175547 146.885 0.195778 0.122773 11.5962
72000 7.98081 15.4654 0.00329869 122.58 0.186842 0.117032 10.6745
72000 7.79449 15.1596 0.0035666 124.162 0.180332 0.112577 10.5232
72000 7.41579 14.7383 0.00223834 122.842 0.173607 0.106336 9.96644
72000 7.03747 13.8128 0.00257005 116.425 0.165828 0.10288 9.52393
72000 6.66141 12.5334 0.00156662 107.011 0.160373 0.0986754 9.78466
72000 6.19407 11.8333 0.00312356 109.101 0.157016 0.0955585 9.11703
72000 6.01285 11.6455 0.00198223 107.167 0.151415 0.0924456 8.43856
72000 5.94063 11.5792 0.00279613 107.567 0.147469 0.0903816 8.58548
72000 5.84084 11.533 0.00157674 110.706 0.146723 0.0888196 8.47527
72000 5.50499 10.9127 0.0010728 106.612 0.143424 0.087921 7.84509
72000 5.56093 10.9741 0.000567854 110.724 0.139006 0.0828632 8.06899
72000 5.49975 10.9134 0.00264455 107.908 0.136694 0.0805012 7.66796
72000 5.25013 10.5576 0.00142632 112.189 0.134052 0.0809503 7.46769
72000 5.19646 10.3877 0.00122727 111.967 0.131643 0.0779466 7.86192
72000 4.99924 9.95621 0.00250768 108.933 0.124878 0.0756997 7.57294
72000 4.84462 9.60231 0.001247 109.918 0.122499 0.0749042 7.64255
50000 0.0942554 0.0479244 0.00147676 0.35513 0.0859113 0.0592456 0.120694
50000 0.091511 0.0464261 0.0017702 0.339014 0.0836443 0.0580639 0.116361
49000 0.091789 0.0472777 0.00116263 0.342172 0.0834905 0.0572992 0.117225
49000 0.090604 0.0469123 0.00266352 0.347661 0.0824576 0.0568172 0.114896
49000 0.0894773 0.0462181 0.00131923 0.351669 0.0811845 0.0564441 0.113312
49000 0.0864304 0.0440039 0.0021695 0.351669 0.0790861 0.0550665 0.108759
47000 0.081172 0.0423193 0.00112016 0.351913 0.0737118 0.0510113 0.103203
39000 0.0785452 0.0407702 0.00150558 0.34346 0.071355 0.0499633 0.0991548
36000 0.0781126 0.041888 0.00218684 0.340985 0.0702974 0.0486476 0.0991166
32000 0.0762926 0.0430309 0.00112949 0.38483 0.0673456 0.0458841 0.0970321
23000 0.07679 0.0447164 0.0023068 0.38483 0.067066 0.0465627 0.0956741
14000 0.0782016 0.0453169 0.00335146 0.338637 0.0682245 0.0481205 0.0953365


==> rottravelMarkerscEI0.400000.txt <==
n mean stddev min max median quart1 quart3
30000 0.320232 0.132971 0.00530121 0.806136 0.313306 0.219147 0.414956
30000 0.236385 0.100173 0.00936034 0.611956 0.228644 0.161791 0.303859
30000 0.201324 0.0860775 0.00701813 0.653981 0.193156 0.138125 0.254898
30000 0.177029 0.081911 0.00419982 0.595161 0.168353 0.11726 0.224897
30000 0.156687 0.0754772 0.00367836 0.563408 0.147746 0.100758 0.203029
30000 0.141592 0.0671902 0.00420917 0.424276 0.131264 0.0918894 0.183209
30000 0.126614 0.0630203 0.003304 0.416097 0.115484 0.0797848 0.163814
30000 0.120293 0.0586121 0.00308308 0.381607 0.110599 0.0762626 0.157059
30000 0.116327 0.0604863 0.00130351 0.425537 0.104829 0.0710101 0.153555
30000 0.113687 0.0599105 0.0034884 0.427738 0.102253 0.0694695 0.147704
30000 0.105651 0.050128 0.00150962 0.308003 0.0982354 0.0675894 0.137885
30000 0.10368 0.0506832 0.00393177 0.30356 0.0955535 0.0648159 0.13598
30000 0.100338 0.0501097 0.00257439 0.28945 0.0917399 0.0625717 0.131049
30000 0.0993586 0.0486795 0.00227383 0.28309 0.0915047 0.0629504 0.128812
30000 0.0951004 0.0470549 0.00335833 0.294444 0.0878428 0.0599593 0.122576
30000 0.0912501 0.0454854 0.00225088 0.290719 0.0839421 0.0578415 0.117881
30000 0.0870006 0.0435353 0.00223268 0.275108 0.0804853 0.0547313 0.112246
29000 0.0902028 0.0541211 0.00328643 0.499425 0.0809022 0.0540268 0.114525

==> rottravelMarkersrandom.txt <==
n mean stddev min max median quart1 quart3
50000 0.354044 0.133792 0.008261 0.849612 0.34603 0.254026 0.446636
50000 0.323969 0.135484 0.00531905 0.822855 0.316959 0.22068 0.415842
50000 0.30645 0.134762 0.00928171 0.827287 0.303457 0.201825 0.398199
50000 0.279495 0.128689 0.00667187 0.790206 0.270683 0.177817 0.368275
50000 0.26889 0.125968 0.00763129 0.792305 0.258964 0.169485 0.354974
50000 0.255918 0.12125 0.0029238 0.726128 0.243278 0.161643 0.337879
50000 0.242305 0.111186 0.0029238 0.72099 0.232222 0.156172 0.318168
50000 0.23909 0.112967 0.0039837 0.736448 0.227317 0.150964 0.315788
50000 0.232929 0.110442 0.00316953 0.646713 0.220569 0.147226 0.308188
50000 0.223051 0.106335 0.00401703 0.650492 0.209047 0.141169 0.295778
50000 0.21685 0.102528 0.00402041 0.667586 0.20267 0.139579 0.281991
50000 0.209421 0.0961354 0.00402041 0.667586 0.196461 0.137788 0.270157
50000 0.203023 0.0956645 0.00627691 0.584386 0.189176 0.1314 0.26198
50000 0.199167 0.0937583 0.00667018 0.576235 0.186488 0.128399 0.258416
50000 0.196736 0.0919566 0.00546885 0.567238 0.183514 0.128382 0.254582
50000 0.192905 0.0910435 0.00283799 0.566358 0.179941 0.125146 0.249794
50000 0.187528 0.085647 0.00283799 0.547813 0.176328 0.124507 0.240361
50000 0.180647 0.0808177 0.00415782 0.540914 0.170984 0.121545 0.231599
50000 0.175842 0.0767589 0.00415402 0.540114 0.167364 0.119492 0.226366
50000 0.174228 0.0758787 0.000936437 0.540114 0.165884 0.118318 0.223986
50000 0.174192 0.0771277 0.00475844 0.552757 0.165025 0.117383 0.223438
50000 0.172976 0.0765945 0.00325326 0.552757 0.163446 0.11606 0.22265
50000 0.171223 0.0770326 0.00409848 0.53558 0.161883 0.113836 0.220576
50000 0.171393 0.078438 0.00409848 0.544245 0.161775 0.113411 0.219509
50000 0.168031 0.076164 0.00449821 0.489946 0.158414 0.111017 0.215002
50000 0.164948 0.0752028 0.0039848 0.444832 0.155052 0.108973 0.211301
50000 0.159957 0.0724178 0.00265392 0.437875 0.151446 0.105299 0.206006
50000 0.153327 0.0683654 0.00265392 0.444664 0.146353 0.101903 0.197714
50000 0.152496 0.0684548 0.00633759 0.444664 0.146086 0.101001 0.196936
50000 0.152059 0.0674817 0.00326117 0.44132 0.145696 0.101934 0.19537
50000 0.153888 0.0682108 0.00510048 0.445436 0.148119 0.102241 0.199151
50000 0.152081 0.0671673 0.00380666 0.422645 0.146697 0.101098 0.19674
50000 0.155198 0.0700757 0.0018676 0.437336 0.148823 0.10166 0.201446
50000 0.1543 0.0704495 0.0018676 0.449428 0.14665 0.101006 0.199842
50000 0.153847 0.0686819 0.00208688 0.449428 0.146189 0.102526 0.197435
50000 0.153672 0.0688943 0.00208688 0.482609 0.146408 0.102034 0.196811
50000 0.153487 0.070313 0.00235185 0.482609 0.1452 0.101509 0.194888
50000 0.152751 0.0688152 0.00235185 0.483516 0.14553 0.10222 0.192602
50000 0.151618 0.0687218 0.00340013 0.483516 0.143674 0.100827 0.191361
50000 0.151104 0.0693589 0.00317666 0.488962 0.142538 0.0994773 0.191324
50000 0.150806 0.0716937 0.00317666 0.474636 0.140665 0.096946 0.193646
50000 0.154782 0.0741887 0.00330394 0.470997 0.143168 0.099122 0.200137
50000 0.151507 0.073662 0.00412359 0.486754 0.139211 0.0960929 0.195575
50000 0.151794 0.0741292 0.00240957 0.491751 0.139207 0.0965804 0.194993
50000 0.150194 0.0732297 0.00229365 0.462192 0.138064 0.0958169 0.193469
50000 0.148719 0.0741257 0.00229365 0.481103 0.135558 0.0931908 0.19303
50000 0.148339 0.0739254 0.00229365 0.481103 0.1354 0.0931457 0.192471
50000 0.149207 0.0731007 0.00217686 0.47804 0.136812 0.0951371 0.191832
50000 0.148842 0.0725683 0.00245406 0.497175 0.136687 0.0953425 0.191089
50000 0.147336 0.0723188 0.00323573 0.489331 0.134825 0.0942291 0.188975
50000 0.14557 0.0715136 0.00726705 0.48164 0.13335 0.0932133 0.186359
50000 0.144283 0.0709358 0.00211258 0.473951 0.131989 0.0924767 0.184729
50000 0.143861 0.0703078 0.00149602 0.464225 0.132053 0.0914973 0.1861
50000 0.144983 0.0723504 0.00184209 0.463459 0.132358 0.0912692 0.185466
50000 0.146409 0.0711831 0.00410298 0.463459 0.134134 0.094504 0.18652
50000 0.145492 0.069946 0.00337267 0.449463 0.133379 0.0949073 0.185103
50000 0.14359 0.0689583 0.00419504 0.455928 0.130743 0.0929507 0.182407
50000 0.144776 0.0684624 0.00419504 0.452216 0.133059 0.0943997 0.184637
50000 0.146281 0.069239 0.00267367 0.455581 0.136154 0.0938602 0.189065
50000 0.145547 0.068837 0.00267367 0.444498 0.135242 0.0937925 0.187811
48000 0.145214 0.0701485 0.00108206 0.452705 0.13346 0.0925494 0.187634
45000 0.146023 0.0705995 0.00108206 0.447109 0.133356 0.0935721 0.188484
43000 0.147942 0.0755006 0.00346882 0.517842 0.133726 0.0928148 0.18805
40000 0.142615 0.0703973 0.00346882 0.444642 0.12968 0.0910667 0.183238
32000 0.139769 0.0735824 0.00202769 0.452509 0.123682 0.0855395 0.180848


==> rottravelMarkersrandom0.000000.txt <==
n mean stddev min max median quart1 quart3
30000 0.325846 0.136349 0.0103184 0.908914 0.311658 0.225143 0.416134
30000 0.287689 0.13566 0.00468667 0.820297 0.271558 0.185403 0.379872
30000 0.259976 0.130945 0.00690603 0.690591 0.238459 0.15874 0.346497
30000 0.240232 0.115492 0.00595059 0.671506 0.224782 0.152376 0.319349
30000 0.222627 0.107552 0.00329245 0.607773 0.210547 0.138534 0.298224
30000 0.219002 0.105459 0.0046911 0.587506 0.204874 0.139444 0.286513
30000 0.212138 0.100026 0.00337235 0.564054 0.201112 0.136213 0.276215
30000 0.207838 0.0975641 0.00441082 0.564804 0.198203 0.134117 0.270342
30000 0.20466 0.0964743 0.00603326 0.561569 0.196235 0.131317 0.265197
30000 0.192176 0.0898388 0.00590072 0.581502 0.18313 0.12285 0.250871
30000 0.183026 0.0858922 0.00298657 0.553758 0.17616 0.115967 0.240784
30000 0.170855 0.0767455 0.00412457 0.444842 0.161714 0.112715 0.222583
30000 0.168905 0.0777253 0.00244461 0.489388 0.159445 0.110461 0.219054
30000 0.16275 0.0744027 0.00623448 0.452421 0.154402 0.10677 0.212887
30000 0.16283 0.074736 0.00255621 0.460988 0.156115 0.105863 0.213832
30000 0.160769 0.0723791 0.00556896 0.458768 0.154597 0.10646 0.208261
30000 0.156194 0.070097 0.00372685 0.449961 0.15013 0.103401 0.202216
30000 0.154208 0.067283 0.00363669 0.450346 0.149047 0.10367 0.197779
30000 0.152152 0.0686968 0.00325258 0.470293 0.145571 0.100035 0.196077
30000 0.148056 0.0673822 0.00329744 0.444119 0.13973 0.0964166 0.190329
30000 0.144814 0.0665311 0.00252007 0.448578 0.135785 0.0938547 0.186058
30000 0.144819 0.0634965 0.00408634 0.448665 0.137712 0.0974616 0.183205
30000 0.144037 0.0631101 0.00350356 0.436539 0.13701 0.0969778 0.183158
30000 0.145294 0.0638091 0.00303 0.456192 0.137914 0.0983531 0.183838
30000 0.141654 0.0632968 0.00249362 0.439265 0.133059 0.0951542 0.178127
30000 0.137997 0.0626454 0.0036371 0.44981 0.130399 0.0917879 0.174043
30000 0.134952 0.0603996 0.00179554 0.423654 0.127757 0.0906861 0.170421
30000 0.134577 0.0599953 0.00506948 0.431105 0.126826 0.0907697 0.170179
30000 0.13597 0.0597588 0.00745489 0.439686 0.12836 0.0921889 0.172323
30000 0.136193 0.0587135 0.00242191 0.418219 0.130164 0.0928999 0.172104
27000 0.126901 0.0526968 0.00145649 0.350741 0.12327 0.0884998 0.160182
16000 0.131987 0.053179 0.00253524 0.328133 0.129773 0.0932828 0.167496


==> rottravelMarkersrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
30000 0.336124 0.142496 0.00867729 0.84254 0.321525 0.235291 0.421599
30000 0.319767 0.148936 0.00565498 0.834246 0.298043 0.207987 0.412906
30000 0.287216 0.132675 0.00854481 0.695154 0.273928 0.182044 0.377279
30000 0.272791 0.129189 0.00716313 0.914955 0.258253 0.170489 0.362049
30000 0.265861 0.118738 0.00836041 0.801699 0.254579 0.173665 0.346728
30000 0.270817 0.12207 0.00982156 0.82555 0.260135 0.177579 0.349782
30000 0.27304 0.13352 0.0116577 0.889042 0.251186 0.178725 0.344425
30000 0.271547 0.138463 0.00960137 0.900931 0.249657 0.168623 0.352853
30000 0.258906 0.12253 0.00255488 0.707856 0.238828 0.164393 0.34813
30000 0.251599 0.119138 0.00591223 0.71906 0.236783 0.158013 0.33308
30000 0.245894 0.114233 0.0116689 0.708755 0.232673 0.155644 0.321664
30000 0.239505 0.111618 0.0108401 0.677028 0.229016 0.149355 0.314423
30000 0.241455 0.113694 0.0100112 0.663824 0.224304 0.153041 0.317009
30000 0.246131 0.116307 0.00831797 0.715384 0.233509 0.156323 0.315729
30000 0.249373 0.108461 0.00555131 0.722448 0.238979 0.167861 0.313871
30000 0.246216 0.104422 0.0122249 0.692948 0.235368 0.169406 0.303738
30000 0.237765 0.100213 0.00968305 0.65473 0.223487 0.164535 0.295502
30000 0.240919 0.105576 0.0123111 0.641417 0.224707 0.163143 0.305955
30000 0.24013 0.106604 0.0101389 0.600151 0.223736 0.161929 0.308648
30000 0.237757 0.110083 0.00658522 0.651236 0.226198 0.151876 0.308905
30000 0.238433 0.114313 0.00651342 0.64872 0.222359 0.152243 0.305006
30000 0.232831 0.112777 0.00368567 0.664135 0.215059 0.151662 0.292827
30000 0.232679 0.109961 0.0101308 0.656984 0.215939 0.152509 0.293307
30000 0.233885 0.112431 0.0111869 0.702134 0.214942 0.153919 0.291854
30000 0.236561 0.11344 0.00679911 0.67417 0.218678 0.155636 0.298066
30000 0.239966 0.112645 0.0115707 0.730997 0.221304 0.161129 0.296942
30000 0.239542 0.109548 0.00979807 0.693577 0.223781 0.163531 0.295396
30000 0.248372 0.115837 0.00417981 0.749594 0.231126 0.168246 0.304677
30000 0.24363 0.114717 0.00829316 0.75506 0.224789 0.163308 0.298384
30000 0.246629 0.111376 0.0156617 0.807635 0.23149 0.170529 0.304297
27000 0.248538 0.112094 0.016593 0.790326 0.23177 0.172653 0.305708
19000 0.271129 0.134403 0.0142268 0.823437 0.251461 0.167911 0.359751
10000 0.269412 0.151397 0.0170218 0.831517 0.245003 0.147972 0.363765
5000 0.29291 0.118237 0.0228067 0.589938 0.285179 0.204823 0.368444


==> rottravelcEI0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 0.94818 0.402542 0.0196226 2.3758 0.897144 0.644015 1.21975
50000 0.742196 0.39461 0.0168159 2.65831 0.669582 0.453948 0.96085
50000 0.656093 0.429709 0.0155133 3.14146 0.568215 0.380039 0.821218
50000 0.561732 0.434123 0.00461874 3.13907 0.464833 0.295631 0.696587
50000 0.48222 0.402999 0.00717689 3.14139 0.385162 0.230658 0.607754
50000 0.415368 0.399348 0.00656304 3.14083 0.30036 0.179907 0.522211
50000 0.361683 0.408514 0.00624348 3.14007 0.245639 0.147578 0.419046
50000 0.302942 0.367052 0.00229405 3.13938 0.200314 0.113129 0.339218
50000 0.271942 0.358017 0.00240255 3.14016 0.15884 0.088094 0.30767
50000 0.238562 0.332271 0.00192148 3.13918 0.139908 0.0804489 0.258646
50000 0.216737 0.341547 0.00228262 3.13911 0.119734 0.0669252 0.219421
50000 0.165587 0.211361 0.00287212 2.22231 0.099827 0.0568847 0.185792
50000 0.142276 0.194263 0.000877905 2.22231 0.0871337 0.0486694 0.160078
50000 0.131558 0.192772 0.00189002 2.28328 0.0721161 0.0410598 0.144942
50000 0.116268 0.173825 0.00147681 2.21728 0.0642332 0.039051 0.123657
50000 0.111352 0.204076 0.000724683 2.43165 0.0542435 0.0302691 0.100051
50000 0.0926588 0.166378 0.000496304 1.88331 0.0469097 0.0274056 0.084014
50000 0.0851177 0.151649 0.000597792 1.66431 0.0392891 0.0227633 0.0786399
50000 0.0702481 0.119182 0.00033635 1.45275 0.0348109 0.0221914 0.0592067
50000 0.0626831 0.106648 0.00112569 1.31465 0.0310651 0.0192601 0.0546586
50000 0.0587772 0.10799 0.000448782 1.4068 0.0288305 0.0178171 0.048085
50000 0.0530644 0.10109 0.000380745 1.4068 0.0266304 0.0168853 0.0448398
50000 0.0464166 0.0857773 0.000568745 1.00002 0.0229685 0.0155954 0.0368315
50000 0.0434502 0.0836076 0.000755665 1.218 0.0228209 0.0158291 0.0361979
50000 0.0396698 0.080847 0.000463786 1.218 0.0219912 0.0140943 0.0345208
50000 0.0399255 0.0905182 0.000463786 1.25201 0.0188724 0.0121827 0.0330711
50000 0.0368609 0.0693626 0.00046462 0.824197 0.0172316 0.0116847 0.0300919
50000 0.0346983 0.0740959 0.000321849 0.976711 0.0166342 0.0112316 0.0263037
50000 0.0312689 0.0702937 0.000424987 0.793911 0.01564 0.0112524 0.0224167
50000 0.0269054 0.0592836 0.000386053 0.842384 0.0149556 0.0110867 0.0208177
50000 0.0276426 0.0597444 0.000386053 0.842384 0.0154614 0.0116459 0.020978
50000 0.0247911 0.0516293 0.000432217 0.825681 0.0146429 0.010503 0.0203417
50000 0.0251585 0.050748 0.000185554 0.825681 0.0156317 0.0113499 0.0213187
50000 0.0263432 0.0634389 0.000300177 0.884189 0.0154042 0.0110256 0.0207637
50000 0.0243149 0.0526835 0.000382443 0.69097 0.01516 0.0111307 0.019851
50000 0.0200097 0.0326449 0.000591273 0.478932 0.0137208 0.0101824 0.018006
50000 0.0197521 0.0324751 0.000385623 0.478932 0.0139213 0.010014 0.0185313
50000 0.019215 0.0328467 0.000423986 0.493237 0.0133915 0.00992789 0.0182646
50000 0.0191844 0.0358936 0.000387608 0.497183 0.0133091 0.00971438 0.0178108
50000 0.0154544 0.0155204 0.000421485 0.205522 0.0127082 0.00928455 0.0168171
50000 0.0162169 0.0193827 0.000351839 0.238879 0.0127216 0.00912521 0.0173073
50000 0.0238732 0.0648921 0.000395516 0.797629 0.0126077 0.00916301 0.0165157
50000 0.0213477 0.0503391 0.000311501 0.652732 0.0126131 0.00913828 0.0163016
50000 0.0204148 0.0490233 0.000650054 0.6285 0.0126787 0.00925292 0.0164102
50000 0.0188047 0.0379296 0.000371914 0.527211 0.0128471 0.00902182 0.0167615
50000 0.0186683 0.0378166 0.000114204 0.527211 0.0129606 0.00939109 0.0168206
50000 0.0152852 0.0173613 0.000310457 0.290996 0.0126699 0.00964957 0.0160411
50000 0.0146626 0.0176178 0.000398311 0.2748 0.0118091 0.00870051 0.0152395
50000 0.0142297 0.010531 0.000580474 0.128213 0.0124603 0.00952599 0.0157846
50000 0.0133605 0.0103477 0.000382689 0.145746 0.0116265 0.00832942 0.0155215
50000 0.0135057 0.00954863 0.000632872 0.128634 0.0119363 0.00913897 0.0152058
50000 0.0134888 0.010107 0.000538931 0.128634 0.0117275 0.00881156 0.0151379
50000 0.012874 0.00640894 0.000528325 0.0875824 0.0120688 0.00921985 0.015092
50000 0.012315 0.00658448 0.000338014 0.098715 0.0115913 0.00859437 0.0147374
50000 0.0121316 0.00625846 0.000324241 0.0787321 0.0115471 0.00844008 0.0146063
50000 0.0124499 0.00620965 0.000330806 0.0787321 0.0118058 0.00880957 0.0149943
49000 0.0130729 0.00602647 0.000348214 0.0637229 0.012517 0.00911516 0.0162026


==> rottravelcEI0.000010.dat <==
n mean stddev min max median quart1 quart3
50000 0.985401 0.405385 0.0188511 2.66501 0.979738 0.691608 1.24431
50000 0.648628 0.413284 0.0101041 2.61086 0.540336 0.354242 0.839256
50000 0.468676 0.374351 0.00120535 2.78363 0.358528 0.214845 0.603004
50000 0.406819 0.365266 0.00502653 3.0599 0.286987 0.167801 0.513352
50000 0.327732 0.273727 0.00907665 2.17543 0.246358 0.131643 0.439219
50000 0.247625 0.203937 0.00246202 1.73208 0.189146 0.10706 0.323932
50000 0.189918 0.164628 0.00151341 1.29589 0.139994 0.0734189 0.254999
50000 0.144112 0.136357 0.0007596 1.49823 0.10696 0.0580813 0.185559
50000 0.109854 0.103273 0.00163925 0.936744 0.0802339 0.0436817 0.135428
50000 0.0820969 0.0917496 0.00129551 0.94677 0.0542395 0.0317473 0.0946692
50000 0.0635454 0.062551 0.000788529 0.531044 0.043403 0.0241897 0.0770772
50000 0.059708 0.0820965 0.000185287 0.813479 0.0356672 0.0210136 0.0628031
50000 0.0430391 0.0516485 0.00110601 0.508503 0.0280711 0.0176649 0.0457215
50000 0.0399972 0.0560273 0.00075193 0.610997 0.0245617 0.0162086 0.0394382
50000 0.0313669 0.0313543 0.000279234 0.37328 0.0222456 0.0145472 0.0357458
50000 0.0275956 0.0298909 8.02755e-05 0.327493 0.0200858 0.013992 0.0285136
50000 0.0220987 0.019446 0.000454924 0.222953 0.0166922 0.0122557 0.0243786
50000 0.0242131 0.0324865 0.00109322 0.398524 0.0161538 0.0117844 0.0226695
50000 0.0202264 0.0216871 0.000436704 0.310497 0.0154593 0.0112374 0.021219
50000 0.0184672 0.0144784 0.000506302 0.183172 0.0157759 0.0117391 0.0206184
50000 0.0166473 0.0113039 0.000309074 0.189066 0.0149403 0.0108958 0.0192838
50000 0.0161879 0.00852852 0.000519478 0.103274 0.0146464 0.0111188 0.0190826
50000 0.0154269 0.00800825 0.000624407 0.097663 0.0142994 0.0110454 0.0180805
50000 0.0143045 0.00597478 0.000205069 0.065806 0.013864 0.010472 0.0172504
50000 0.0138583 0.00587114 0.000293537 0.0551316 0.0133818 0.00978345 0.0172136
42000 0.0139077 0.00511711 0.000116717 0.04965 0.0136213 0.0103695 0.0169278


==> rottravelcEI0.000030.dat <==
n mean stddev min max median quart1 quart3
50000 0.990705 0.381879 0.0414074 2.39857 0.958635 0.723472 1.22316
50000 0.556854 0.455058 0.0104023 3.14154 0.436234 0.287998 0.662012
50000 0.409444 0.378989 0.00434851 2.98736 0.298567 0.198929 0.457384
50000 0.314773 0.322797 0.000683826 2.55735 0.211631 0.127396 0.353927
50000 0.229579 0.231207 0.0020564 2.13337 0.156338 0.0948562 0.264078
50000 0.174361 0.178672 0.00168252 1.62329 0.112846 0.0692232 0.205026
50000 0.118063 0.131046 0.000771616 1.50925 0.0752307 0.0457193 0.135003
50000 0.0901022 0.0955128 0.000727552 0.861918 0.0551772 0.0348559 0.10146
50000 0.0744999 0.0844533 0.000662762 0.777561 0.0462691 0.0284486 0.0813898
50000 0.0581099 0.0654187 0.000695851 0.647347 0.0362742 0.0224202 0.0614236
50000 0.042092 0.0498037 0.000859693 0.522108 0.0251594 0.0161651 0.0430014
50000 0.0362336 0.0422163 0.000760558 0.403515 0.0227623 0.0155374 0.0366605
50000 0.029683 0.0332567 0.000813082 0.353178 0.0197902 0.0132372 0.0298345
50000 0.025183 0.0267414 0.000311074 0.390622 0.0179065 0.0126838 0.0261323
50000 0.0222863 0.0200367 0.000359932 0.227901 0.0172178 0.0118586 0.0245668
50000 0.0199435 0.0155533 0.000614884 0.176079 0.0161755 0.0121394 0.0220289
50000 0.0176984 0.0130875 0.000121045 0.178976 0.0152566 0.0112654 0.0194087


==> rottravelcEI0.000100.dat <==
n mean stddev min max median quart1 quart3
50000 0.995045 0.382556 0.0204923 2.28511 0.968853 0.726348 1.24238
50000 0.529537 0.451369 0.00752385 3.14131 0.390069 0.255469 0.62308
50000 0.322179 0.403674 0.00528257 3.13673 0.19073 0.116991 0.309756
50000 0.230228 0.318982 0.00337885 3.10116 0.133783 0.0861776 0.208791
50000 0.188052 0.302731 0.00228935 2.83375 0.0978876 0.0605709 0.163077
50000 0.159148 0.308823 0.00155463 3.13113 0.0711411 0.0449437 0.119238
50000 0.127283 0.274306 0.000538101 3.11013 0.0549638 0.0337277 0.0905857
50000 0.0983348 0.23443 0.000310196 2.8614 0.0404549 0.0248411 0.0664229
50000 0.0764046 0.177146 0.00048129 2.02174 0.031938 0.0202954 0.0497162


==> rottravelcEI0.100000.dat <==
n mean stddev min max median quart1 quart3
50000 0.894459 0.383111 0.0250662 2.30082 0.869865 0.614031 1.14971
50000 0.711412 0.397963 0.0231288 3.12482 0.64544 0.42889 0.907713
50000 0.428064 0.326487 0.00590248 2.30335 0.340583 0.212729 0.529837
50000 0.280838 0.220241 0.00431905 1.63908 0.214356 0.134041 0.349691
50000 0.194099 0.16016 0.00261989 1.17171 0.145036 0.0866156 0.244356
50000 0.143413 0.129514 0.00120173 1.05206 0.105475 0.0637752 0.171156
50000 0.10521 0.0934413 0.0012987 0.827542 0.0800796 0.0476806 0.128087
50000 0.088978 0.0904707 0.00186643 0.771211 0.0606136 0.0382094 0.10142
49000 0.060681 0.0559513 0.000957956 0.585342 0.045628 0.0280566 0.0719618


==> rottravelcEI0.200000.dat <==
n mean stddev min max median quart1 quart3
50000 1.01484 0.418758 0.0356882 2.58902 0.974826 0.703295 1.29183
50000 0.860873 0.464287 0.0159835 2.70687 0.763199 0.51492 1.11703
50000 0.496946 0.380227 0.00518104 2.92437 0.38593 0.235178 0.640273
50000 0.340976 0.297957 0.0068247 2.27646 0.243535 0.146737 0.427286
50000 0.23501 0.224308 0.00247637 2.19145 0.165075 0.10044 0.28211
50000 0.18336 0.173642 0.00171466 1.46436 0.122665 0.0733939 0.221737
50000 0.138791 0.137279 0.00189151 1.10852 0.0946964 0.0560835 0.161175
50000 0.102192 0.0928119 0.000996675 0.73437 0.0698931 0.0420062 0.129177
50000 0.0827199 0.0847086 0.00109782 0.777219 0.0547121 0.0328822 0.0987674
50000 0.0620748 0.0637867 0.000806961 0.670187 0.0407594 0.0250626 0.0720738
50000 0.0517725 0.0559301 0.000259892 0.549422 0.0328129 0.0205947 0.0604115
50000 0.0412841 0.0385429 0.00046708 0.359764 0.0278617 0.0182881 0.047942
50000 0.0347468 0.0326721 0.000486977 0.350438 0.0240143 0.0154052 0.0398931
50000 0.0280269 0.0248504 0.000475487 0.270208 0.0208243 0.0140376 0.0327891
50000 0.0251478 0.0208099 0.000272296 0.177069 0.0190918 0.012918 0.0291494
50000 0.0210981 0.0135613 0.000365883 0.182539 0.01825 0.012457 0.0254176
7000 0.0224181 0.0121843 0.00157566 0.0744033 0.0189265 0.0139452 0.0279631


==> rottravelcEI0.300000.dat <==
n mean stddev min max median quart1 quart3
50000 0.949344 0.382596 0.0217912 2.37198 0.931605 0.668524 1.2022
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.79716 0.395987 0.0140437 2.56202 0.75392 0.510341 1.00326
50000 0.794761 0.39559 0.0140437 2.56202 0.750042 0.509532 0.997631
50000 0.774343 0.408793 0.0140437 2.56202 0.714873 0.47572 0.991239
50000 0.714557 0.390382 0.0116268 2.56202 0.654336 0.42833 0.926305
50000 0.711592 0.392266 0.0116268 2.56202 0.651665 0.422566 0.92586
50000 0.684756 0.398184 0.0116268 2.56202 0.606301 0.395219 0.892905
50000 0.648493 0.371164 0.0116268 2.74638 0.574402 0.380259 0.843693
50000 0.587287 0.351922 0.0156563 2.74638 0.516863 0.345684 0.744843
50000 0.565066 0.353664 0.0117072 2.74638 0.492632 0.323844 0.71584
50000 0.556388 0.355172 0.0117072 2.74638 0.479634 0.314497 0.702874
50000 0.500493 0.298367 0.0101397 2.48862 0.441436 0.28843 0.641365
50000 0.49378 0.297222 0.0101397 2.48862 0.434449 0.283436 0.632739
50000 0.468317 0.28944 0.00602221 2.48862 0.410961 0.265075 0.603125
50000 0.455577 0.273425 0.00602221 2.48862 0.40548 0.261941 0.591292
50000 0.439398 0.26434 0.00602221 2.30756 0.387882 0.248972 0.572146
50000 0.428542 0.262103 0.00602221 2.30756 0.375769 0.239011 0.563605
50000 0.409901 0.254205 0.00260053 2.30756 0.358211 0.228282 0.530729
50000 0.401939 0.249805 0.00260053 2.30756 0.350491 0.223511 0.520057
50000 0.394343 0.248458 0.00260053 2.30756 0.339724 0.217786 0.509922
50000 0.374306 0.232368 0.00260053 2.04158 0.32738 0.210201 0.481786
50000 0.360953 0.230964 0.00260053 2.04158 0.311199 0.198585 0.465951
50000 0.344781 0.230647 0.00465891 2.04158 0.292093 0.184437 0.444238
50000 0.339057 0.224498 0.00566573 2.04158 0.289392 0.183065 0.437275
50000 0.319755 0.201826 0.004361 1.76011 0.275202 0.174409 0.415865
50000 0.318309 0.204274 0.00325299 1.76011 0.270631 0.171734 0.413185
50000 0.311854 0.204624 0.00325299 1.76011 0.263055 0.164834 0.40408
50000 0.299056 0.200549 0.00325299 1.76011 0.249704 0.157486 0.383434
50000 0.284402 0.187695 0.00319889 1.60087 0.241846 0.151202 0.371225
50000 0.270791 0.187859 0.00319889 1.60087 0.224658 0.137993 0.354071
50000 0.261026 0.185285 0.00319889 1.60087 0.215339 0.13245 0.336132
50000 0.259187 0.18634 0.00209069 1.60087 0.214155 0.129624 0.333286
50000 0.24599 0.172041 0.00209069 1.60087 0.204712 0.124266 0.321291
50000 0.23827 0.170505 0.00209069 1.45705 0.195548 0.117356 0.311288
50000 0.233503 0.170275 0.00209069 1.45705 0.188983 0.113933 0.303569
50000 0.233864 0.171971 0.00316862 1.45705 0.189112 0.112869 0.303295
50000 0.221299 0.157648 0.00455274 1.45705 0.182092 0.109167 0.288197
50000 0.214582 0.152445 0.00455274 1.34729 0.176468 0.106764 0.27752
50000 0.207904 0.152548 0.00292377 1.34729 0.167018 0.10063 0.27101
50000 0.201174 0.147583 0.00292377 1.34729 0.161354 0.0981883 0.261531
50000 0.194308 0.139229 0.00292377 1.34729 0.158133 0.0951735 0.254949
50000 0.195261 0.144752 0.00292377 1.24725 0.156464 0.0947698 0.252021
50000 0.189046 0.145487 0.0020406 1.24725 0.146662 0.0881204 0.24603
50000 0.184021 0.14289 0.0020406 1.24725 0.142685 0.0851048 0.240412
50000 0.180336 0.141209 0.0020406 1.24725 0.140326 0.0837634 0.233161
50000 0.177478 0.141797 0.00199171 1.25339 0.136497 0.0812052 0.228417
50000 0.172295 0.14027 0.00199171 1.25339 0.129004 0.0758816 0.227216
50000 0.168171 0.139952 0.00188673 1.25339 0.124424 0.0731796 0.220368
50000 0.16526 0.137297 0.00188673 1.25339 0.123785 0.0724465 0.2167
50000 0.160268 0.132941 0.00188673 1.30265 0.121081 0.071008 0.208786
50000 0.153351 0.131224 0.00188673 1.30265 0.114595 0.0671351 0.19637
50000 0.151858 0.131305 0.00214902 1.30265 0.113651 0.0645569 0.196106
50000 0.148012 0.129024 0.00202146 1.30265 0.109813 0.0636741 0.188493
50000 0.144118 0.135163 0.00202146 1.24056 0.103088 0.0593175 0.180444
50000 0.14342 0.135405 0.00202146 1.24056 0.102219 0.0581591 0.179585
50000 0.138811 0.134788 0.00202146 1.24056 0.0977736 0.0554818 0.17137
50000 0.135143 0.132663 0.00211517 1.24056 0.0950297 0.0545236 0.167125
50000 0.134162 0.130314 0.00211517 1.24056 0.0948572 0.0544044 0.166007
50000 0.124374 0.112663 0.00211517 1.02234 0.0897092 0.0522301 0.156495
50000 0.123747 0.112537 0.00210188 1.02234 0.0889221 0.052404 0.154441
50000 0.122502 0.112098 0.00210188 1.02234 0.0875878 0.0521558 0.151913
50000 0.120413 0.111567 0.00210188 1.02234 0.0859245 0.0517334 0.146645
50000 0.112459 0.0922316 0.00210188 0.852556 0.0851906 0.0518147 0.139866
50000 0.109288 0.0942033 0.00155653 0.852556 0.0787999 0.0482993 0.134118
50000 0.105466 0.0914016 0.00155653 0.852556 0.0761903 0.0470316 0.128829
50000 0.104079 0.0912847 0.00155653 0.852556 0.0745942 0.0464946 0.125662
50000 0.101517 0.0875646 0.00155653 0.852556 0.0726235 0.0460766 0.123168
50000 0.0987037 0.0844316 0.00155653 0.701403 0.0707616 0.0435308 0.121475
50000 0.0968597 0.0836355 0.00173028 0.701403 0.0699021 0.0427142 0.118054
50000 0.0957239 0.083784 0.00110569 0.701403 0.0679103 0.0418784 0.116724
50000 0.0927567 0.0837959 0.00110569 0.771239 0.0657598 0.039999 0.111906
50000 0.0932439 0.0883863 0.00110569 0.771239 0.0637911 0.038028 0.111486
50000 0.0904598 0.0882278 0.00110569 0.771239 0.061277 0.036666 0.105427
50000 0.0879824 0.0870239 0.00212136 0.771239 0.0597554 0.0354251 0.102256
50000 0.0857812 0.0861 0.00212136 0.771239 0.0582885 0.0346934 0.098805
50000 0.080425 0.0813795 0.0015068 0.821603 0.0563597 0.0332785 0.0945744
50000 0.0768656 0.079482 0.000741339 0.821603 0.0520127 0.0318829 0.090208
50000 0.0764129 0.079798 0.000741339 0.821603 0.0508474 0.031481 0.0897682
50000 0.0752258 0.0791268 0.000741339 0.821603 0.0503748 0.0314599 0.0871193
50000 0.0771958 0.0897329 0.000741339 0.983244 0.0492538 0.030339 0.0868551
50000 0.0726676 0.0856364 0.000741339 0.983244 0.047477 0.0286458 0.0838895
50000 0.071524 0.0856954 0.00140656 0.983244 0.0457795 0.0276593 0.0826558
50000 0.0697422 0.0854489 0.00127244 0.983244 0.0439193 0.026732 0.0800824
50000 0.0677766 0.0836718 0.00127244 0.983244 0.0429545 0.0258629 0.077687
50000 0.0652314 0.0788231 0.00115204 0.887135 0.0418129 0.0247389 0.0764846
50000 0.0648206 0.0791303 0.00115204 0.887135 0.0413269 0.0239293 0.075884
50000 0.0644625 0.07954 0.00115204 0.887135 0.0402071 0.0235843 0.075099
50000 0.0623963 0.079248 0.00115204 0.887135 0.0384647 0.0231407 0.0697378
50000 0.061453 0.0774295 0.00139356 0.926277 0.0382847 0.0226623 0.0686242
50000 0.0616811 0.0777439 0.000592641 0.926277 0.0379757 0.0228567 0.0682671
50000 0.060842 0.0775747 0.000592641 0.926277 0.0374773 0.022522 0.0667169
50000 0.0586726 0.0771244 0.000592641 0.926277 0.0356373 0.0216309 0.0633455
50000 0.0581657 0.0758574 0.000592641 0.95823 0.0358944 0.0217097 0.0638035
50000 0.0578867 0.074873 0.000592641 0.95823 0.0367021 0.021866 0.0646343
50000 0.0573228 0.0747224 0.000993723 0.95823 0.0362101 0.0219938 0.0631264
50000 0.0563546 0.0743635 0.00085945 0.95823 0.0359264 0.0220128 0.0609109
50000 0.0526621 0.0634111 0.00085945 0.835566 0.0353179 0.0220838 0.0579963
50000 0.0504053 0.0595297 0.000642319 0.835566 0.0347836 0.0219026 0.0566139
50000 0.0510135 0.0595537 0.000363435 0.835566 0.0352007 0.022731 0.0568598
50000 0.0504099 0.0590893 0.000363435 0.835566 0.0351249 0.0226952 0.056431
50000 0.0483416 0.0573551 0.000363435 0.835566 0.0341708 0.0222541 0.054299
50000 0.0475817 0.0578923 0.000363435 0.812219 0.0334813 0.0217471 0.0524602
50000 0.0459994 0.0576652 0.000363435 0.812219 0.0320478 0.0207796 0.0505952
50000 0.0457718 0.0576648 0.00063519 0.812219 0.0317552 0.0208415 0.0497021
50000 0.0452462 0.0577688 0.000599971 0.812219 0.0310623 0.0203275 0.0489261
50000 0.0457508 0.0610331 0.000599971 0.767051 0.0306557 0.0198749 0.0492615
50000 0.0452294 0.0614433 0.000599971 0.767051 0.0298624 0.0192304 0.0482763
50000 0.0439963 0.0612943 0.000599971 0.767051 0.028939 0.0187287 0.0463346
50000 0.0440634 0.0613548 0.000599971 0.767051 0.0289522 0.0186062 0.0465109
50000 0.0438344 0.0615358 0.000883761 0.767051 0.0284102 0.0182458 0.0463096
50000 0.0414256 0.0538376 0.000952874 0.713599 0.0269 0.0172926 0.0448106
50000 0.0407684 0.0539832 0.000427226 0.713599 0.0260202 0.016608 0.0439393
50000 0.0389215 0.0531395 0.000427226 0.713599 0.0254664 0.0163514 0.0411735
50000 0.0383608 0.0530445 0.000427226 0.713599 0.0250359 0.0164145 0.0396719
50000 0.0367505 0.03993 0.000427226 0.454513 0.0252444 0.0168396 0.0397532
50000 0.0368382 0.0399533 0.000427226 0.454513 0.0251397 0.016984 0.0395882
50000 0.0360305 0.0398431 0.000493714 0.454513 0.0243365 0.0167018 0.0378478
50000 0.0350971 0.0397149 0.000493714 0.454513 0.023524 0.0161666 0.0366922
50000 0.0348143 0.0391386 0.000493714 0.454513 0.0234546 0.0161619 0.0365964
50000 0.0341624 0.0361375 0.000493714 0.398815 0.0234137 0.0162028 0.0364572
50000 0.0342057 0.0362697 0.00012558 0.398815 0.0232919 0.0160205 0.0366952
50000 0.0336664 0.0359062 0.00012558 0.398815 0.0231909 0.0159189 0.0363623
50000 0.0329452 0.0357055 0.00012558 0.398815 0.0224787 0.015471 0.035504
50000 0.0324704 0.0342287 0.00012558 0.353627 0.022099 0.0152583 0.0351391
50000 0.0323775 0.0341241 0.00012558 0.353627 0.0221373 0.0153454 0.034902
50000 0.032975 0.0342316 0.000470481 0.353627 0.0225914 0.0158885 0.0348948
50000 0.0320144 0.030824 0.000470481 0.353627 0.0225631 0.015822 0.034957
50000 0.0315798 0.0299524 0.000606244 0.33112 0.022353 0.015719 0.0343265
50000 0.0310241 0.0292351 0.000606244 0.33112 0.0221834 0.0153224 0.0341246
50000 0.0301897 0.0290294 0.000606244 0.33112 0.0215704 0.0150433 0.0327466
50000 0.029749 0.027054 0.000843637 0.33112 0.0218382 0.0149819 0.0330877
50000 0.0293341 0.02668 0.000598999 0.349213 0.0218202 0.0148357 0.0327401
50000 0.0295928 0.0272093 0.000449567 0.349213 0.0218328 0.014805 0.0327368
50000 0.0283521 0.0265746 0.000449567 0.349213 0.0211975 0.0144325 0.031169
50000 0.0282154 0.0265959 0.000449567 0.349213 0.0209521 0.0143437 0.0308872
50000 0.0279492 0.0278503 0.000449567 0.373552 0.0204551 0.0143199 0.029832
50000 0.0270781 0.0267528 0.000449567 0.373552 0.0202482 0.0140494 0.0295163
50000 0.0270114 0.0269065 0.000537545 0.373552 0.0199597 0.0138749 0.0292769
50000 0.0266166 0.0268048 0.000521615 0.373552 0.0195503 0.0136135 0.0288318
50000 0.0262371 0.0267754 0.000521615 0.303212 0.0192186 0.0132526 0.0281638
50000 0.0252657 0.0264137 0.000521615 0.303212 0.0186438 0.0128636 0.0269755
50000 0.0249211 0.0264853 0.000521615 0.303212 0.0181875 0.0124672 0.0265627
50000 0.0248304 0.0264492 0.000886073 0.303212 0.0179795 0.0124991 0.0262517
50000 0.0248287 0.0268193 0.000987945 0.299472 0.0180726 0.0126049 0.0258937
50000 0.0250047 0.0270711 0.000645536 0.299472 0.0181173 0.0126916 0.026109
50000 0.0247924 0.0270846 0.000645536 0.299472 0.017821 0.0125298 0.0258102
50000 0.0240715 0.0269454 0.000604674 0.299472 0.0172398 0.0119933 0.0252002
50000 0.023508 0.025746 0.000379063 0.299472 0.0171057 0.0119679 0.0245407
50000 0.0226473 0.0246531 0.000379063 0.284195 0.0166551 0.0116334 0.0238958
50000 0.0228284 0.0245706 0.000379063 0.284195 0.0168769 0.0119928 0.0238562
50000 0.0227937 0.0244189 0.000379063 0.284195 0.0172043 0.0123232 0.0236452
50000 0.0222137 0.0223043 0.000424224 0.284195 0.0171997 0.012413 0.0236399
50000 0.0216268 0.0190777 0.000424224 0.220568 0.0173178 0.0125798 0.0239506
50000 0.0216681 0.0189674 0.000424224 0.220568 0.0175226 0.0127856 0.0240004
50000 0.0216438 0.0187954 0.000424224 0.220568 0.0177117 0.0129009 0.0239376
50000 0.020996 0.017379 0.000548526 0.220568 0.0174112 0.0125841 0.0236574
50000 0.0204641 0.0164172 0.000522379 0.210147 0.017058 0.012294 0.0229947
50000 0.0204034 0.0163062 0.000475624 0.210147 0.0171873 0.012285 0.022995
50000 0.0206066 0.0164355 0.000475624 0.210147 0.0172851 0.0122053 0.0234763
50000 0.0211645 0.0168594 0.000475624 0.210147 0.0175246 0.012684 0.0238855
50000 0.0209502 0.0170106 0.000422858 0.210147 0.017185 0.0122483 0.0238794
50000 0.020517 0.0169722 0.000422858 0.22898 0.0167607 0.0119832 0.0232786
50000 0.0202401 0.0169344 0.000422858 0.22898 0.0165265 0.011863 0.0227441
50000 0.0203619 0.0167244 0.000422858 0.22898 0.0167656 0.0121956 0.0228644
50000 0.0200019 0.0167064 0.000392851 0.22898 0.0164406 0.0117881 0.0225783
50000 0.0196869 0.0154587 0.000392851 0.19015 0.016518 0.0116135 0.0224889
50000 0.0197354 0.0153912 0.000392851 0.19015 0.0166102 0.0117491 0.0224476
50000 0.0194221 0.0150883 0.000392851 0.19015 0.0163998 0.011781 0.0218682
50000 0.019607 0.0153335 0.000392851 0.19015 0.0164948 0.0116882 0.0220617
50000 0.0193022 0.0152534 0.000148844 0.19015 0.016183 0.0116223 0.0215126
50000 0.0191468 0.0145828 0.000148844 0.180598 0.0160846 0.0117085 0.0213929
50000 0.0188013 0.014489 0.000148844 0.180598 0.0158023 0.0115245 0.0209888
50000 0.0187987 0.0140594 0.000148844 0.180598 0.0159611 0.0116613 0.0210648
50000 0.0190736 0.0140385 0.000148844 0.180598 0.0161997 0.0120266 0.0210473
50000 0.0191296 0.0144507 0.000503342 0.182797 0.0161285 0.0119593 0.0210419
50000 0.0191004 0.0144452 0.000503342 0.182797 0.0161436 0.0118967 0.0210485
50000 0.018338 0.0141639 0.000503342 0.182797 0.0155967 0.0112963 0.0205194
50000 0.0182766 0.0141106 0.000503342 0.182797 0.0156544 0.0113657 0.020626
50000 0.0180467 0.0141825 0.000214037 0.182797 0.0154441 0.010903 0.0206566
50000 0.0179197 0.0140092 0.000214037 0.178331 0.0152733 0.0107671 0.0206097
50000 0.0174916 0.0136244 0.000214037 0.178331 0.0150306 0.0109199 0.0198193
50000 0.0176805 0.0141439 0.000214037 0.178331 0.0150757 0.0109275 0.0199021
50000 0.0177175 0.0140583 0.000368305 0.178331 0.0152533 0.011066 0.0199727
50000 0.0172175 0.0119867 0.000368305 0.143449 0.0150698 0.0109909 0.0197355
50000 0.0176668 0.0119483 0.000368305 0.143449 0.0156605 0.0115028 0.020298
50000 0.0173163 0.0120186 0.000368305 0.143449 0.0150951 0.0111034 0.0199293
50000 0.0165583 0.0109256 0.000653975 0.143449 0.0147568 0.0108162 0.0191116
50000 0.0163905 0.0102313 0.000653917 0.122261 0.0147396 0.0107466 0.0191885
50000 0.0164033 0.0103053 0.000597383 0.122261 0.0147308 0.0107729 0.0191524
50000 0.0163208 0.0102933 0.000557937 0.122261 0.0146927 0.0107455 0.0191168
50000 0.0162993 0.00935306 0.000557937 0.122261 0.0148335 0.010962 0.0193055
50000 0.0164443 0.00997191 0.000557937 0.143897 0.0147698 0.0110296 0.0192708
50000 0.0165062 0.0100179 0.000557937 0.143897 0.0148455 0.0110474 0.0193382
50000 0.0161268 0.00983115 0.000366354 0.143897 0.0145757 0.0107601 0.019089
50000 0.0161775 0.00981703 0.000366354 0.143897 0.0145732 0.0107636 0.0190735
50000 0.0162703 0.00984853 0.000261 0.143897 0.0145554 0.010827 0.0192197
50000 0.0163688 0.00989055 0.000261 0.138177 0.014612 0.0110227 0.0189484
50000 0.0162996 0.010027 0.000261 0.138177 0.0144722 0.0107431 0.019095
50000 0.015913 0.00996945 0.000563021 0.138177 0.0141644 0.0106372 0.0183444
50000 0.0159452 0.0101761 0.000563021 0.138177 0.0142107 0.0104838 0.0185268
50000 0.0164682 0.0129852 0.000266502 0.191439 0.0142212 0.0104844 0.0186139
50000 0.0165033 0.0129932 0.000266502 0.191439 0.014285 0.0104467 0.0187085
50000 0.0166201 0.0128915 0.000266502 0.191439 0.0143374 0.0107335 0.0186112
50000 0.0166607 0.012811 0.000266502 0.191439 0.0144439 0.0109029 0.0187147
50000 0.0166205 0.0127478 0.000266502 0.191439 0.0146272 0.0109632 0.0186659
50000 0.0167728 0.0132534 0.000650339 0.181348 0.0147 0.011062 0.0186701
50000 0.0165148 0.0132485 0.000433761 0.181348 0.0144906 0.0109458 0.0183318
49000 0.0165865 0.0134615 0.000433761 0.181348 0.0145361 0.0109666 0.0182663
49000 0.016625 0.0134372 0.000433761 0.181348 0.0145514 0.0110566 0.0182327
48000 0.01654 0.0123028 0.000433761 0.156082 0.014618 0.0111324 0.0184277
46000 0.0166688 0.0125366 0.000252951 0.156082 0.0147029 0.0111508 0.0186021
43000 0.0166257 0.0126399 0.000252951 0.156082 0.0147748 0.0111364 0.0185314


==> rottravelcEI0.400000.dat <==
n mean stddev min max median quart1 quart3
50000 0.972501 0.407292 0.0277353 2.43388 0.966191 0.66487 1.243
50000 0.769342 0.398281 0.0114711 2.22725 0.699522 0.46711 1.03401
50000 0.445501 0.265152 0.00388934 1.78062 0.390152 0.247339 0.590738
50000 0.318104 0.212096 0.00511016 1.64456 0.270144 0.164236 0.413045
50000 0.253927 0.189792 0.00379636 1.62727 0.200175 0.118992 0.331994
50000 0.188702 0.163925 0.000664191 1.43527 0.133596 0.0780685 0.243597
50000 0.142963 0.112712 0.00241132 0.872077 0.107939 0.0637428 0.187973
50000 0.112504 0.098797 0.00140297 0.789119 0.0813846 0.0467634 0.142634
50000 0.0847066 0.078249 0.00209554 0.786015 0.0619595 0.0367162 0.103549
50000 0.0711383 0.0653436 0.00113152 0.661677 0.0524649 0.0308155 0.0877559
50000 0.0586153 0.0528746 0.000740012 0.504015 0.0427729 0.025647 0.0702464
50000 0.0492546 0.0451036 0.000903174 0.472553 0.0358775 0.0220296 0.0589996
50000 0.0435625 0.0458451 0.000403996 0.461672 0.029051 0.0182548 0.0508979
50000 0.0331786 0.0270942 0.000492456 0.281097 0.0257997 0.0165525 0.0408458
50000 0.0285413 0.0219411 0.000647037 0.235039 0.0226766 0.0150286 0.0345899
50000 0.0261751 0.0203984 0.000432244 0.177362 0.02053 0.0136936 0.0306375
50000 0.0228322 0.016939 0.000729693 0.171398 0.0181808 0.0127922 0.0265506
50000 0.0198966 0.0133167 0.000345401 0.109176 0.0168119 0.0116132 0.0234755
50000 0.01929 0.0123539 0.000287088 0.0975072 0.0162167 0.011581 0.0228315
50000 0.0165754 0.00996878 0.000142841 0.097463 0.0146805 0.00994796 0.0203663
50000 0.01592 0.00851895 0.000161077 0.0918796 0.0146093 0.0105625 0.0189139
50000 0.0158501 0.00843632 0.00024141 0.0803293 0.014662 0.0106014 0.0188131
50000 0.0145916 0.0062023 0.000468426 0.0509168 0.0140439 0.0102976 0.0180303
50000 0.0137433 0.00564452 0.000424117 0.0473489 0.0132494 0.00989097 0.0169902
50000 0.0136331 0.00515886 0.000321717 0.0350049 0.0133896 0.00986683 0.0171133
50000 0.0135062 0.00516775 0.000379069 0.0401094 0.013053 0.00975054 0.0169014
50000 0.0125856 0.00502388 0.000359824 0.0406827 0.0121723 0.00896711 0.0158015
50000 0.0138423 0.00527611 0.000444758 0.0400603 0.01367 0.0101289 0.017174


==> rottravelcEI1.000000.dat <==
n mean min max median quart1 quart3
50 0.968686 0.488738 1.60502 0.966679 0.738958 1.18315
50 0.77617 0.334263 1.55857 0.7359 0.573805 0.899793
50 0.678224 0.298144 1.40497 0.61215 0.45757 0.834179
50 0.5849 0.206143 1.2598 0.539554 0.38745 0.719639
50 0.512531 0.123888 1.56453 0.450976 0.29353 0.647377
50 0.406069 0.10203 1.0265 0.358438 0.201177 0.576113
50 0.333536 0.0684727 0.900809 0.277672 0.17351 0.420478
50 0.27448 0.0263937 0.756997 0.220884 0.127809 0.373453
50 0.230276 0.0277078 0.756997 0.171772 0.114245 0.312697
50 0.208322 0.0496581 1.07974 0.139567 0.105432 0.266051
50 0.174477 0.0395593 0.796553 0.118985 0.0811093 0.265337
50 0.151543 0.0287314 0.47126 0.106757 0.0651906 0.2273
50 0.130429 0.0243849 0.577842 0.0864592 0.0577322 0.155112
50 0.115849 0.0140192 0.443263 0.0717908 0.0439574 0.140573
50 0.0978479 0.0181276 0.443263 0.0679871 0.0404784 0.118713
50 0.0847867 0.0142719 0.389706 0.059349 0.0351171 0.109665
50 0.0721014 0.0163436 0.432047 0.047152 0.0316189 0.0842548
50 0.0648513 0.0131459 0.365215 0.0455512 0.0277062 0.0673117
50 0.0562604 0.0131459 0.254891 0.0428515 0.0261707 0.0673117
50 0.0489564 0.00908064 0.219261 0.0348538 0.0194529 0.0615302
50 0.0451523 0.0111017 0.219261 0.0328065 0.0188411 0.0530968
50 0.0465805 0.0087868 0.414369 0.0280658 0.0195635 0.046453
50 0.0432239 0.00661135 0.466331 0.023695 0.0160645 0.0401406
50 0.0471421 0.00831844 0.466331 0.0243371 0.0170204 0.0339685
50 0.0390919 0.00831844 0.342121 0.0232511 0.0157723 0.0382362
50 0.031353 0.00772407 0.245651 0.0202104 0.0152334 0.0271705
50 0.0281745 0.00735525 0.165366 0.0193617 0.0136086 0.0290904
50 0.0263694 0.0082381 0.18287 0.0200482 0.0144976 0.0272129
50 0.0239044 0.0082381 0.122383 0.0199378 0.0135054 0.0283491
50 0.0211171 0.00698048 0.113252 0.0144449 0.0116814 0.0228357
50 0.0190606 0.00487067 0.113252 0.014329 0.0124742 0.0194837
50 0.0184435 0.00739921 0.122893 0.0148449 0.0117125 0.0177563
50 0.0173741 0.00858635 0.0576111 0.0150132 0.0121346 0.0173945
50 0.0167657 0.00578583 0.057862 0.0140374 0.0105326 0.0173945
50 0.0148294 0.00578583 0.0442505 0.0129386 0.0100225 0.0162964
50 0.0140471 0.00699943 0.0442505 0.0128882 0.0101356 0.0153118
50 0.0148812 0.00654145 0.0454845 0.0132384 0.0110218 0.0162655
50 0.0152116 0.00783102 0.0570194 0.0136303 0.0118438 0.0165026
50 0.0143315 0.00703764 0.0355371 0.0136538 0.0118992 0.0162296
50 0.0137812 0.00758112 0.0319531 0.0133562 0.0108977 0.0154754
50 0.0139128 0.00625388 0.0341209 0.0130967 0.0110923 0.0158737
50 0.0135963 0.00625388 0.0294867 0.0125635 0.0106846 0.016144
50 0.012113 0.00665358 0.0191936 0.0113391 0.00999065 0.0144637
50 0.0128662 0.00665358 0.0216034 0.0127054 0.0108859 0.0146651
50 0.0129041 0.00687118 0.0236078 0.0124437 0.0102428 0.0148141
50 0.0121012 0.00454075 0.0276893 0.0116197 0.00920588 0.014391
50 0.0129129 0.00534319 0.0247875 0.0132498 0.0110885 0.0150563
50 0.0128476 0.00680888 0.0230874 0.0125146 0.0102728 0.0146849
50 0.0134505 0.00723844 0.0230874 0.0130301 0.0110098 0.0155211
50 0.0127079 0.00636586 0.021866 0.0121849 0.0104231 0.0146171
50 0.0123512 0.00636586 0.0178227 0.0120469 0.0105291 0.0143309
50 0.0125212 0.00644224 0.0191884 0.0123487 0.0107549 0.0147432
50 0.012118 0.00725221 0.0192671 0.0117495 0.00965902 0.0141638
50 0.01221 0.00596776 0.0183713 0.0119356 0.0104423 0.0138888
50 0.0122304 0.00714262 0.0194782 0.0117393 0.0100226 0.0142838
50 0.0120291 0.00592105 0.0182231 0.0120054 0.00931936 0.0146228
50 0.0122972 0.00537738 0.0187486 0.0121815 0.00981619 0.0151191
48 0.0119068 0.00537738 0.0190504 0.0118977 0.0092203 0.0140319
46 0.0114552 0.00564298 0.0216222 0.0108091 0.00915801 0.0128646


==> rottravelgoal0.000000.txt <==
n mean stddev min max median quart1 quart3
50000 0.169087 0.069209 0.00342314 0.489514 0.159682 0.122046 0.208172
50000 0.0725064 0.0351898 0.00173285 0.288498 0.0673488 0.0469006 0.0930555
50000 0.0667657 0.0331812 0.00102755 0.271757 0.0614939 0.0426523 0.0853373
50000 0.0628134 0.0319744 0.000724515 0.240185 0.0575276 0.0397139 0.0801501
50000 0.060733 0.0308463 0.000801314 0.242454 0.0554788 0.038454 0.0775367
50000 0.0590372 0.0305349 0.00098562 0.252282 0.0538226 0.036883 0.0751803
50000 0.0583127 0.0301397 0.00146691 0.23768 0.0528965 0.0366337 0.0741941
45000 0.0571073 0.0289012 0.00102521 0.225165 0.0522776 0.0364774 0.0724544
37000 0.0579006 0.0296288 0.00102521 0.225165 0.0527189 0.0367943 0.0734768


==> rottravelgoal0.050000.txt <==
n mean stddev min max median quart1 quart3
50000 0.165804 0.0682527 0.00391769 0.408535 0.162461 0.114228 0.21392
50000 0.0742387 0.0353963 0.00248227 0.236073 0.0696874 0.0473873 0.0960976
50000 0.0670804 0.0360282 0.00165414 0.29271 0.0614116 0.0416476 0.0855579
50000 0.059823 0.0299168 0.00111422 0.263613 0.0556271 0.0373287 0.0775521
50000 0.0554492 0.0283409 0.000801351 0.263613 0.0510734 0.034407 0.0716664
50000 0.0522643 0.0265741 0.000801351 0.257775 0.0480113 0.0326559 0.067449
50000 0.0501805 0.0256975 0.00129367 0.229823 0.0462213 0.0312073 0.0647581
50000 0.0481948 0.0250444 0.000825517 0.253035 0.0442179 0.0297984 0.0621878
50000 0.0466106 0.0245964 0.000990554 0.253035 0.0423819 0.028843 0.0597649
50000 0.04511 0.0239543 0.000949745 0.238035 0.0407667 0.0280205 0.0575528
46000 0.0423169 0.0215208 0.000433815 0.197059 0.0388999 0.0267757 0.0540964
39000 0.042931 0.0213717 0.000949745 0.179822 0.0395663 0.0273358 0.0552311
17000 0.042377 0.0231478 0.00084028 0.179822 0.0377902 0.0262019 0.0534279


==> rottravelgoal0.100000.txt <==
n mean stddev min max median quart1 quart3
50000 0.152175 0.0650806 0.0032819 0.403624 0.145323 0.102978 0.19366
50000 0.0787232 0.040008 0.00158166 0.298329 0.0722959 0.0490414 0.101166
50000 0.0650862 0.0333523 0.00110397 0.280197 0.0600518 0.0409688 0.0835583
50000 0.0618173 0.0307832 0.00110397 0.230764 0.0572781 0.0387341 0.0800265
50000 0.0541217 0.0294052 0.000621961 0.230764 0.0487981 0.0322346 0.0705014
50000 0.0507119 0.0264506 0.000621961 0.173049 0.0457486 0.0307147 0.0664552
50000 0.0476094 0.0257354 0.00105322 0.173049 0.0420693 0.028432 0.0620214
50000 0.0451167 0.0235097 0.00105322 0.164107 0.0404343 0.0274498 0.0589215
50000 0.0409375 0.0216221 0.000787051 0.14413 0.0365656 0.0246093 0.053851
50000 0.0405514 0.0213218 0.000787051 0.14413 0.0362473 0.0243721 0.0534378
50000 0.0376331 0.0201267 0.000698764 0.140238 0.033453 0.0226547 0.0490989
50000 0.035979 0.0188403 0.000698764 0.127177 0.0323015 0.0220234 0.0467194
50000 0.0346516 0.018218 0.000737563 0.127177 0.0312241 0.0211123 0.0449817
50000 0.0335527 0.0177391 0.000737563 0.122981 0.0303164 0.0203226 0.043473
50000 0.0329578 0.0174309 0.000934372 0.122981 0.0296027 0.0199651 0.0427335
50000 0.0318228 0.0167048 0.000346072 0.110383 0.0286057 0.0195424 0.0408979
50000 0.0312348 0.0162111 0.000346072 0.110383 0.0282588 0.0193367 0.0399963
49000 0.0313312 0.0160647 0.000812585 0.110523 0.0283165 0.0195955 0.0401354
34000 0.0340083 0.0168476 0.000660575 0.110523 0.0310017 0.0213979 0.0440975
12000 0.0323011 0.0163885 0.000660575 0.0963408 0.0289873 0.0202833 0.0413287
5000 0.0327776 0.0154962 0.00195959 0.0877371 0.030253 0.0210824 0.0421901
3000 0.0373454 0.0162348 0.00195959 0.0877371 0.035002 0.0252257 0.047709


==> rottravelrandom0.000000.dat <==
n mean stddev min max median quart1 quart3
50000 0.979988 0.385899 0.012675 2.29118 0.941243 0.698451 1.23572
50000 0.612879 0.488448 0.00742611 3.1412 0.486939 0.321879 0.731375
50000 0.451428 0.440076 0.00282977 3.13843 0.329858 0.207591 0.519609
50000 0.360832 0.388319 0.00431952 3.13797 0.253541 0.15666 0.412586
50000 0.303877 0.340887 0.00132757 3.13467 0.208303 0.127992 0.341299
50000 0.248642 0.330718 0.00196798 3.13846 0.157583 0.0974901 0.266722
50000 0.207499 0.311576 0.00233974 3.13778 0.12869 0.0781552 0.21868
50000 0.183789 0.310029 0.00179505 3.13811 0.106705 0.0633359 0.185203
50000 0.165189 0.304375 0.000829384 3.1408 0.0934708 0.0557654 0.161898
50000 0.152669 0.306061 0.00109388 3.14109 0.0816376 0.0463925 0.145977
50000 0.134685 0.308503 0.00131062 3.14114 0.0682393 0.0409948 0.118486
50000 0.122705 0.305508 0.00154099 3.14003 0.0595069 0.0354031 0.102359
50000 0.11259 0.279501 0.000544652 3.13918 0.0523135 0.0320915 0.0906994
50000 0.105519 0.273591 0.000603891 3.14009 0.0462293 0.0288664 0.080611
50000 0.0950613 0.25376 0.000702641 3.13409 0.0424829 0.0267901 0.073037
50000 0.0922303 0.22316 0.000911554 3.10102 0.0395024 0.0248598 0.0693644
50000 0.0875826 0.233337 0.00107013 3.14015 0.0363575 0.0228776 0.0656311
50000 0.0734916 0.182547 0.000905734 2.94178 0.0305662 0.0190478 0.0565101
50000 0.0641185 0.169332 0.000305513 2.57137 0.0280393 0.0181561 0.0466068
50000 0.0590243 0.146227 0.00039586 2.36732 0.0257778 0.0170972 0.0445376
50000 0.055111 0.142681 0.000861842 2.39481 0.0248537 0.0163486 0.0410327
50000 0.0523741 0.147828 0.000671445 2.18294 0.0242502 0.0167056 0.0382091
50000 0.0508756 0.151598 0.000298226 2.20523 0.0233169 0.0164241 0.0351621
50000 0.044028 0.119024 0.00048344 1.95513 0.0220593 0.0154161 0.0321303
50000 0.0420947 0.107383 0.000449176 1.74888 0.0217904 0.0157582 0.0307677
50000 0.0415707 0.109311 0.000345285 1.805 0.0221291 0.0160879 0.0310989
50000 0.0387609 0.0979915 0.000662082 1.92515 0.0211812 0.0155934 0.0291516
50000 0.0414184 0.130381 0.000409309 1.97092 0.0204329 0.0146831 0.0279284
50000 0.0351494 0.0915351 0.000558451 1.43329 0.0198346 0.0146282 0.0271351
48000 0.0349693 0.0984966 0.00124857 1.60415 0.0189461 0.013592 0.0255548
39000 0.0387508 0.114775 0.000640467 1.48331 0.0192367 0.0135588 0.0256925
24000 0.0482126 0.139216 0.000608447 1.62833 0.0190985 0.0137608 0.0258212
10000 0.0827186 0.188161 0.00233594 1.31559 0.0217038 0.0161964 0.0379835


==> rottravelrandom1.000000.dat <==
n mean min max median quart1 quart3
50 1.0788 0.479727 2.46075 1.01565 0.793683 1.30192
50 0.563518 0.163392 2.74745 0.407018 0.302315 0.637867
50 0.431961 0.0786949 2.12276 0.291194 0.223836 0.501302
50 0.32031 0.0505688 1.74347 0.218217 0.143304 0.310277
50 0.283634 0.0391786 2.16302 0.156557 0.107547 0.23746
50 0.238684 0.0416403 1.89386 0.1251 0.0961382 0.20329
50 0.230311 0.0491895 2.33007 0.109947 0.0769301 0.177227
50 0.212117 0.0357684 2.02332 0.0969733 0.0640712 0.158958
50 0.183714 0.0197222 2.0807 0.0818027 0.0551836 0.138279
50 0.168114 0.0214455 1.91729 0.0681352 0.0451256 0.108968
50 0.154392 0.0205722 1.95343 0.0596721 0.0393807 0.10173
50 0.148439 0.016005 1.65993 0.0557224 0.0370188 0.101728
50 0.143701 0.019399 1.75374 0.0469028 0.0315212 0.0706056
50 0.115172 0.0147093 1.55989 0.0426522 0.0295444 0.0703488
50 0.115003 0.0129852 1.74932 0.0376387 0.0282865 0.0628093
50 0.105035 0.0125297 1.45328 0.0356214 0.02467 0.0542811
50 0.0986289 0.0137386 1.61474 0.030998 0.0230866 0.0538051
50 0.0941838 0.0117374 1.46535 0.0274463 0.0215922 0.0535658
50 0.0874885 0.0115486 1.63497 0.027062 0.0207744 0.045804
50 0.0925926 0.0131221 1.81946 0.0247262 0.0199845 0.0432169
50 0.0806926 0.0107504 1.56378 0.0228607 0.0188497 0.0410117
50 0.0810044 0.0101104 1.88617 0.0228384 0.0172802 0.0334032
50 0.0814131 0.0108828 1.84688 0.0204348 0.0162651 0.0316941
50 0.074695 0.00982293 1.74445 0.0205244 0.0171667 0.0252725
50 0.0712847 0.00705447 1.78078 0.0185102 0.0162975 0.0256256
50 0.0624782 0.00879292 1.44646 0.020472 0.015995 0.0278152
50 0.0625294 0.00986097 1.54007 0.0199926 0.0153819 0.0271174
49 0.062359 0.00920988 1.58925 0.020772 0.0168692 0.0284354
48 0.0656707 0.011001 1.68562 0.0201118 0.0165158 0.0275181
47 0.0697073 0.0113593 1.90939 0.0199352 0.0171957 0.0290518
39 0.0770435 0.0117714 1.76834 0.0219086 0.0182002 0.0279812
20 0.114011 0.010987 1.68201 0.0222215 0.0165502 0.0298628


==> traveliterationsMarkers200DIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 261.119 81.9339 118.18 483.04 249.654 207.387 319.22
50 594.628 125.851 349.39 808.403 604.266 503.432 687.093
50 917.586 187.673 491.931 1234.12 911.546 756.765 1077.81
50 1227.66 226.535 703.622 1709.71 1240.71 1031.3 1363.27
50 1485.65 264.945 915.843 2059.55 1464.81 1276.35 1637.81
50 1770.05 281.979 1213.36 2355.1 1754.71 1545.3 2006.68
50 2089.86 305.395 1508.89 2737.31 2041.55 1866.06 2324.45
50 2377.65 331.684 1664.45 3073.04 2373.93 2134.19 2643.93
50 2667.05 366.534 1857.48 3460.78 2683.75 2381.44 2908.72
50 2966.65 418.733 2059.96 3781.89 2999.34 2636.65 3202.03
50 3243.81 453.161 2286.12 4287.97 3209.18 2934.17 3542.92
50 3538.67 481.733 2449.28 4607.42 3520.75 3246.58 3887.87
50 3811.63 507.792 2761.52 5062.22 3800.05 3497.44 4118.72
50 4099.22 525.708 3054.13 5580.41 4098.22 3753.8 4412.07
50 4404.77 554.926 3369.49 5992.68 4346.34 4041.12 4820.5
50 4704.06 565.323 3484.9 6208.02 4675.16 4334.42 5057.93
50 4981.29 564.085 3688 6485.64 5001.26 4541.74 5437.39
50 5265.37 575.117 3805.03 6970.76 5194.65 4876.41 5674.57
50 5573.54 560.673 4159.18 7206.5 5581.85 5229.91 6020
50 5890.69 576.904 4454.65 7529.97 5905.93 5470.23 6355.84
50 6179.74 580.872 4843.85 7907.79 6254.89 5752.72 6555.79
50 6450.9 604.532 5137.74 8382.2 6461.38 6120.97 6798.63
50 6752.87 622.059 5243.74 8849.92 6784.83 6352.34 7073.74
50 7055.65 620.206 5365.68 9096.64 7047.71 6727.67 7505.9
50 7357.85 615.596 5851.62 9366.11 7385.35 6954.75 7809.92
50 7632.05 632.997 6114.86 9746.75 7609.47 7244.84 8037.75
50 7924.18 665.911 6275.36 10146.5 7937.33 7540.59 8325.68
50 8213.91 653.374 6506.72 10435.2 8242.19 7837.53 8610.64
50 8507.47 669.721 6773.06 10882.6 8502.64 8157.46 8936.11
50 8810.69 703.715 6867.08 11074 8832.17 8410.68 9209.05
50 9104.3 716.084 6867.08 11163.4 9185.77 8763.91 9527.7
50 9397.23 743.17 7003.19 11424.5 9445.54 9017.42 9865.73
50 9697.84 760.414 7492.53 11725.6 9663.3 9294.17 10154.7
50 9974.49 774.662 7809.93 11902.4 9919.06 9595.51 10572.4
50 10292.5 783.408 8146.1 12020.8 10267.2 9776.15 10915.8
50 10609.3 806.603 8478.09 12275.4 10628.9 10085.1 11263.3
50 10945.9 818.92 8737.72 12661.6 11046.2 10444.3 11563.9
50 11266.9 838.25 8836.65 12852.8 11409.7 10709.2 11895.8
50 11570.4 855.431 9093.56 13221.6 11687.5 11037.5 12260
50 11873.2 848.983 9480.93 13550.3 11949.8 11391 12570.2
50 12196.1 827.701 9912.34 13938.7 12184.5 11752.8 12846.5
50 12533 812.605 10373.4 14089 12514.9 12156.2 13184.6
50 12828.8 798.791 10736.3 14245.6 12869.5 12435.1 13455.4
50 13157.7 809.56 11008.8 14603.6 13151 12772.1 13815
50 13468.1 804.85 11340.3 14859 13559.9 13005.5 14042.6
50 13768.8 798.841 11768.7 15283.9 13789.7 13323.2 14376.5
50 14048.8 809.195 12049.7 15559.7 13994.7 13642.7 14629.6
50 14322.3 834.525 12271.6 15816.3 14346 13802 14845.4
50 14644.3 853.349 12571.7 16145.4 14712.2 13998.5 15296.2
50 14985.6 845.715 12862.7 16402.2 15168.8 14337.9 15580.2


==> traveliterationsMarkers200DIRECTl100.000010.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 278.806 75.5968 146.824 509.448 275.819 210.664 326.652
50 552.53 117.458 349.62 762.311 550.659 447.619 653.609
50 815.595 153.517 479.313 1230.41 791.294 716.573 908.891
50 1063.57 168.782 658.073 1478.04 1057.78 947.733 1175.32
50 1313.3 202.617 778.296 1784.33 1283.09 1192.37 1428.37
50 1526.11 223.037 952.257 2025.66 1494.88 1394.58 1683.58
50 1765.47 254.599 1154.49 2366.71 1781.27 1595.94 1956.3
50 1986.96 246.936 1523.98 2563.7 2024.49 1792.22 2159.41
50 2196.31 238.703 1609.03 2752.2 2202.21 2022.31 2391.49
50 2385.62 249.645 1714.33 3003.84 2400.82 2244.49 2528.14
50 2583.82 275.506 1813.77 3254.34 2588.11 2416.39 2766.77
50 2766.15 277.237 1941.26 3352.47 2785.18 2606.33 2994.46
50 2955.76 274.128 2096.48 3569.91 2967.86 2844.04 3175.71
50 3130.98 285.131 2331 3676.44 3148.65 2991.06 3335.16
50 3303.38 295.311 2624.24 3867.81 3317.36 3122.66 3467.57
50 3481.6 293.204 2752.29 4024.97 3521.26 3297.47 3665.52
50 3648.37 272.005 2858.95 4154.33 3699.71 3534.18 3784.86
50 3806.26 284.559 3043.66 4303.87 3838.15 3645.73 3993
50 3964.32 279.795 3151.1 4499.57 3989 3790.7 4138.88
50 4126.03 280.697 3280.07 4656.62 4138.77 3916.04 4313.68
50 4277.73 287.041 3403.46 4771.89 4270.42 4086.56 4439.81
50 4453.3 274.172 3700.66 4913.18 4492.27 4306.47 4626.46
50 4632.18 274.441 3818.12 5132.05 4623.39 4464.83 4814.4
50 4803.93 271.619 4204.48 5358.89 4784.11 4646.74 5009.02
50 4950.43 282.844 4334.88 5542.66 4899.96 4749.14 5146.98
50 5098.34 289.453 4509.75 5709.04 5030.23 4900.13 5269.87
50 5230.02 296.929 4561.39 5912.88 5188.93 5021.5 5467.57
50 5394.63 307.429 4793.14 6103.77 5354.12 5205.84 5618.35
50 5555.65 310.267 4922.59 6246.88 5510.86 5387.11 5759.53
50 5723.06 316.516 5060.53 6364.84 5716.51 5519.34 5910.4
50 5876.05 323.345 5221.5 6558.62 5874.27 5634.07 6064.46
50 6039.37 324.219 5374.24 6723.74 6058.37 5880.82 6180.99
50 6185.87 350.399 5509.44 6923.6 6182.35 6002.74 6387.25
50 6359.27 353.613 5600.08 7024.78 6380.05 6147.29 6570.54
50 6525.66 362.876 5711.03 7157.9 6556.74 6250.55 6752.63
50 6686.75 351.809 5840.08 7316.22 6731.79 6430.25 6916.52
50 6819.38 349.299 5943.47 7437.58 6843.51 6550.84 7074.24
50 6976.33 364.671 6059.35 7595.64 7008.95 6686.07 7221.38
50 7159.91 371.969 6179.95 7783.17 7216.49 6928.01 7369.31
50 7318.12 380.226 6323.47 7946.54 7384 7129.36 7548.96
50 7474.27 370.039 6528.12 8119.17 7558.79 7237.9 7758.19
50 7630.31 368.881 6694.49 8330.77 7688.2 7422.21 7887.95
50 7792.95 357.707 6876.05 8410.64 7862.52 7518.76 8054.76
50 7933.66 362.199 6939.18 8525.35 8000.57 7643.24 8182.22
50 8090.66 381.651 7088.93 8704.69 8131.66 7798.99 8370.62
50 8246.55 376.762 7277.97 8908.39 8319.9 7935.01 8516.36
50 8415.99 365.629 7535.24 9039.96 8488.09 8141.07 8704.85
50 8589.14 368.229 7658.72 9175.72 8640.21 8381.28 8891.14
50 8740.93 381.862 7743.54 9372.38 8766.56 8446.1 9022.97
50 8897.77 387.63 7947.81 9487.71 8912.65 8642.44 9176.1


==> traveliterationsMarkers200DIRECTl100.400000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 258.905 70.5026 124.242 418.034 251.453 206.241 299.495
50 470.288 69.3704 294.918 643.709 468.494 421.931 519.346
50 653.013 82.8413 445.959 857.584 648.014 603.174 701.988
50 823.939 90.1594 593.932 1050.64 822.547 768.016 866.013
50 989.024 101.753 739.943 1269.84 992.37 905.398 1048.61
50 1150.57 105.055 914.688 1464.9 1145.25 1079.29 1210.76
50 1312.34 115.525 1052.79 1673.08 1299.9 1235.85 1401.01
50 1462.41 124.335 1193.4 1814.32 1470.13 1353.63 1530.75
50 1619.77 131.353 1378.99 1916.5 1633.53 1523.7 1697.5
50 1784.04 150.728 1506.93 2142.59 1788.34 1675.99 1865.46
50 1941.92 169.136 1526.4 2331.96 1942.62 1836.18 2057.52
50 2091.95 179.06 1650.92 2470.42 2075.82 1981.46 2197.15
50 2243.08 178.373 1775.09 2621.54 2267.45 2143.65 2361.26
50 2393.63 179.923 1855.58 2747.11 2421.07 2299.01 2495.82
50 2539.48 187.15 1980.65 2862.25 2559.34 2456.68 2651.5
50 2683.51 191.234 2137.63 3002.22 2698.39 2556.78 2822.7
50 2815.85 208.406 2265.63 3162.03 2845.98 2708.04 2979.27
50 2958.8 210.279 2377.45 3347.58 2984.22 2832.89 3114.42
50 3115.61 206.88 2543.96 3492.67 3133.78 2987.47 3246.79
50 3267.41 212.741 2695.12 3635.18 3300.9 3150.85 3417.28
50 3409.97 210.433 2896.81 3765.47 3410.48 3289.64 3577.57
50 3544.82 209.451 3008.3 3911.91 3533.84 3433.23 3692.11
50 3687.3 216.798 3172.51 4109.43 3678.09 3570.5 3848.97
50 3833.56 212.866 3300.59 4242.47 3833.32 3696.65 4022.82
50 3988.38 212.544 3431.27 4446.31 3987.39 3847.11 4178.34
50 4126.76 219.156 3596.19 4651.71 4107.45 4003.86 4289.18
50 4269.81 228.947 3702.53 4833.43 4246.83 4151.15 4444.03
50 4416.51 236.588 3839.72 5015.45 4389.14 4298.05 4579.42
50 4567.37 241.398 3953.13 5154.72 4563.66 4442.24 4732.54
50 4720.53 240.666 4078.25 5300.41 4707.6 4582.23 4878.84
50 4870.21 241.781 4242.48 5435.03 4855.68 4756.54 5017.63
50 5020.47 248.987 4419.51 5594.8 4990.05 4878.29 5208.65
50 5165.46 268.004 4488.39 5769.93 5111.26 5020.18 5387.28
50 5317.28 268.261 4647.78 5978.77 5283.65 5169.62 5487.25
50 5472.76 271.675 4798.03 6188.81 5443.35 5302.54 5642.37
50 5624.66 272.569 4892.84 6303.44 5621.18 5474.59 5806.83
50 5768.36 274.225 5006.65 6421.16 5756.05 5576.97 5940.71
50 5915.73 269.433 5181.53 6640.12 5919.91 5749.4 6118.57
50 6065 268.757 5410.62 6845.75 6044.76 5915.48 6235.6
50 6221.14 278.108 5587.59 7098.39 6197.85 6082.41 6432.41
50 6370.71 278.686 5701.1 7225.43 6336.05 6196.85 6560.14
50 6515.95 285.323 5780.41 7361.5 6489.23 6360.41 6724.76
50 6662.78 293.199 5847.56 7478.45 6648.53 6513.37 6871.75
50 6826.66 288.954 5983.1 7617.25 6822.98 6650.63 7040.26
50 6986.47 288.9 6130.8 7653.15 6990.94 6825.6 7202.18
50 7148.9 301.189 6243.21 7873.52 7146.95 6983.39 7369.9
50 7314.75 317.293 6329.02 8070.59 7326.27 7149.28 7547.41
50 7472.78 319.535 6485.9 8181.27 7499.81 7274.92 7712.06
50 7621.29 322.363 6639.7 8343.87 7636.2 7400.94 7844.25
50 7775.7 324.454 6816.22 8489.01 7801.6 7558.01 8032.27


==> traveliterationsMarkers200DIRECTl100.500000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 279.27 72.553 109.934 475.634 278.007 224.943 312.675
50 527.36 74.4476 357.249 689.304 527.894 468.998 572.573
50 743.617 101.163 530.608 951.147 746.612 663.919 820.379
50 930.823 121.106 717.125 1187.24 906.945 836.791 1014.09
50 1112.19 133.323 842.768 1370.65 1124.85 998.294 1197.79
50 1286.48 149.851 961.172 1602.1 1293.51 1199.32 1369.16
50 1462.53 166.885 1136.27 1797.28 1460.73 1358.58 1575.88
50 1627.83 173.886 1274.8 2061.23 1627.84 1524.36 1715.18
50 1793.31 190.113 1419.35 2289.44 1811.12 1685.86 1915.81
50 1961.89 195.971 1581.87 2396.82 1989.55 1800.97 2084.8
50 2143.74 192.373 1735.7 2557.9 2151.3 2007.14 2262.85
50 2322.65 201.086 1872.89 2807.75 2336.86 2201.35 2470.69
50 2489.24 212.394 1986.72 2969.85 2492.89 2346.8 2633.97
50 2662.35 225.817 2114.28 3137.89 2635.21 2526.72 2816.97
50 2853.13 216.621 2325.87 3226.13 2829.79 2721.12 3036.02
50 3034.86 212.181 2495.46 3496.18 3008.57 2925.15 3185.16
50 3210.63 208.46 2661.23 3642.72 3190.72 3087.25 3374.53
50 3384.93 213.315 2753.72 3784.28 3371.78 3263.63 3550.32
50 3546.14 209.965 2956.46 3920.97 3533.81 3435.56 3709.28
50 3722.05 215.864 3149.99 4095.61 3715.28 3572.85 3885.29
50 3904.13 206.768 3390.32 4273.08 3910.51 3797.57 4061.37
50 4072.85 211.394 3605.29 4423.08 4065.4 3921.92 4253.11
50 4238.12 213.016 3799.31 4612.41 4271 4090.16 4396.9
50 4411.8 219.298 3957.1 4867.01 4447.58 4262.96 4554.77
50 4582.3 235.897 4093.25 5066.27 4602.24 4403.76 4743.17
50 4751.58 242.039 4193.02 5227.28 4765.49 4595.24 4908.94
50 4931.65 249.925 4353.01 5399.15 4939.9 4800.48 5132.02
50 5099.53 252.126 4462.86 5597.14 5091.88 4944.56 5275.34
50 5263.54 264.833 4571.74 5809.21 5261.51 5105.34 5458.29
50 5425.71 267.905 4683.42 5961.35 5413.73 5265.73 5604.19
50 5597.77 282.6 4822.96 6219.73 5610.55 5440.83 5774.45
50 5759.03 289.199 5000.19 6384.18 5768.72 5561.49 5938.24
50 5933.06 309.841 5186.35 6574.87 5934.31 5773.71 6113.81
50 6107.22 311.72 5394.16 6736.52 6104.92 5934.23 6280.41
50 6272.85 306.974 5615.67 6881.12 6276.92 6144.42 6433.51
50 6452.19 311 5743.01 7103.3 6466.62 6275.92 6623.3
50 6626.82 313.667 5941.72 7380.98 6650.26 6461.68 6776.98
50 6801.32 322.745 6056.76 7616.28 6828.79 6614.69 6970.45
50 6971.6 322.734 6158.21 7724.02 6949.14 6831.81 7135.17
50 7157.63 323.475 6397.58 7913.39 7136.24 7004.36 7315.7
50 7340.4 328.484 6611.72 8118.42 7358.89 7177.08 7507.42
50 7516.69 338.214 6729.02 8361.04 7517.46 7364.13 7675.11
50 7702.47 340.56 6890.6 8552.2 7687.91 7582.54 7881.1
50 7892.67 345.729 7150.42 8769.08 7868.05 7769.6 8035.29
50 8083.28 344.333 7317.11 9005.25 8068.97 7922.6 8252.04
50 8275.09 335.986 7467.79 9113.51 8313.78 8112.72 8421.61
50 8461.43 331.521 7578.11 9205.39 8525.6 8286.75 8629.76
50 8637.15 327.565 7775.39 9284.69 8697.28 8466.34 8841.74
50 8821.28 332.989 7950.05 9468.86 8834.74 8666.48 9058.82
50 9008.56 327.094 8090.2 9637.55 9019.53 8822.17 9245.25


==> traveliterationsMarkers200NNPDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 274.213 75.7135 115.639 472.458 280.188 209.308 334.688
50 655.871 105.594 448.566 875.835 664.523 574.729 716.327
50 873.206 168.078 543.621 1267.61 879.533 763.544 991.243
50 1128.43 249.325 657.353 1665.85 1105.06 944.796 1288.97
50 1434.57 284.877 845.26 2100.49 1388.7 1227.7 1590.78
50 1714.72 349.074 1149.16 2578.85 1687.77 1451.01 1904.83
50 1981.47 368.17 1334.42 2714.43 1946.49 1742.59 2169.74
50 2245.79 393.383 1619.96 3251.11 2228.89 1980.42 2519.17
50 2538.31 386.736 1820.73 3348.51 2517.24 2260.66 2753.77
50 2803 404.859 1971.91 3715.26 2796.79 2527.38 3069.65
50 3084.82 457.289 2273.42 4005 3151.82 2689.02 3411.38
50 3334.64 486.691 2449.54 4390.69 3370.91 2925.97 3716.66
50 3581.21 506.556 2541.97 4661.16 3642.99 3151.27 3968.12
50 3865.63 513.303 2905.65 4994.59 3889.61 3426.43 4232.7
50 4111.13 506.238 3151.6 5078.67 4163.05 3738.55 4493.49
50 4344.62 534.746 3347.33 5463.59 4392.73 3991.29 4683.05
50 4581.94 533.456 3548.38 5901.87 4602.16 4195.09 4930.67
50 4839.86 560.841 3752.36 6179.12 4837.59 4427.21 5243.53
50 5071.94 580.514 3877.62 6329.65 5096.57 4588.18 5484.09
50 5343.1 577.229 4070.98 6487.17 5407.83 4940.38 5788.56
50 5563.73 597.562 4273.63 6728.88 5596.28 5170.38 5981.77
50 5824.73 598.301 4562 6944.27 5790.49 5397.74 6225.42
50 6073.13 601.865 4909.24 7221 5952.03 5632.17 6524.05
50 6315.57 590.415 5108.43 7309.33 6289.28 5885.52 6832.75
50 6572.76 635.065 5251.6 7581.91 6489.79 6114.74 7152.54
50 6829.31 650.197 5495.54 8085.58 6838.52 6350.11 7438.91
50 7063.9 678.406 5738.28 8457.13 7001.52 6565.59 7635.71
50 7312.8 679.006 5861.26 8675.59 7262.82 6789.99 7926.65
50 7578.14 712.897 6084.97 9084.62 7570.83 7026.78 8178.49
50 7834.14 714.524 6385.85 9234.21 7814.62 7346.4 8368.11
50 8079.58 707.288 6585.61 9499.26 8137.38 7579.75 8553.68
50 8329.56 724.057 6723.26 9776.51 8349.82 7850.81 8850.71
50 8585.72 737.823 7093.87 10184.6 8628.05 8008.25 9057.89
50 8842.88 740.201 7522.97 10427.7 8864.07 8286.37 9413.43
50 9099.09 752.079 7659.94 10692.8 9064.73 8589.18 9653.13
50 9358.13 775.595 7750.24 11100.8 9315.19 8789.95 9955.03
50 9612.51 795.891 8098.26 11461.8 9527.13 8996.11 10259.4
50 9872.53 810.76 8244.03 11683 9904.07 9286.46 10503.5
50 10104.6 787.482 8455.42 12010.9 10072.3 9573.38 10796.4
50 10332.2 800.497 8616.87 12401.3 10289 9761.7 10917.9
50 10597.8 797.364 9006.25 12996.6 10522.3 9957.62 11043.8
50 10864 832.372 9338.68 13503.7 10838.5 10172.8 11295.7
50 11144.5 839.323 9669.55 13920.4 11200.2 10530.7 11489.3
50 11387.5 846.567 9970.05 14118.6 11419.4 10818.7 11807.3
50 11644.6 851.561 10109.9 14248.7 11690.2 11043 12026.5
50 11934 844.365 10376.8 14467.9 11952.9 11298.5 12378.9
50 12196.3 857.563 10703.6 14760.2 12215.7 11602.3 12792.3
50 12457.7 845.513 10974.1 15000.1 12416.9 11912.9 13043
50 12746.3 830.079 11215.5 15229.5 12752.5 12217.7 13356.1
50 13016.5 833.571 11560 15548.9 13095.7 12427.9 13575.7


==> traveliterationsMarkers200NaiveDIRECTl100.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 261.442 83.3562 111.969 436.142 257.9 197.356 315.615
50 649.698 118.471 425.795 1000.61 650.759 572.22 716.483
50 844.914 174.557 546.91 1250.43 820.661 709.813 937.223
50 1091.14 214.664 634.252 1641.95 1071.35 935.921 1242.69
50 1379.68 290.585 799.789 2065.7 1333.88 1177.34 1547.21
50 1676.27 333.31 911.935 2479.32 1709.02 1398.64 1829.18
50 1952.76 382.566 1039.58 2759.07 1891.76 1676.07 2162.11
50 2229.15 437.105 1242.46 3106.88 2252.7 1888.5 2560.88
50 2477.47 429.508 1393.22 3423.58 2455 2140.5 2800.68
50 2721.65 445.317 1792.27 3696.89 2747.86 2352.25 2988.05
50 2977.48 471.631 1895.03 4022.61 2949.29 2654.77 3328.28
50 3240.84 484.079 2237.28 4442.23 3194.05 2906.1 3647.44
50 3483.46 520.218 2411.15 4833.94 3521.79 3149.6 3867.35
50 3728.6 527.844 2540.67 4925.97 3697.51 3344.3 4110.83
50 3944.6 543.992 2702.71 5068.94 3922.05 3547.36 4337.48
50 4210.93 565.704 2882.02 5481.65 4149.31 3793.95 4584.87
50 4461.93 581.024 3115.84 5909.72 4408.26 4063.91 4744.6
50 4701.1 566.582 3300.19 6204.76 4690.49 4343.9 4973.06
50 4945.49 597.373 3448.76 6554.23 4944.9 4553.58 5213.38
50 5231.4 579.891 3660.26 6651.3 5186.47 4814.38 5526.79
50 5473.9 577.76 3771.33 6826.75 5396.09 5163.46 5875.4
50 5735.9 609.012 4119.2 7048.79 5677.03 5324.22 6134.02
50 5975.49 616.829 4450.83 7259.11 5944.05 5577.05 6396.93
50 6256.44 624.35 4750.82 7546.61 6178.02 5812.68 6601.47
50 6512.9 672.795 4914.86 7979.81 6429.48 6093.74 6937.53
50 6789.6 715.774 5336.52 8408.94 6690.63 6360.48 7213.85
50 7033.49 696.093 5812.17 8562.75 6937.88 6585.05 7377.89
50 7309.58 688.259 5993.75 8761.68 7170 6815.57 7630.36
50 7545.31 707.021 6310.94 8878.46 7419.1 7038.77 7877.59
50 7813.94 711.748 6473.96 9106.89 7738.2 7257.13 8267.8
50 8064.7 705.999 6810.99 9467.14 8051.04 7557.39 8456.22
50 8322.28 710.352 7103.21 9741.37 8372.08 7848.52 8713.94
50 8565.26 724.88 7255.9 9976.16 8612.96 8068.65 9029.88
50 8829.83 740.444 7403.68 10386.2 8784.5 8384.43 9306.09
50 9110.08 771.524 7555.56 10834.7 9040.19 8696.68 9649.55
50 9391.59 817.716 7728.9 11266.9 9238.97 8963.77 9962.62
50 9639.82 828.628 7930.49 11705.4 9542.17 9123.38 10101.4
50 9883.2 840.347 8213.03 11782.6 9802.28 9392.71 10386.9
50 10150.8 881.026 8544.94 12245.1 10011.7 9676.87 10566.9
50 10399.1 886.253 8816.31 12338.4 10248 9947.31 10874.2
50 10651 894.896 8947.37 12737.9 10509.6 10167.7 11116.8
50 10929.6 882.422 9390.67 13000 10831.1 10406.5 11388.3
50 11181 909.138 9511.6 13325.2 11100.5 10732.6 11733.8
50 11451.9 918.469 9667.73 13654.8 11341 11060.8 12040.7
50 11719.8 915.84 10027.4 13886.9 11587.4 11176.4 12281.7
50 11988.4 952.536 10192.9 14405.7 11855.3 11412.5 12609.1
50 12243 960.251 10346.1 14502.3 12147.3 11583.8 12808.3
50 12513.8 969.606 10571.3 14908.4 12421.9 11988.4 13132.3
50 12774.9 972.163 10955.9 15038.3 12732.1 12170.4 13426.9
50 13019.2 974.997 11274.9 15130.3 13051.9 12302.9 13630.5


==> traveliterationsMarkers200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 326.004 83.4959 159.84 543.049 312.445 261.982 383.768
50 713.336 132.092 467.323 1036.02 717.896 598.552 786.7
50 1108.01 221.7 621.053 1512.46 1121.73 959.512 1326.78
50 1451.75 266.586 679.97 1939.55 1475.91 1303.47 1631.31
50 1833.72 288.038 1033.15 2440.66 1875.74 1683.8 2027.26
50 2164.72 332.494 1203.28 2858.96 2132.43 1960.78 2394.61
50 2520.16 381.569 1554.77 3193.68 2510.42 2251.19 2829.07
50 2874.17 430.298 2009.14 3594.39 2866.05 2527.96 3241.92
50 3226.8 461.186 2292.45 4136.76 3180.87 2897.28 3624.42
50 3550.52 517.179 2364.55 4627 3610.98 3155.2 3953.56
50 3908.28 541.186 2643.98 4916.77 3933.49 3517.55 4308.98
50 4260.3 572.576 2901.76 5360.25 4229.35 3864.02 4744.95
50 4594 587.99 3144.73 5796.44 4452.44 4228.26 5093.96
50 4943.57 627.76 3371.43 6259.02 4830.28 4549.45 5514.84
50 5284.23 661.778 3544.33 6560.94 5162.07 4880.97 5770.31
50 5654.35 659.404 3743.25 7004.13 5661.77 5289.05 6048.94
50 5944 648.67 4302.38 7294.95 5887.88 5528.93 6376.41
50 6255.01 641.217 4718.14 7566.2 6200.56 5897.39 6653.43
50 6563.05 641.072 5052.93 8125.18 6571.9 6222.49 6834.73
50 6856.17 663.155 5330.18 8249.16 6907.89 6449.99 7158.84
50 7187.55 683.708 5755.5 8692.39 7173.55 6696.48 7483.53
50 7514.4 695.06 6077.83 8987.69 7521.99 7005.7 7847.69
50 7805.73 712.708 6380.57 9292.83 7757.69 7372.4 8176.89
50 8128.98 719.731 6792.57 9643.48 8054.6 7792.89 8546.43
50 8483.41 731.264 7147.75 10222.7 8435.01 8069.65 8875.33
50 8785.16 742.402 7309.85 10620.6 8718.67 8369.09 9300.91
50 9057.46 727.534 7696.25 10726.2 9042.49 8642.34 9498.13
50 9347.94 723.688 8008.25 10954.8 9338.53 8894.92 9804.94
50 9667.29 761.796 8336.6 11375.7 9592.82 9244.46 10170.3
50 9962.19 800.842 8630.22 11720.5 9880.1 9426.95 10589.6
50 10273.4 779.489 8875.98 11947.2 10222.7 9750.78 10860.2
50 10607.2 772.435 9133.29 12170.8 10520.8 10127.8 11099.3
50 10904.9 800.419 9361.42 12614.7 10768.2 10483.6 11578.3
50 11223.1 797.71 9596.87 13057.6 11152.3 10722.8 11861.5
50 11541.2 834.153 9829.17 13412.1 11475.9 10990.3 12160.2
50 11850.1 894.415 9987.36 13908.8 11812.8 11114.3 12553.7
50 12135.1 880.292 10224 14132.4 12086 11555.5 12689.8
50 12420.7 926.442 10319.2 14421.9 12432.3 11763.8 12969.1
50 12685.3 944.924 10598.6 14570.9 12544.5 12059.9 13348.8
50 13005.4 938.96 11040.7 15042 12903.4 12190.4 13574
50 13325.3 937.302 11529.1 15655.3 13306.4 12483 13979
50 13611.9 951.733 11589.1 15964.9 13588.8 12783 14278.3
50 13915 988.186 11676 16298.4 13968.3 13121.6 14587.2
50 14196 1039.56 12093.2 16756.8 14177.4 13460.2 14782.7
50 14508.3 1044.8 12358.8 17175.8 14461.3 13704.5 15285.1
50 14825.2 1038.05 12681.4 17591.4 14805.2 13974.8 15485.3
50 15149.5 1046.02 13060.9 18030.7 15253.8 14311.3 15747.4
50 15478.2 1056.8 13469.2 18577 15515.6 14554.2 16153.7
50 15773.3 1076.17 13603.4 18904.7 15747.1 14942.3 16559.1
50 16071.5 1077.99 13869.5 19140.8 15910.4 15241.9 16833.8


==> traveliterationsMarkers200cEI0.000001.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 332.535 98.4884 165.552 540.571 325.937 261.363 409.082
50 677.776 146.554 370.075 997.768 688.145 570.661 774.278
50 1016.34 183.23 606.808 1600.4 998.178 900.032 1109.08
50 1361.97 223.622 772.962 1957.77 1329.33 1195.25 1482.81
50 1736.61 281.751 1219.35 2407.86 1720.57 1513.27 1924.76
50 2084.93 324.924 1333.04 2821.12 2100.06 1845.73 2291.32
50 2396.97 353.83 1729.09 3176.84 2462.36 2131.5 2611.3
50 2759.65 397.335 1776.15 3632.36 2711.24 2551.84 3052.86
50 3096.61 431.234 1952.5 4152.1 3127.54 2864.02 3318.25
50 3372.17 446.821 2100.15 4315.58 3439.24 3150.15 3658.94
50 3676.9 471.71 2150.86 4845.57 3731.86 3437.85 3986.85
50 3998.26 542.389 2232.61 5327.52 4073.87 3655.44 4363.95
50 4317.11 624.114 2488.64 5717 4439.25 3945.96 4731.5
50 4615.11 657.138 2826.04 5887.78 4678.76 4187.8 5136.93
50 4918.14 656.761 3094.5 5938.32 5024.52 4521.79 5539.66
50 5225.01 655.061 3455.92 6157.89 5318.92 4903.13 5787.45
50 5519.8 687.187 3795.77 6570.44 5696.35 5133.21 6026.39
50 5795.85 683.802 4162.4 7053.66 5996.98 5334.85 6301.52
50 6079.76 647.638 4514.68 7115.83 6224.24 5552.99 6618.33
50 6381.9 670.36 4623.49 7321.14 6524.94 5837.24 6987.78
50 6670.26 670.77 4951.8 7648.71 6795.19 6150.02 7221.23
50 6933.05 669.806 5271.85 8041.58 6984.21 6356.42 7493.91
50 7198.76 685.136 5504.68 8424.23 7253.46 6679.2 7696.15
50 7493.94 687.825 5866.36 9066.66 7589.93 7072.59 8013.86
50 7795.75 704.636 6209.37 9377.44 7850.5 7376.73 8195.32
50 8101.77 712.071 6502.11 9566.34 8138.51 7682 8503.86
50 8369.04 715.394 6807.25 9790.86 8406.82 7976.78 8783.3
50 8640.52 734.104 7104.4 10207.7 8725.76 8080.7 9100.5
50 8927.25 718.44 7329.98 10434.1 8967.49 8379.17 9390.33
50 9191.52 701.294 7681.18 10676.1 9209.11 8635.85 9596.65
50 9484.21 712.766 8038.41 11028.3 9487.36 8910.79 10015.7
50 9795.38 711.923 8375.53 11323.9 9714.33 9323.97 10276.6
50 10077.2 732.022 8582.37 11606.6 10023.3 9550.91 10540.7
50 10364.3 733.994 9037.69 12011.3 10297.4 9844.67 10810.6
50 10618.1 753.763 9200.52 12271.2 10487 10156 11208.2
50 10877 760.501 9460.48 12383.8 10747.8 10387.4 11351.8
50 11108.4 754.851 9767.61 12818.1 10989.5 10570.4 11666.5
50 11378.5 741.298 10111.4 13057.1 11335.5 10795.7 11999.8
50 11621.8 734.286 10308.5 13373.2 11538.7 11025.5 12176.6
50 11903.1 748.011 10486.5 13856.3 11872.5 11266.4 12533.7
50 12208.7 783.699 10637.2 14230.9 12181.9 11560.2 12806.2
50 12494.3 809.954 10796.5 14539.8 12438 11967.8 13115.5
50 12775.6 841.8 11130.6 14794.6 12645.8 12171.4 13326.7
50 13063.8 850.261 11369.9 14914.5 12907.8 12517.7 13669.7
50 13310.5 825.592 11503 15088.2 13163.2 12671.6 13798.1
50 13562 820.113 11671.5 15282.9 13426.1 12948.1 13996.7
50 13850.2 843.59 11921.1 15761.2 13688.5 13205.5 14352.1
50 14125.3 863.78 12293.5 16152.3 13961 13472.2 14707.9
50 14366.3 921.268 12511 16320.2 14170.3 13673 15121.9
50 14616.3 902.668 12967.3 16478.8 14423.9 13904.2 15344.9


==> traveliterationsMarkers200cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 271.632 74.8034 148.685 465.637 265.768 225.825 323.22
50 578.745 128.671 222.308 912.921 587.956 510.297 666.732
50 855.671 172.881 423.249 1293.88 858.348 735.804 992.191
50 1151.92 211.175 529.271 1614.76 1143.95 1000.03 1273.54
50 1431.86 271.314 873.233 1882.71 1417.21 1249.06 1638.23
50 1683.18 298.625 1008.92 2318.34 1696.83 1495.16 1929.73
50 1944.96 315.484 1114.58 2639.99 1959.81 1777.01 2122.91
50 2202.84 324.343 1267.79 2873.84 2200.89 2041.52 2386.85
50 2448.93 357.058 1517.56 3175.95 2454.74 2233.87 2733.19
50 2682.28 350.418 1910.2 3449.69 2688.44 2455.93 2957.55
50 2908.38 386.255 2128.25 3707.06 2882.91 2615.63 3211.82
50 3140.36 400.749 2508.58 4170.89 3143.16 2763.37 3482.73
50 3358.69 379.677 2625.48 4189.31 3367.97 3048.41 3616.56
50 3568.81 362.183 2901.24 4513.51 3548.51 3264.31 3780.43
50 3778.55 391.542 2975.03 4774.08 3729.85 3455.52 3953.73
50 4010.42 414.637 3104.83 5003.6 3944.77 3724.22 4270.77
50 4197 432.111 3229.68 5291.54 4095.05 3925.56 4455.67
50 4379.78 448.378 3449.45 5460.96 4269.09 4092.64 4671.54
50 4563.48 498.251 3672.45 5786.07 4393.71 4290.64 4893.39
50 4753.24 506.471 3810.87 5952.83 4640.72 4427.93 5096.9
50 4936.8 532.844 3823.75 6155.35 4871.32 4642.78 5261.4
50 5108.63 534.325 3931.78 6265.21 5040.12 4792.88 5554.46
50 5292.07 529.147 4131.73 6401.77 5254.48 4956.49 5619.08
50 5464.03 531.744 4387.23 6637.95 5430.36 5152.44 5777.47
50 5660.53 548.333 4530.3 6958.41 5619.21 5335.17 5971.53
50 5845.77 556.111 4697.16 7160.02 5774.71 5425.87 6113.57
50 6011.1 554.271 4867.34 7451.02 5962.11 5618.67 6303.69
50 6199.16 555.651 4995.31 7676.66 6143.74 5788.73 6496.4
50 6375.77 549.866 5222.69 7938.22 6331.98 5996.93 6656.97
50 6532.41 527.517 5407.97 8154.89 6427.15 6168.95 6815.05
50 6699.46 508.03 5645.13 8220.18 6613.26 6323.49 7034.98
50 6868.69 520.18 5774.25 8285.42 6801.93 6498.34 7248.07
50 7042.95 525.169 5946.28 8507.26 7036.46 6626.43 7446.46
50 7202.22 525.718 6169.69 8692.03 7161.48 6824.78 7611.86
50 7378.06 524.582 6375.92 8786.06 7305.78 7041.39 7702.66
50 7535.38 538.056 6420.65 8843.71 7448.25 7130.85 7870.72
50 7708.66 542.227 6720.99 9073.47 7667.54 7324.9 8091.6
50 7865.45 554.36 6905.06 9255.93 7801.34 7407.39 8299.94
50 8030.08 566.037 7088.99 9285.33 7972.53 7641.31 8473.97
50 8207.71 573.667 7258.42 9388.95 8143.27 7662.63 8592.05
50 8377.54 602.049 7359.23 9817.64 8354.52 7848.86 8749.73
50 8556.7 599.759 7476.87 9899.96 8579.6 8025.45 8881.13
50 8711.21 628.985 7562.71 10076.8 8811.77 8220.62 9053.1
50 8860.01 657.296 7570.37 10158.6 8919.14 8346.25 9217.07
50 9027.47 662.178 7833.98 10326.3 9072.04 8549.14 9343.19
50 9190.62 673.269 7985.31 10595.4 9275.89 8655.61 9558.8
50 9369.12 687.925 8046.62 10849.5 9463.97 8827.75 9768.06
50 9530.02 683.051 8210.78 11021.9 9623.77 9006.31 9891.7
50 9685.03 689.753 8323.91 11158.1 9741.48 9225.42 10127.6
50 9855.83 728.905 8328.32 11455.3 9931.28 9368.73 10277.3


==> traveliterationsMarkers200cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 346.67 88.9697 173.854 532.602 337.638 283.96 427.122
50 596.437 130.341 225.63 891.718 608.635 513.143 690.036
50 856.729 176.829 355.218 1180.08 880.631 746.893 1000.93
50 1098.21 214.193 378.187 1521.54 1124.96 1007.94 1247.63
50 1332.79 249.332 668.65 1736.42 1382.82 1190.88 1511.87
50 1556.05 288.608 778.277 2058.97 1629.01 1391.51 1754.03
50 1769.14 329.135 819.319 2351.77 1829.08 1628.82 1990.62
50 1967.96 372.235 819.496 2569.93 2031.1 1798.7 2237.18
50 2173.28 366.74 1020.79 2750.84 2215.92 2003.61 2421.97
50 2380.47 371.141 1128.23 2892.58 2410.88 2198.42 2679.39
50 2601.47 396.338 1220.89 3204.97 2733.21 2410.18 2878.12
50 2826.38 425.281 1305.27 3487.5 2838.24 2630.93 3122.76
50 3030.33 454.218 1379.18 3809.22 3040.77 2763.66 3383.61
50 3238.91 483.334 1464.17 4107.52 3270.17 2962.51 3613.84
50 3430.92 503.761 1580.4 4370.29 3438.6 3026.36 3795.89
50 3625.22 523.116 1668.22 4609.21 3641.49 3274.45 4035.09
50 3827.45 556.452 1710.84 4816.76 3909.38 3528.45 4206.15
50 4036.92 585.998 1808.67 5050.62 4108.4 3681.13 4440.27
50 4206.76 610.147 1899.31 5255.29 4304.6 3902.66 4613.3
50 4403.44 640.508 1916.75 5499.85 4587.51 4084.16 4804.17
50 4605.77 674.532 1968.29 5615 4748.6 4198.84 5080.93
50 4791.42 702.939 2059.53 5887.9 4921.33 4373.65 5298.46
50 4973.33 734.706 2167 6103.32 5126 4528.69 5492.61
50 5156.78 770.313 2219.15 6340.02 5253.46 4721.52 5766.73
50 5333.62 778.592 2534.29 6524.56 5422.21 4903.27 5900.97
50 5506.91 794.229 2778.03 6835.82 5638.57 4988.89 6097.91
50 5682.7 795.59 3182.14 7081.82 5838.15 5167.11 6199.05
50 5869.83 808.827 3505.9 7332.74 5926.66 5319.05 6393.87
50 6053.02 831.371 3819.01 7701.11 6146.38 5484.6 6597.65
50 6221.5 845.926 4007.39 7842.18 6263.43 5698.15 6761.91
50 6396.01 859.092 4148.07 7850.71 6421.38 5839.97 6912.21
50 6547.28 881.382 4289.33 7950.49 6594.74 6003.9 7054.45
50 6707.78 902.41 4486.87 8198.25 6684.22 6143.69 7338.47
50 6868.7 901.943 4759.16 8379.42 6870.55 6348.99 7498.63
50 7026.14 898.29 4913.55 8659.73 7015.43 6482.62 7679.43
50 7206.77 918.644 5240.13 8851.3 7218.69 6583.24 7923.96
50 7389.1 934.394 5528.56 9095.48 7393.61 6784.93 8125.41
50 7547.81 963.699 5606.21 9309.73 7544.33 6954.18 8292.47
50 7721.96 994.047 5694.28 9537.12 7741.35 7101.02 8490.51
50 7893.68 1025.02 5694.28 9876.28 8058.51 7101.02 8726.18
50 8037.99 1051.45 5694.28 10036.4 8256.51 7101.02 8809.61
50 8191.49 1078.54 5694.28 10223.3 8449.82 7236.52 8947.68
50 8345.47 1093.68 5694.28 10351.9 8639.51 7327.75 9150.66
50 8495.13 1118.24 5694.38 10483 8788.55 7509.24 9399.24
50 8637.55 1145.21 5694.47 10560.9 8845.51 7637.69 9572.68
50 8790.71 1158.09 5694.47 10667.4 9051.19 7727.37 9795.82
50 8943.25 1183.44 5694.47 10841.8 9227.17 7918.27 9913.31
50 9085.1 1201.11 5838.14 10974 9381.3 8141.44 10027.7
50 9256.34 1222.47 5955.34 11191.5 9539.94 8304.85 10235.2
50 9415.2 1232.02 6197.84 11419.7 9645.55 8476.75 10369.2


==> traveliterationsMarkers200cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 317.918 106.823 114.514 609.821 305.811 250.829 389.343
50 604.469 127.833 255.468 896.749 603.062 519.09 706.131
50 879.65 166.901 521.913 1220.79 888.802 764.416 1012.51
50 1148.48 178.523 766.517 1583.28 1155.42 989.426 1275.74
50 1416.83 208.391 1011.24 1873.61 1401.42 1250.02 1518.37
50 1702.09 227.836 1237.48 2192.33 1694.7 1544.21 1849.71
50 1973.89 231.745 1506.46 2478.17 1975.89 1819.76 2139.19
50 2207.16 224.268 1781.9 2728.5 2168.3 2058.19 2353.26
50 2460.99 266.76 2019.9 3077.05 2430.67 2215.83 2617.33
50 2715.74 305.841 2207.45 3320.1 2708.34 2469.08 2955.71
50 2951.64 321.827 2319.61 3670.28 2987.77 2666.56 3166.67
50 3175.64 340.687 2533.7 3960.15 3215.81 2870.04 3435.99
50 3421.14 350.406 2710.86 4209.27 3422.33 3213.51 3674.92
50 3650.25 392.96 2900.64 4641.03 3642.05 3335.81 3960.24
50 3862.2 416.128 3015.23 4882.88 3835.28 3578.02 4154.19
50 4056.22 445.881 3067.58 5176.06 4018.16 3718.46 4389.35
50 4274.5 477.192 3086.39 5335.45 4215.34 3969.45 4637.94
50 4475.87 514.349 3149.54 5516.41 4446.75 4097.04 4868.16
50 4691.41 530.615 3204.42 5605.8 4707.58 4399.3 5056.51
50 4894.1 553.425 3249.81 5852.92 4924.77 4660.89 5305.19
50 5082.57 573.336 3331.02 6036.97 5163.81 4860.6 5495.23
50 5291.02 604.351 3566.04 6219.59 5390.84 5085.4 5703.3
50 5476.82 636.849 3695.01 6522.42 5599.61 5259.76 5882.89
50 5670.21 642.328 3902.81 6730.45 5744.4 5476.54 6122.66
50 5885.28 678.2 4143.17 7064.92 5954.56 5562.18 6302.16
50 6091.5 699.677 4144.75 7330.11 6184.69 5817.79 6515.27
50 6309.4 696.386 4548.63 7650.84 6389.47 5978.23 6779.29
50 6537.17 709.038 4797.18 7810.64 6651.95 6211.71 7046.96
50 6763.94 723.597 4962.8 7994.86 6849.49 6438.13 7283.08
50 6991.78 763.153 5257.49 8345.69 7071.65 6593.15 7504.2
50 7209.11 786.037 5409.94 8560.03 7343.96 6872.69 7788.04
50 7388.91 809.962 5577.51 8972.34 7553.76 7036.74 7968.87
50 7590.13 824.189 5702.41 9182 7793.8 7177.67 8125.04
50 7782.87 842.09 5722.94 9401.36 7954.82 7341.53 8324.26
50 7972.03 861.918 5805.31 9593.91 8113.68 7511.18 8476.68
50 8185.72 882.561 6140.16 9852.7 8306.77 7596.12 8724.49
50 8383.25 898.938 6446.94 10188.9 8520.78 7760.31 8984.42
50 8585.82 916.395 6695.26 10366.2 8733.76 7890.07 9228.52
50 8817.84 927.925 6793.22 10489.6 8954.31 8117.81 9486.86
50 9048.13 932.426 7007.08 10931.9 9211.46 8389.09 9766.35
50 9251.72 954.743 7210.07 11234.1 9457.06 8612.62 9923.54
50 9470.33 984.978 7418.8 11534.8 9665.79 8843.68 10224.3
50 9693.15 1002.38 7524.09 11880.2 9808.6 9008.39 10486.6
50 9900.22 1036.07 7566.96 12216.1 10077.2 9218.13 10729.9
50 10113 1061.03 7718.79 12425 10297.2 9472.23 10935.5
50 10317.9 1087.64 8037.45 12751.6 10538.1 9611.32 11121
50 10510.2 1117.37 8402.05 13151.3 10731.7 9742.33 11296
50 10711.2 1118.19 8503.32 13367.3 10966.9 9956.96 11469.8
50 10918.4 1126.44 8520.27 13462.3 11088.5 10074.1 11637.1
50 11104.2 1122.68 8741.92 13628.9 11219.4 10328.7 11801.3


==> traveliterationsMarkers20cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 348.674 89.8761 165.772 613.262 349.159 282.162 398.788
50 718.455 162.825 327.68 1065.62 728.139 601.379 823.599
50 1083.04 204.941 478.799 1555.62 1105.85 1004.68 1217.1
50 1442.47 251.119 521.462 1899.88 1439.05 1332.76 1603.48
50 1781.46 264.239 895.117 2432.14 1765.21 1658.44 1919.59
50 2174.3 339.131 1283.3 2904.28 2186.37 1921.46 2454.94
50 2552.57 391.428 1383.51 3399.95 2470.8 2305.59 2886.68
50 2875.09 474.604 1470.79 3782.33 2876.37 2521.93 3246.25
50 3184.85 575.994 1610.96 4272.51 3245.84 2730.78 3560.45
50 3501.32 606.18 1749.42 4508.9 3590.72 3093.21 3990.66
50 3823.19 657.22 1800.56 4885.04 3909.22 3427.79 4308.93
50 4166.63 683.175 2189.78 5353.53 4243.66 3662.29 4680.73
50 4433.18 695.076 2627.78 5582.53 4480.35 4066.56 4913.18
50 4745.86 714.569 3063.04 6009.73 4821.75 4244.72 5367.43
50 5036.65 719.476 3308.52 6538.16 5034.73 4677.69 5670.33
50 5378.25 762.298 3554.08 6862.45 5360.42 4962.52 6002.37
50 5738.19 789.783 3729.73 7105.89 5778.61 5254.09 6414.91
50 6077.43 834.485 4008.73 7354.28 6185.82 5520.72 6669.44
50 6368.05 877.383 4325.26 8008.94 6537.84 5694.91 6972.65
50 6663.61 851.297 4693.57 8244.96 6810.6 6132.07 7303.55
50 6963.65 879.013 4755.7 8622.45 7114.92 6490.49 7664.35
50 7262.25 858.125 5305.9 9094.28 7383.59 6677.4 7918.01
50 7550.68 896.246 5492.23 9410.16 7768.72 6866.45 8247.8
50 7873.38 939.826 5692.87 9855.04 8137.66 7235.61 8501.29
50 8162.1 933.67 6144.84 9946.56 8362.01 7525.45 8864.24
50 8442.88 945.712 6267.26 10091.5 8689.01 7803.44 9124.89
50 8756.98 951.082 6267.26 10426.4 8972.01 8194.44 9439.51
50 9086.15 1001.16 6590.07 10984.1 9326.32 8583.35 9769.37
50 9424.94 1046.94 6827.43 11622.8 9594.36 9002.65 10047.5
50 9751.21 1017.91 7257.87 11659.4 9900.73 9235.87 10393.8
50 10077.5 1001.43 7729.25 11930 10285.1 9400.36 10777.9
50 10389.5 980.86 8217.97 12223.8 10528.6 9919.44 11040.8
50 10702.6 986.854 8390.45 12684.7 10844.9 10199.6 11277
50 11054.5 1003.14 8835.05 13174.9 11141.9 10381.9 11636.5
50 11391.9 996.461 8951.13 13360.5 11499.6 10752.5 11974.3
50 11681.8 1032.95 9100.54 13646.6 11731.9 10978.5 12321.4
50 11984.3 1055.43 9249.8 14014.2 11954.1 11457.1 12580.8
50 12266.4 1074.22 9427.37 14481.7 12310 11710 12849.2
50 12575.7 1098.36 9803.01 14849.6 12687.9 11803.8 13251.7
50 12880.6 1140.36 10110.5 15315.5 12942.7 12022.9 13502.1
50 13170.2 1165 10330.4 16021.8 13226.6 12413.7 13750.5
50 13432 1207.34 10571.1 16488.7 13592.9 12633.2 13998
50 13733.4 1210.44 11006.2 16767.3 13860.3 12946.5 14286
50 14077.5 1201.1 11509.6 17019.1 14287.7 13338.4 14592.3
50 14387.5 1190.25 11736.5 17164.6 14546.7 13777.8 14916.7
50 14694.5 1178.09 12016.1 17442.4 14891 14096.8 15254.3
50 15009.2 1194.78 12278.2 17693.7 15101.3 14362.7 15716.8
50 15308.4 1204.35 12747.7 18085.5 15328.5 14559 16070.9
50 15571.9 1234.25 12881.2 18436.6 15530.2 14747 16339.9
50 15905.7 1219.55 13118.2 18700.2 15883.7 15199.4 16639.4


==> traveliterationsMarkers20cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 286.178 85.7452 124.011 455.602 281.082 219.284 354.591
50 555.999 161.213 227.269 947.967 576.545 430.804 672.251
50 856.664 220.36 352.007 1326.23 863.768 688.049 1013.19
50 1127.09 258.524 493.227 1570.52 1148.26 944.722 1330.23
50 1347.69 312.11 510.376 1984.13 1386.93 1129.02 1540.57
50 1555.33 314.736 686.459 2102.86 1607.66 1353.59 1813.84
50 1748.34 328.717 901.677 2333.11 1776.62 1551.74 2009.57
50 1958.27 373.537 919.641 2679.89 1971.1 1764.82 2245.65
50 2165.54 408.46 977.078 2834.01 2191.72 1897.5 2494.72
50 2343.64 433.121 1105.42 3042.58 2459.06 2106.12 2670.46
50 2542.7 441.297 1290.72 3099.68 2636.51 2366.38 2873.66
50 2719.05 464.432 1412.02 3316.24 2860.65 2483.74 3038.25
50 2908.57 479.652 1547.4 3597.04 3041.8 2698.27 3223.16
50 3085.63 504.022 1695.96 3788.22 3165.77 2784.91 3435.5
50 3280.84 542.098 1881.28 4044.33 3425.49 2902.1 3671.1
50 3439.63 557.714 2020.33 4299.95 3552.72 3044.43 3855.87
50 3606.14 550.908 2196.09 4500.67 3640.07 3288.51 4021.47
50 3762.2 541.494 2400.41 4652.66 3826.45 3456.18 4176.19
50 3926.02 573.3 2550.61 4882.22 4008.57 3558.61 4296.48
50 4084.14 578.696 2715.52 5115.11 4134.24 3807.54 4464.96
50 4225.03 551.804 2971.34 5302.48 4267.55 3886.16 4548.91
50 4364.99 553.033 3105.45 5510.28 4419.52 4068.74 4669.44
50 4510.2 566.635 3131.09 5753.94 4589.13 4130.65 4887.91
50 4657.92 573.991 3269.73 6000.93 4744.23 4222.86 5009.94
50 4785.65 594.653 3318.58 6169.91 4818.22 4367.73 5138.79
50 4947.94 574.403 3464.84 6354.78 5021.68 4599.45 5315.98
50 5101.09 569.832 3683.7 6509.31 5164.85 4767.52 5433.52
50 5281.76 578.909 3789.77 6744.28 5354.36 4898.57 5680.11
50 5440.48 563.704 3843.84 6831.96 5420.66 5067.26 5778.66
50 5593.18 559.827 4048.77 6892.61 5602.71 5163.73 5925.47
50 5768.28 581.44 4094.65 7132.32 5739.72 5406.45 6127.74
50 5910.64 573.236 4254.46 7322.92 5848.03 5515.28 6310.36
50 6057.39 592.922 4375.36 7441.63 5995.12 5631.38 6452.44
50 6198.89 594.434 4464.78 7642.92 6154.07 5755.02 6656.48
50 6348.75 579.03 4618.12 7697.74 6359.23 5930.23 6778.04
50 6478.33 572.256 4792.64 7825.41 6484.1 6036.48 6925.55
50 6622.08 581.149 4918.64 7980.23 6643.74 6209.53 7063.98
50 6778.89 579.267 5163.05 8168.38 6799.57 6370.66 7286.95
50 6919.99 580.297 5416.89 8303.95 6937.87 6454 7366.29
50 7092.77 592.42 5651.9 8441.16 7068.68 6662.79 7496.3
50 7231.18 597.099 5805.7 8681.74 7253.59 6775.32 7564.39
50 7367.84 587.619 6023.82 8715.2 7395.66 7005.3 7713.55
50 7513.55 597.742 6168.36 8719.16 7579.35 7097.91 7842.05
50 7651.79 599.18 6397.52 8894.68 7657.05 7184.53 8154.85
50 7797.53 604.915 6430.82 9052.35 7799.87 7322.92 8309.18
50 7957.42 602.056 6552.1 9296.74 7993.48 7457.69 8429.93
50 8109.42 587.728 6695.43 9460.41 8081.57 7661.08 8550.5
50 8277.62 596.065 6737.97 9636.72 8204.39 7870.17 8862.75
50 8440.42 605.814 6851.45 9770.33 8363.56 8015.93 8990.01
50 8590.08 604.732 7039.68 9864.79 8506.43 8138.37 9099.95


==> traveliterationsMarkers20cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 332.018 113.557 77.4451 641.93 324.409 264.024 409.398
50 534.619 142.436 206.209 956.331 534.548 442.842 630.235
50 767.331 200.851 363.768 1295.01 776.58 666.788 849.75
50 982.216 210.679 571.781 1573.02 975.169 849.499 1144.84
50 1177.52 254.596 690.785 1899.17 1179.56 967.487 1363.48
50 1358.39 290.57 906.166 2088.43 1350.17 1088.42 1565.68
50 1579.26 301.018 998.843 2373.88 1571.43 1349.23 1805.31
50 1803.36 332.889 1008.55 2550.69 1823.54 1538.78 2035.65
50 1987.53 373.932 1052.11 2909.39 2039.46 1749.41 2263.6
50 2161.95 389.587 1095.44 2986.53 2174.88 1950.88 2428.84
50 2361.2 411.568 1097.06 3020.62 2381.01 2191.26 2678.46
50 2553.68 451.114 1104.39 3272.96 2576.63 2418.47 2854.76
50 2725.43 486.058 1162.62 3516.36 2806.52 2513.01 3053.24
50 2880.34 522.131 1217.57 3706.35 2918.31 2618.97 3221.52
50 3046.45 558.436 1238.33 3851.87 3146.52 2786.23 3436.15
50 3229.38 583.716 1295.92 4160.03 3337.3 2967.32 3612.54
50 3385.17 598.716 1406.38 4344.9 3508.88 3156.93 3750.62
50 3535.54 632.547 1458.83 4559.2 3634.94 3288.44 3930.13
50 3685.73 671.412 1525.27 4866.38 3808.66 3350.59 4181.31
50 3828.15 708.279 1604.16 5076.1 3922.75 3470.51 4289.33
50 3974.36 762.254 1616.62 5178.61 4039.44 3588.37 4461.31
50 4146.56 807.968 1720.97 5496.19 4244.2 3768.42 4664.06
50 4299.91 832.837 1825.14 5715.18 4414.03 3862.44 4917.73
50 4430.81 850.932 1941.13 6053.57 4608.74 4022.75 5004.45
50 4580.62 865.605 2053.62 6364.66 4764.78 4162.26 5171.51
50 4728.5 876.173 2088.08 6676.25 4899.23 4243.35 5298.11
50 4859.71 884.373 2122.16 6822.26 5104.5 4512.15 5403.09
50 4975.29 910.141 2178.68 7191.1 5198.03 4564.61 5486.92
50 5096.35 928.073 2251.42 7395.14 5306.15 4645.61 5630.25
50 5230.84 945.538 2271.43 7459.63 5416.19 4781.85 5772.87
50 5366.06 958.757 2271.43 7493.81 5570.38 4916.1 5875.16
50 5495.49 967.119 2306.79 7569.06 5775.44 5050.47 6069.73
50 5631.41 989.097 2394.88 7621.67 5832.96 5284.62 6197.2
50 5780.18 1038.67 2481.56 7870.75 5940.63 5405.22 6372.05
50 5915.68 1079.11 2528.1 8101.93 6041.75 5560.05 6663.79
50 6046.1 1105.93 2574.55 8285.51 6103.3 5714.92 6763.86
50 6195.9 1130.9 2632.74 8541.42 6313.99 5856.94 6870.97
50 6326.98 1153.99 2657.7 8783.79 6416.93 5920.32 6976.2
50 6446.47 1172.96 2680.4 8966.49 6624.4 6044.35 7067.07
50 6585.79 1187.15 2736.6 9154.63 6731.68 6214.32 7221.67
50 6722.57 1202.47 2781.74 9235.04 6816.65 6254.11 7411.6
50 6863 1213.89 2804.37 9235.9 7035.66 6390.75 7571.25
50 7001.66 1235.04 2833.78 9281.99 7221.25 6544.29 7693.88
50 7138.13 1246.05 2851.21 9290.26 7410.48 6627.29 7876.67
50 7281.3 1259.73 2991.05 9378.01 7550.66 6748.04 8103.57
50 7414.63 1279.98 3130.8 9575.75 7722.49 6868.61 8277.46
50 7538.04 1290.05 3165.43 9692.32 7846.28 6965.43 8462.84
50 7665.84 1309.66 3183.26 9726.33 7953.07 7057.78 8573.63
50 7790.31 1341.27 3234.05 9908.79 8112.1 7066.89 8646.35
50 7909.53 1372.24 3268.15 10134.4 8263.31 7187.38 8795.93


==> traveliterationsMarkers20cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 257.39 72.9539 130.962 451.683 243.093 206.515 301.054
50 543.868 119.334 296.495 741.77 542.43 466.928 648.157
50 820.005 173.846 455.018 1127.76 798.324 691.609 972.304
50 1084.83 194.758 553.514 1478.82 1076.62 952.12 1229.76
50 1355.47 226.649 690.125 1888.49 1339.22 1230.67 1479.19
50 1613.15 264.438 829.572 2132.95 1623.72 1466.88 1773.1
50 1847 289.969 954.258 2503.69 1844.37 1673.55 2046.88
50 2057.61 325.279 1072.96 2923.23 2063.66 1921.41 2220.18
50 2301.11 346.701 1211.14 3065.79 2329.07 2094.81 2502.19
50 2552.28 336.694 1650.84 3273.22 2538.18 2376.64 2751.91
50 2760.8 355.832 1996.56 3595.4 2776 2532.16 2992.41
50 2984.36 386.391 2097.74 3865.84 3022.47 2801.04 3253.46
50 3208.57 395.251 2206.76 4132.01 3236.63 2987.51 3483.04
50 3415.24 407.481 2231.34 4421.11 3460.85 3191.79 3687.29
50 3644.57 407.868 2541.72 4624.04 3693.03 3367.02 3956.65
50 3876.44 404.637 3033.29 4725.16 3887.87 3551.06 4167.26
50 4100.38 420.029 3122.28 5111.85 4123.71 3757.09 4407.99
50 4344.37 464.295 3339.67 5542.73 4376.67 3961.13 4705.62
50 4585.23 478.98 3379.41 5690.74 4639.34 4188.46 4912.41
50 4811.22 480.683 3433.72 5796.32 4870.55 4476.9 5115.1
50 5017.54 499.867 3539.56 6014.98 4996.13 4652.92 5397.58
50 5226.16 519.894 3675.02 6243.15 5178.06 4829.32 5621.16
50 5446.7 547.71 3814.33 6618.67 5458.36 5086.23 5730.6
50 5649.74 567.535 4157.46 7077.9 5638.44 5287.11 5999.29
50 5883.82 574.535 4427.2 7278.25 5880.01 5506.79 6216.42
50 6108.87 610.83 4517.33 7614.12 6150.1 5791.04 6404.7
50 6343.39 654.479 4712.62 8006.86 6366.44 6004.5 6630.79
50 6569.75 681.635 4850.5 8304.7 6641.67 6212.9 6887.48
50 6773.84 696.877 5094.16 8461.61 6900.63 6413.59 7132.36
50 6958.38 719.741 5286.03 8646.44 7049.73 6563.43 7352.26
50 7180.75 744.142 5498.33 8818.16 7252.97 6776.72 7732.02
50 7407.94 776.581 5504.12 9167.43 7484.43 7034.64 7954.96
50 7636.12 824.788 5545.1 9574.53 7716.07 7209.35 8149.86
50 7845.86 874.917 5555.37 9840.52 7957.58 7348.89 8440.98
50 8062.78 917.509 5598.12 10114.2 8213.57 7586.34 8649.28
50 8283.78 972.25 5740.2 10596.2 8439.96 7768.83 8868.23
50 8500.14 1017.46 5872.49 10822.9 8593.75 8028.45 9207.39
50 8689.9 1041.23 6097.55 11070.3 8880.68 8199.97 9382.94
50 8897.31 1088.36 6136.46 11359.6 9083.16 8514.84 9548.17
50 9102.43 1122.28 6142.68 11626.1 9224.26 8722.02 9780.48
50 9316.12 1158.99 6216.67 11733.7 9471.02 8926.68 10094.2
50 9508.65 1203.37 6289.55 11898.3 9716.59 9095.59 10314
50 9718.33 1209.92 6427.88 12057.9 9908.3 9231.1 10637.9
50 9950.95 1225.84 6606.11 12336.1 10121.7 9418.79 10814.6
50 10157.2 1269.44 6779.91 12514 10359.2 9603.53 10974.8
50 10392 1309.77 6927.08 12786.1 10572.3 9834.55 11232.5
50 10642.4 1337.04 7180.39 13105.5 10853.9 10029.2 11445.9
50 10868.4 1348.47 7411.12 13331 11169 10159.3 11758.5
50 11105.4 1376.44 7594.7 13616 11371.8 10427.1 12050.1
50 11302.9 1391.9 7820.65 13741.6 11638.7 10578.8 12226.3


==> traveliterationsMarkers20random.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 283.209 83.0817 142.918 502.032 269.309 239.798 328.088
50 565.185 113.203 377.209 839.359 538.014 492.513 626.845
50 848.221 139.61 533.757 1214.91 838.077 735.97 944.551
50 1114.7 163.173 717.871 1533.35 1108.28 1002.48 1228.55
50 1371.73 177.142 978.973 1797.73 1361.03 1238.98 1510.74
50 1637.72 233.267 1121.75 2120.98 1587.68 1487.16 1802.87
50 1898.92 255.915 1291.64 2483.84 1891.62 1731.13 2061.56
50 2168.11 278.303 1427.27 2854.77 2143.93 1959.05 2354.09
50 2431.64 279.999 1741.5 3029.13 2408.96 2210.25 2652.88
50 2705.72 321.183 1939.09 3348.07 2661.67 2488.18 2967.2
50 2962.51 353.63 2230.38 3743.83 2942.95 2740.05 3249.77
50 3228.73 364.774 2495.03 4072.05 3222.1 3025.22 3467.3
50 3491.59 352.958 2790.1 4197.79 3494.84 3279.65 3741.02
50 3753.43 360.517 2978.02 4584.43 3769.35 3524.96 3984.21
50 4022.09 371.428 3211.98 4814.63 4060.53 3796.29 4270.69
50 4290.24 379.63 3425.06 5115.7 4302.14 4074.54 4574.87
50 4533.29 398.835 3642.52 5336.87 4524.91 4355.35 4807.19
50 4784.8 405.899 3892.93 5646.35 4845.11 4488.21 5056.63
50 5031.74 419.974 4172.66 5963.48 5065.83 4713.41 5295.36
50 5279.93 426.169 4414.28 6135.62 5279.32 4980.81 5587.87
50 5537.63 437.605 4673.15 6360.43 5567.04 5267.97 5863.61
50 5808.78 430.738 4923.37 6596.83 5882.84 5470.65 6114.83
50 6058.86 450.797 5155.63 6875.11 6158.41 5722.37 6368.43
50 6342.6 458.747 5413.79 7152.57 6470.85 6054.39 6661.62
50 6623.29 477.923 5625.27 7539.92 6697.59 6297.23 6939.43
50 6883.13 499.847 5763.92 7813.43 6947.58 6473 7265.75
50 7155.29 494.856 6085.65 8106.35 7243.6 6788.53 7593.21
50 7422.18 508.443 6430.34 8370.14 7514.97 7097.38 7819.56
50 7674.56 516.126 6584.74 8587.8 7731.54 7376.22 8106.29
50 7923.25 520.452 6770.35 8887.05 8010.45 7602.01 8266.24
50 8188.57 529.904 7020.81 9149.09 8276.47 7941.36 8575.7
50 8445.38 522.91 7344.78 9322.08 8522.45 8180.5 8821.11
50 8702.2 541.08 7492.11 9651.35 8756.66 8392.85 9076.6
50 8957.78 544.49 7660.33 9813.93 9050.52 8634.87 9393.1
50 9229.64 554.847 7964.61 10273.1 9363.05 8883.19 9607.97
50 9494.85 566.601 8157.56 10571.5 9631.46 9076.62 9938.77
50 9754.67 582.736 8301.04 10769.3 9876.22 9393.04 10121.5
50 10015.2 586.069 8668.52 10993 10163.9 9642.3 10434.3
50 10277.5 581.682 8909.58 11269.1 10404.5 9868.64 10736.4
50 10540.4 585.011 9097.64 11556.6 10606.4 10130.7 10921.4
50 10819.4 586.682 9353.09 11814.4 10877.8 10392.2 11175.8
50 11087.7 598.816 9656.8 12134.2 11180 10627.4 11478.4
50 11352.2 618.483 9774.81 12462.3 11391.8 10879 11769.5
50 11613.3 619.511 10192.5 12761.3 11656.2 11104.6 12067.5
50 11878.4 624.438 10540.1 12993.6 11888.8 11408.7 12370.8
50 12140.7 638.711 10801.5 13239.2 12141.1 11603.7 12662.8
50 12415.1 630.945 11127.6 13500.6 12421.4 11861.1 12897.9
50 12681.4 641.084 11465.5 13863.6 12672.4 12150 13184.8
50 12955.9 632.394 11680.5 14082.7 12971.8 12497.8 13385
50 13227 609.25 12046 14358.5 13302.8 12717.4 13593.5


==> traveliterationsMarkers2cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 323.162 94.3264 142.844 517.804 311.319 259.963 394.674
50 677.242 177.521 384.365 1068.03 633.169 572.955 776.261
50 1055.13 223.502 502.012 1603.45 1054.97 931.009 1188.94
50 1423.59 271.439 544.957 2093.6 1433.96 1257.26 1610.9
50 1782.68 289.699 1080.93 2368.14 1808.68 1569.33 1979.09
50 2139.23 303.118 1481.83 2836.68 2162.22 1917.49 2368.2
50 2458.71 374.19 1655.22 3275.28 2455.09 2213.49 2672.4
50 2803.26 435.456 1822.22 3638.77 2810.59 2489.72 3091.91
50 3109.91 467.995 2054.34 3886.62 3167.55 2731.56 3489.18
50 3392.36 462.56 2375.71 4182.04 3429.32 3000.74 3774.52
50 3704.08 487.134 2765.52 4533.63 3742.97 3299.11 4157.41
50 4030.33 499.469 3027.75 4902.91 4068.37 3610.8 4427.89
50 4320.87 510.425 3458.21 5286.42 4263.58 3915.55 4722.59
50 4659.55 509.739 3798.57 5736.37 4633.37 4229.21 5011.28
50 4924.18 528.027 3895.1 5906.15 4875.95 4503.84 5321.78
50 5224.42 530.566 3987.03 6269.73 5182.87 4922.14 5552.28
50 5530.49 607.011 4155.67 6691.55 5485.32 5041.2 5944.32
50 5862.25 584.396 4730.9 7246.05 5836.1 5437.51 6300.95
50 6188.49 633.34 5086.24 7886.25 6054.48 5717.27 6627.28
50 6481.4 696.221 5297.68 8534.36 6350.76 5954.74 6971.04
50 6801.31 782.916 5531.81 9108.26 6691.63 6284.56 7289.29
50 7136.53 809.669 5952.68 9709.34 7024.9 6587.62 7649.04
50 7452.51 835.019 6115.18 10222.3 7430.25 6910.52 7893.23
50 7774.46 865.695 6191.27 10366.7 7715.39 7221.56 8339.48
50 8060.48 891.068 6285.59 10910.6 8005.88 7485.01 8561.08
50 8333.51 870.917 6390.39 11044.7 8345.58 7762.1 8717.21
50 8654.93 894.115 6728.79 11244.8 8608.53 8120.39 9130.25
50 8957.97 908.202 6785.9 11668.5 8932.52 8400.73 9516.67
50 9233.5 916.54 6859.54 11913.8 9127.54 8642.87 9890.25
50 9514.51 946.502 7183.63 12269 9462 8814.96 10208.7
50 9782.83 945.487 7517.99 12459.4 9657.55 9053.13 10502.7
50 10101.4 965.93 7653.12 12854.5 9942.43 9408.01 10723.3
50 10412.3 987.775 7940.34 13195.6 10315.6 9829.61 10979.9
50 10709.9 1026.27 8174.92 13527 10537.6 10068.5 11436.5
50 11016.1 1030 8568.75 13659.7 11009.8 10414 11612.6
50 11321.6 1025.87 9239.77 13979.4 11269.9 10505.4 11807.7
50 11613.8 1054.46 9239.77 14397.2 11512.9 10978.9 12187
50 11919.1 1061.09 9757.42 14927.6 11871.4 11276.6 12421.6
50 12202.6 1101.59 10152.5 15217.7 12166.9 11490.8 12865.4
50 12505.4 1116.86 10193.6 15668.6 12508.8 11609.9 13172.2
50 12789.7 1130.38 10428.6 16188.1 12800.8 11884.8 13497.7
50 13105.5 1120.3 10663.6 16474.6 13097.5 12243.9 13820.5
50 13395.9 1121.61 10922.2 16769.5 13374.5 12557 14144.2
50 13676.8 1135.86 11115.4 16954.1 13704.7 12895 14345.3
50 13937.6 1137.21 11229.9 17198.4 13997.3 13177.3 14550.6
50 14205.1 1137.4 11290.3 17356.3 14166.6 13460.3 14976.7
50 14496.3 1130.13 11480.6 17388.5 14474.6 13797.6 15200.6
50 14794.2 1111.97 11785.3 17519 14701.4 14158.7 15398.1
50 15101.1 1116.07 12053.8 17851.1 15119.3 14390.4 15703.9
50 15380.1 1128.5 12469.6 18287.8 15344.6 14689.2 15950.4


==> traveliterationsMarkers2cEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 231.474 65.0609 92.776 364.868 233.599 190.652 273.465
50 471.308 89.2666 275.264 651.011 473.156 412.588 514.573
50 680.84 125.907 466.208 1008.37 665.907 585.422 770.72
50 886.236 154.377 624.51 1242.4 875.535 757.452 996.407
50 1078.52 178.889 692.161 1523.83 1047.84 946.717 1220.36
50 1236.76 206.222 811.579 1807.81 1212.67 1094.39 1352.55
50 1406.18 227.903 929.093 1944.95 1401.86 1226.12 1535.01
50 1587.41 250.784 1107.98 2140.25 1556.5 1379.11 1746.99
50 1752.42 278.317 1262.46 2349.7 1745.66 1525.13 1953.85
50 1908.5 308.693 1358.68 2524.76 1870.81 1663.1 2154.5
50 2084.11 313.74 1492.57 2781.66 2069.83 1837.11 2292.91
50 2248.76 307.419 1631.62 2838.95 2255.63 2005.61 2435.55
50 2391.4 324.505 1709.17 3068.5 2396.47 2154.21 2600.72
50 2544.44 327.565 1956.69 3388.96 2533.12 2325.13 2746.44
50 2696.69 323.872 2156.45 3559.74 2674.24 2480.85 2886.25
50 2842.86 337.983 2245.8 3773.93 2824.69 2559.51 3061.27
50 3000.73 353.33 2254.3 3955.02 2991.2 2763.43 3152.98
50 3151.64 368.996 2333.48 4222.66 3160.99 2893.38 3303.16
50 3331.5 362.792 2561.45 4364.21 3320.05 3069.41 3530.28
50 3499.38 374.348 2718.96 4651.76 3502.72 3198.41 3680.57
50 3650.46 392.596 2953.76 4807.78 3577.6 3388.71 3912
50 3797.09 409.792 3045.2 4998.93 3725.97 3545.39 4107.24
50 3966.18 409.915 3191.04 5245.86 3891.68 3682.76 4250.14
50 4090.99 406.613 3378.08 5441.96 4042.78 3828.53 4408.07
50 4233.13 414.949 3456.57 5559.5 4159.78 3937.7 4550.84
50 4353.95 431.831 3519.2 5705.9 4286.94 4073.54 4612.77
50 4501.79 457.174 3598.52 5958.98 4459.14 4201.68 4782.49
50 4643 466.804 3677.6 6130.02 4657.03 4315.63 4955.68
50 4786.63 461.97 3780.75 6130.2 4844.57 4440.32 5068.11
50 4923.45 474.037 3855.82 6190.95 4996.69 4571.32 5224.02
50 5074.61 475.588 3995.67 6366.06 5138.94 4695.27 5397.86
50 5207.97 456.502 4106.43 6415.43 5222.92 4903.15 5530.61
50 5353.83 464.82 4229.46 6581.81 5400.52 5011.31 5672.31
50 5506.06 461.713 4505.34 6686.77 5512.87 5177.68 5817.05
50 5637.79 474.67 4540.67 6817.32 5653 5310.55 6013.37
50 5782.86 482.276 4664.2 6999.56 5803.49 5457.07 6145.74
50 5923.03 470.454 4876.89 7044.05 5946 5604.94 6270.56
50 6056.91 494.532 4916.55 7222.76 6046.23 5762.38 6437.84
50 6203.46 515.346 4934.05 7388.08 6228.57 5841.4 6642.26
50 6337.24 507.516 5039.08 7533.72 6378.52 5987.74 6690.08
50 6486.45 493.944 5129.78 7645.66 6486.66 6155.14 6828.95
50 6620.69 517.937 5208.38 7774.41 6577.5 6265.4 7023.21
50 6757.54 502.249 5330.96 7832.8 6726.16 6436.11 7160.7
50 6889.84 504.566 5450.47 7916.81 6824.42 6555.56 7321.68
50 7032.23 523.904 5569.38 8100.21 6998.4 6738.95 7440.71
50 7183.96 531.277 5662.45 8211.17 7168.7 6827.92 7575.41
50 7330.97 537.769 5766.61 8447.55 7291.33 6949.9 7696.66
50 7484.39 548.069 5937.93 8689.54 7427.39 7106.77 7847.52
50 7634.15 554.445 6124.03 8769.88 7600.58 7275.17 8052.83
50 7780.99 552.156 6146.31 8859.67 7810.47 7406.17 8205.34


==> traveliterationsMarkers2cEI0.000030.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 187.414 46.6514 72.3154 288.421 181.288 164.038 220.169
50 354.321 63.7595 212.461 493.983 363.008 312.636 399.245
50 494.936 75.9805 327.26 668.918 487.859 444.559 542.953
50 637.839 96.3245 433.202 828.059 647.169 566.904 704.803
50 755.672 114.662 506.785 1028.69 787.856 676.169 831.08
50 877.068 128.627 597.029 1176.78 894.409 824.315 963.614
50 984.159 134.927 666.637 1290.5 969.564 908.717 1045.65
50 1110.92 162.054 777.684 1420.27 1098.69 1000.64 1229.86
50 1227.34 171.653 925.768 1609.58 1193.66 1103.35 1356.13
50 1362.26 195.032 991.49 1812.22 1350.06 1227.1 1522.28
50 1477.22 217.505 1021.44 1888.97 1491.5 1322.43 1628.21
50 1584.04 240.711 1109.55 1980.83 1628.56 1385.11 1747.5
50 1701.53 253.668 1185.38 2236.77 1745.06 1490.72 1853.79
50 1818.64 278.07 1232.27 2409.27 1883.92 1605.59 2005.48
50 1924.58 295.864 1232.67 2581 1977.67 1746.91 2113.72
50 2039.37 319.387 1289.68 2669.7 2047.23 1881.78 2278.54
50 2154.85 341.017 1382.14 2845.29 2143.56 1964.82 2434.69
50 2249.82 360.785 1386.97 3007.73 2220.23 2038.94 2538.23
50 2359.99 366.556 1586.72 3168.03 2347.22 2131.68 2680.37
50 2475.34 389.042 1715.96 3283.13 2435.15 2166.04 2841.17
50 2580.32 401.329 1824.44 3310.15 2563.65 2279.56 2929.37
50 2717.48 408.931 1956.2 3457.69 2738.44 2406.18 3038.38
50 2830.08 415.888 2064.73 3582.59 2829.85 2539.16 3175.37
50 2948.8 424.057 2191.35 3632.31 2972.54 2635.73 3281.44
50 3069.47 429.815 2265.01 3764.79 3097.13 2772.96 3378.29
50 3165.11 447.783 2265.75 3876.26 3187.26 2902.49 3485.32
50 3277.97 462.733 2288.54 4061.1 3341.07 2950.44 3644.8
50 3385.4 480.72 2291.33 4229.69 3478.28 3115.83 3788.1
50 3488.48 495.323 2291.71 4394.92 3538.43 3205.81 3905.33
50 3594.27 503.978 2373.72 4551.41 3586.23 3260.48 3977.6
50 3705.04 522.331 2387.37 4708.48 3744.68 3265.62 4148.54
50 3800.77 522.748 2529.18 4819.95 3828 3350.63 4228.95
50 3914.98 528.248 2668.86 4938.2 3951.52 3501.98 4323.26
50 4017.25 543.746 2669.25 5088.19 4081.2 3627.06 4367.47
50 4127.13 553.685 2741.53 5163.1 4190.49 3695.07 4516.55
50 4236.16 562.922 2783.16 5241.42 4261.29 3844.63 4613.48
50 4338.77 576.022 2840.47 5374.31 4363.78 3919.31 4733.18
50 4450 568.722 2924.62 5431.39 4459.58 4084.29 4917
50 4538.94 557.024 3108.04 5520.87 4565.07 4248.29 5004.89
50 4636.07 562.359 3317.54 5642.17 4661.21 4370.93 5132.25
50 4739.8 574.646 3400.08 5778.01 4784.08 4518.87 5252.74
50 4846.51 578.578 3521.21 5933.51 4890.59 4592.45 5329.29
50 4949.09 578.923 3639.58 6069.1 4969.61 4714.98 5393.77
50 5045.47 594.316 3791.22 6160.84 5091.77 4784.52 5513.78
50 5146.96 599.277 3893.61 6231.65 5219.92 4926.07 5564.53
50 5251.01 617.854 3896.92 6399.57 5324.36 4990.14 5686.09
50 5358.45 622.045 3897 6476.36 5425.66 5024.6 5799.57
50 5461.51 629.453 3942.29 6616.34 5526.6 5177.05 5951.26
50 5576.3 640.767 4034.63 6826.9 5598.83 5309.38 6096.94
50 5697.58 653.743 4105.11 7040.2 5729.8 5406 6188.39


==> traveliterationsMarkers2cEI0.000100.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 125.783 36.9136 55.1328 223.136 123.633 99.4564 150.242
50 247.351 54.6854 126.307 366.272 245.824 210.357 289.775
50 363.869 67.9584 211.23 503.978 354.515 319.076 410.908
50 468.854 90.6378 237.922 658.431 472.702 415.225 544.158
50 579.412 117.592 274.609 805.209 576.13 511.77 679.72
50 676.166 135.121 311.512 957.426 678.356 610.68 775.13
50 762.883 153.922 342.221 1080.63 766.126 692.404 861.695
50 841.094 169.628 342.288 1166.86 863.685 778.507 923.643
50 919.684 189.121 388.282 1299.7 925.936 823.202 1040.19
50 998.572 207.988 466.081 1439.8 1044.74 830.02 1142.12
50 1076.37 221.53 557.237 1526.24 1104.56 920.009 1248.35
50 1160.13 231.759 620.752 1681.04 1150.12 954.843 1335.5
50 1240.9 247.241 761.004 1814.27 1217.76 1051.12 1458.4
50 1331.66 271.082 839.663 1901.32 1284.58 1140.91 1585.42
50 1414.15 277.337 950.354 1977.51 1377.97 1245.72 1675.89
50 1479.17 290.33 1018.31 2023.7 1438.73 1261.6 1770.67
50 1553.79 307.213 1026.49 2076.29 1532.17 1315.54 1856.08
50 1630.36 322.241 1074.28 2211.72 1596.39 1381.4 1937.45
50 1710.19 333.56 1114.21 2373.36 1640.46 1433.43 1987.55
50 1790.21 361.303 1114.4 2489.99 1735.41 1518.4 2086.16
50 1852.88 375.012 1114.41 2597.72 1849.79 1589.84 2111.08
50 1933.05 396.678 1124.58 2661.08 1945.88 1618.57 2140.14
50 2010.51 413.931 1134.81 2763.14 2023.56 1679.11 2220.79
50 2085.91 427.949 1134.95 2931.29 2068.13 1763.06 2322.78
50 2167.27 437.964 1135.31 3001.31 2147.58 1820.33 2406.7
50 2249.67 441.863 1167.27 3093.95 2258.75 1878.59 2536.26
50 2335.07 434.204 1286.85 3245.43 2333.7 1976.5 2598
50 2414.02 431.162 1286.97 3268.85 2413.99 2055.26 2695.92
50 2489.77 439.177 1357.78 3310.16 2551.47 2122.1 2815.24
50 2564.54 453.775 1371.47 3371.62 2643.43 2234.57 2881.55
50 2648.54 471.505 1371.6 3538.56 2711.2 2307.12 2971.29
50 2730.68 490.088 1371.6 3637.24 2783.86 2379.3 3080.09
50 2820.27 508.076 1371.6 3790.17 2844.1 2522.11 3183.34
50 2906.77 523.101 1371.6 3897.77 2917.41 2614.3 3265.59
50 2992.6 531.755 1434.26 4023.96 2979.3 2721.45 3360.6
50 3074.85 535.493 1655.74 4213.49 3014.16 2721.63 3441.96
50 3152.18 541.294 1809.44 4284.65 3052.2 2854.87 3551.72
50 3225.17 552.296 1944.25 4461.76 3173.82 2876.51 3637.28
50 3299.05 561.516 1944.32 4554.04 3250.48 2945.06 3735.81
50 3386.63 581.815 1944.39 4714.12 3354.03 3028.58 3839.3
50 3460.63 586.652 1944.59 4777.26 3447.27 3095.71 3910.04
50 3539.01 601.443 1993.97 4939.83 3512.68 3194.29 4044.41
50 3614.69 597.975 2043.43 4965.48 3577.79 3281.52 4062.6
50 3693.7 604.142 2043.66 5010.21 3661.61 3327.11 4117.08
50 3772.25 613.585 2044.14 5136.88 3715.77 3405.03 4169.33
50 3859.02 635.109 2082.55 5307.36 3801.94 3509.04 4275.1
50 3947.69 639.858 2121.48 5394.27 3915.89 3611.35 4364.72
50 4019.58 652.851 2246.43 5584.72 3974.26 3634.53 4405.74
50 4095.17 674.097 2328.04 5709.74 4092.69 3691.45 4485.3
50 4178.21 689.784 2364.29 5852.01 4158.08 3741.46 4615.41


==> traveliterationsMarkers2cEI0.400000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 345.635 105.007 118.473 614.719 355.376 275.606 406.545
50 508.37 98.8111 305.967 763.015 517.774 449.797 575.377
50 681.001 128.219 409.726 899.58 665.853 610.465 766.631
50 850.07 157.679 501.043 1100.76 861.258 741.922 963.932
50 1009.74 194.114 576.724 1382.56 999.511 882.568 1184.62
50 1156.48 232.692 664.918 1612.38 1123.88 978.989 1371.09
50 1303.57 267.998 667.819 1800.87 1275.84 1084.04 1511.52
50 1444.21 310.5 700.619 1974.55 1438.3 1201.77 1692.92
50 1564.55 350.853 839.805 2233.54 1584.58 1292.82 1851.76
50 1677.04 396.764 975.028 2439.19 1655.94 1351.77 1957.53
50 1764.21 439.72 975.028 2595.02 1708.79 1408.12 2104.25
50 1838.39 477.548 975.028 2836.6 1832.12 1459.11 2211.72
50 1900.07 514.94 975.028 3037.66 1948.31 1526.23 2278.57
50 1962.78 540.674 975.028 3119.08 1960.21 1560.99 2303.85
50 2029.84 566.987 975.029 3233.43 1988.26 1640.91 2396.37
50 2103.66 601.965 975.031 3414.35 2010.87 1659.41 2471.54
50 2165.71 639.853 975.031 3526.43 2049.4 1671.81 2551.68
50 2218.31 664.035 975.032 3553.22 2115.65 1692.93 2714.97
50 2267.01 693.824 975.034 3553.23 2208.91 1692.93 2819.03
50 2319.19 724.152 975.034 3682.12 2294.75 1692.93 2877.71
50 2368.83 753.452 975.034 3717.31 2364.94 1692.93 2983.37
50 2420.78 790.264 975.034 3737.86 2411.49 1692.93 3062.29
50 2459.32 820.652 975.034 3861.79 2434.59 1712.11 3100.69
50 2503.56 857.405 975.034 4104.09 2513.92 1712.11 3180.54
50 2537.79 888.496 975.034 4324.14 2527.49 1712.11 3198.78
50 2572.97 925.91 975.034 4582.02 2527.5 1712.11 3252.54
50 2610.75 965.741 975.034 4764.11 2527.5 1712.11 3316.06
50 2642.12 999.32 975.035 4880.46 2527.5 1712.11 3506.78
50 2671.09 1031.73 975.035 4995 2527.53 1712.12 3507.67
50 2695.11 1059.18 975.035 5065.97 2527.56 1712.12 3507.67
50 2721 1089.8 975.035 5159.77 2540.72 1712.12 3585.81
50 2743.41 1118.96 975.035 5182.44 2553.9 1712.12 3668.53
50 2761.43 1141.88 975.035 5193.66 2566.98 1712.12 3702.54
50 2784.16 1165.65 975.035 5307.34 2580.03 1743.94 3717.31
50 2808.37 1191.92 975.035 5498.34 2580.03 1892.02 3717.31
50 2830.15 1219.48 975.035 5726.07 2580.03 1960.05 3717.31
50 2848.48 1243.66 975.035 5911.58 2580.03 1970.25 3717.31
50 2866.11 1270.72 975.036 6131.92 2580.03 1970.25 3752.01
50 2889.88 1298.28 975.037 6248.15 2580.03 1970.25 3786.93
50 2912.71 1322.62 975.039 6270.75 2593.29 1970.25 3786.93
50 2939.17 1340.55 975.039 6311.66 2616.72 1970.26 3821.69
50 2962.98 1357.18 975.039 6347.58 2660.24 1970.26 3856.62
50 2979.09 1372.34 975.039 6383.45 2660.24 1970.26 3856.62
50 2995.49 1387.63 975.039 6383.45 2660.24 1970.26 3856.62
50 3017.82 1410.31 975.039 6383.45 2660.24 1970.26 3856.79
50 3039.47 1430.64 975.039 6383.45 2660.24 1970.26 3856.8
50 3057.37 1444.05 997.745 6383.45 2660.24 1970.26 3886.85
50 3073.98 1459.99 1020.45 6417.38 2672.99 1970.26 4060.71
50 3091.96 1473.02 1020.45 6451.24 2795.84 1970.26 4060.71
50 3112.64 1491.38 1020.45 6451.24 2842.91 1992.81 4131.46


==> traveliterationsMarkers2cEI0.600000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 320.302 96.1331 144.27 512.291 320.81 243.011 381.168
50 557.262 107.167 351.7 769.567 566.945 481.33 637.17
50 797.583 150.626 521.104 1142.42 796.139 684.756 914.516
50 1036.84 190.18 601.409 1464.5 1042.71 887.756 1187.42
50 1257.07 221.873 867.844 1638.75 1243.15 1037.62 1430.57
50 1485.07 243.448 1073.64 2046.47 1489.56 1281.09 1658.04
50 1675.41 257.474 1112.11 2308.54 1680.57 1456.86 1865.22
50 1861.53 289.716 1158.72 2384.58 1881.24 1628.12 2118.54
50 2033.21 324.301 1159.48 2575.48 2037.05 1846.35 2193.69
50 2186.3 370.009 1194.42 2794.15 2138.84 1937.21 2511.15
50 2327.6 394.339 1194.42 2980.54 2301.6 2114.44 2602.04
50 2467.27 407.202 1244.45 3215.27 2461.28 2272.26 2741.44
50 2598.97 429.264 1307.96 3381.97 2636.27 2348.64 2852.91
50 2731.86 469.903 1410.27 3627.39 2789.5 2401.17 3025.47
50 2849.56 521.206 1594.4 3843.53 2897.8 2541.93 3218.54
50 2980.62 575.11 1672.8 4188.57 2990.11 2541.93 3376.88
50 3117.99 620.751 1757.52 4385.25 3202.46 2637.98 3543.8
50 3243.5 664.674 1757.52 4496.57 3352.8 2780.55 3733.67
50 3366.86 698.887 1777.19 4602.38 3412.06 2940 3847.06
50 3471.04 735.492 1834.45 4782.01 3476.13 2974.11 4034.09
50 3575.5 758.443 1838.99 5009.23 3584.89 2974.11 4106.29
50 3697.57 788.947 1838.99 5103.11 3723.54 3111.63 4244.75
50 3810.62 815.827 1869.93 5226.42 3826.29 3172.33 4446.01
50 3921.47 831.868 1900.85 5261.29 3890.08 3255.87 4549.83
50 4037.44 864.333 1900.85 5386.23 4067.8 3410.53 4691.75
50 4156.1 891.88 1939.94 5558.43 4212.66 3544.43 4815.43
50 4281.5 921.935 1980.08 5592.54 4409.65 3774.85 5053.69
50 4404.77 961.848 2052.69 5721.33 4630.77 3812.21 5246.96
50 4529.27 1001.31 2052.69 5915.11 4824.04 3851.24 5340.51
50 4650.08 1042.5 2052.69 6198.48 4834 4113.28 5480.2
50 4759.27 1081.66 2052.69 6337.36 4926.26 4234.68 5524.37
50 4884.53 1153.59 2052.69 6795.04 5070.76 4318.57 5760.29
50 4994.18 1215.12 2052.69 7105.63 5118.76 4318.57 5866.72
50 5084.2 1259.29 2052.69 7344.45 5200.54 4318.57 6004.13
50 5185.84 1313.57 2052.69 7544.68 5330.13 4352.68 6098.4
50 5282 1347.51 2052.69 7703.62 5442.92 4399.23 6221.88
50 5367.9 1359.91 2159.17 7891.07 5551.69 4559.67 6308.47
50 5465.41 1387.67 2209.01 8156.1 5605.53 4634.04 6431.15
50 5557.14 1423.72 2209.01 8445.12 5641.57 4753.11 6556.07
50 5659.11 1471.88 2245.48 8577.37 5820.66 4817.96 6697.2
50 5755.41 1517.4 2281.95 8706.99 5890.97 4851.57 6843.39
50 5861.57 1566.39 2322.99 8900.46 5981.82 4885.18 6988.72
50 5968.17 1615.8 2393.71 9127.87 6071.55 4945.28 7182.25
50 6058.81 1644.36 2499.93 9235.36 6143.99 4953.41 7333.25
50 6154.33 1676.84 2552.9 9322.15 6319.7 5061.78 7551.75
50 6264.99 1717.87 2552.9 9469.73 6436.1 5281.33 7789.91
50 6371.44 1740 2620.94 9680.32 6437.49 5372.3 7992.62
50 6472.79 1757.22 2723.28 9837.36 6631.24 5394.84 8021.49
50 6582.34 1798.19 2757.86 9931.76 6766.06 5560.01 8085.86
50 6684.03 1826.13 2758.18 10018.5 6839.54 5624.32 8147.62


==> traveliterationsMarkers2cEI0.700000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 331.822 99.6106 138.064 622.604 317.965 266.845 387.992
50 614.694 127.592 359.214 866.568 626.623 526.065 691.597
50 874.266 163.72 526.324 1253.87 889.081 773.956 964.149
50 1128.18 191.056 709.107 1467.95 1113.87 1000.06 1283.32
50 1372.88 225.656 905.024 1932.09 1359.22 1200.45 1535.55
50 1583.65 283.483 1010.66 2331.02 1606.23 1359.82 1808.82
50 1800.28 318.948 1132.72 2671.52 1833.97 1537.5 2008.01
50 2030.36 352.542 1309.57 2967.02 2037.92 1766.07 2240.45
50 2232.03 367.295 1452.23 3063.63 2221.01 1999.04 2469.55
50 2428.59 371.938 1616.29 3267.57 2424.5 2212.97 2642.57
50 2623.83 429.386 1677.53 3476.85 2690 2414.45 2925.46
50 2802.97 454.679 1947.65 3723.77 2794.63 2503.41 3157
50 2975.11 468.284 2020.21 3867.21 2998.96 2602.66 3358.7
50 3127.83 468.618 2096.14 4017.69 3181.12 2758.62 3444.95
50 3303.89 484.571 2300.15 4238.68 3300.37 2997.44 3630.04
50 3497.32 496.257 2332 4486.72 3511.91 3146.02 3851.71
50 3688.24 523.238 2496.56 4773.78 3690.02 3303.58 4095.24
50 3893.93 514.109 2878.91 4846.6 3924.84 3501.14 4320.53
50 4073.27 533.138 2971.63 5026.89 4125.4 3654.2 4496.93
50 4246.33 551.805 3213.73 5269.63 4279.34 3848.08 4649.39
50 4417.11 553.972 3363.37 5396.45 4437.57 3954.69 4824.27
50 4574.95 570.214 3431.47 5617.88 4560.88 4199.76 4953.48
50 4736.91 600.247 3520.37 5919.37 4715.47 4317.45 5152.09
50 4902.57 640.81 3620.91 6144.84 4837.05 4481.41 5409.86
50 5071.62 650.375 3719.94 6267.76 4970.14 4642.13 5485.19
50 5264.73 668.959 3720.26 6657.43 5211.38 4844.41 5712.23
50 5444.84 703.23 3783.11 6977.6 5417.26 5050.95 5897.22
50 5631.86 722.162 3974.74 7198.31 5604.09 5139.41 6032.68
50 5827.68 734.823 4266.83 7486.44 5821.15 5340.71 6256.95
50 6011.77 753.812 4386.18 7840.39 6038.56 5540.87 6407.75
50 6184.34 767.387 4509.81 8061.55 6228.61 5694.84 6544.01
50 6338.33 775.521 4513.56 8320.14 6390.89 5885.11 6807.67
50 6496.81 779.792 4555.05 8413.06 6543.97 5973.53 7058.05
50 6641.74 768.463 4600.64 8426.09 6616.92 6135.94 7254.52
50 6810.15 765.942 4761.41 8487.47 6748.24 6341.09 7435.01
50 6973.82 782.107 5068.42 8548.81 6858.1 6483.97 7604.5
50 7131.27 793.215 5171.05 8548.81 7020.28 6633.49 7801.12
50 7290.34 816.766 5221.95 8723.25 7210.38 6808.59 8002.31
50 7465.29 829.111 5256.74 8858.12 7384.57 7020.33 8261.39
50 7654.94 874.066 5261.99 9238.3 7596.85 7159.95 8458.85
50 7822.1 906 5307.38 9488.48 7776.5 7377.07 8618.63
50 8013.3 940.991 5372.25 9678.89 8041.23 7516.19 8774.84
50 8201.86 967.851 5469.83 10102.6 8194.28 7761.76 8944.64
50 8386.2 984.571 5490.86 10362 8382.3 7908.78 8961.51
50 8564.03 996.415 5747.93 10695.2 8506.97 8067.71 9206.92
50 8736.48 1019.85 6100.67 10931.7 8725.88 8201.65 9412.04
50 8908.18 1053.79 6281.68 11254.4 8916.88 8340.31 9536.08
50 9075.39 1060.55 6479.89 11349.9 9090.87 8459.95 9821.43
50 9267.69 1076.92 6586.31 11521.3 9275.9 8681.54 10012.6
50 9434.27 1081 6700.08 11705.9 9424.89 8896.36 10275.3


==> traveliterationsMarkers2random.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 258.612 73.6381 138.915 463.7 256.762 206.233 314.222
50 521.487 103.923 270.148 701.038 518.357 459.473 609.283
50 776.569 119.9 507.758 1020.41 794.569 676.64 858.51
50 1036.79 138.516 780.463 1251.85 1049.83 911.37 1157.19
50 1295.53 145.03 924.521 1592.92 1280.18 1192.94 1415.86
50 1541.96 164.442 1046.93 1896.59 1540.89 1440.53 1625.13
50 1823.69 178.845 1304.28 2179.11 1819.1 1709.01 1920.52
50 2089.72 188.322 1476.31 2524.62 2080.04 1975.55 2209.75
50 2376.74 216.21 1670.96 2794.94 2372.69 2252.68 2518.31
50 2643.51 227.775 1880.25 3064.33 2658.55 2501.65 2813.05
50 2901.39 233.085 2121.79 3392.2 2891.63 2740.01 3041.97
50 3169.6 239.535 2437.67 3658.58 3178.11 3034.26 3344.98
50 3423.01 235.64 2748.6 3973.31 3416.47 3300.6 3605.29
50 3682 237.57 3055.15 4171.72 3675.97 3526.35 3860.88
50 3933.52 253.887 3291.42 4503.32 3914.59 3791.36 4127.57
50 4190.56 265.911 3496.31 4791.55 4178.64 4023.56 4362.76
50 4443.9 268.707 3793.98 5070.41 4423.06 4271.38 4571.62
50 4714.9 294.798 4016.22 5472.33 4706.21 4526.73 4900.84
50 4974.77 300.512 4236.79 5778.83 4936.27 4779.78 5186.31
50 5224.69 302.617 4457.43 6005.82 5206.13 5034.63 5399.54
50 5472.39 312.587 4664.55 6270.25 5498.09 5266.64 5666.95
50 5731.25 313.059 4975.86 6544.39 5763.05 5511.24 5908.71
50 5995.72 311.525 5259.29 6809.38 6029.55 5770.82 6148.98
50 6265.77 305.987 5568.14 7166.11 6271.33 6082.52 6426.9
50 6519.64 330.226 5736.06 7545.97 6540.35 6291.39 6725.98
50 6795.74 343.238 6015.71 7851.21 6814.15 6497.27 6997.05
50 7068.64 367.708 6332.22 8285.57 7067.75 6791.94 7289.51
50 7337.12 388.368 6609.69 8705.12 7328.25 7084.53 7572.23
50 7611.55 408.895 6806.5 8936.27 7606.41 7374.84 7851.34
50 7872.34 400.741 7042.04 9200.09 7874.48 7567.66 8082.6
50 8147.48 406.534 7328.98 9497.86 8180.46 7905.75 8358.27
50 8408.49 413.541 7546.67 9867.72 8457.64 8164.27 8599.51
50 8654.59 408.025 7849.27 10136.1 8672.92 8381.29 8885.28
50 8912.17 408.386 8101.86 10465.8 8961.43 8644.72 9112.19
50 9154.11 408.413 8238.16 10710.8 9180.53 8885.58 9370.55
50 9412.73 415.784 8448.63 11023.9 9394.43 9164.22 9673.3
50 9669.21 426.919 8670 11289.6 9660.08 9363.89 9911.14
50 9924.68 431.832 8913.65 11522.5 9940.67 9667.64 10209.5
50 10182.8 443.523 9151.32 11853.8 10191.7 9869.05 10499
50 10449.5 447.037 9505.28 12162.2 10464.4 10180.6 10764.7
50 10717.4 453.644 9780.61 12392.6 10714.4 10387.1 11014.6
50 11006.4 460.882 10024.6 12693 10991.2 10698.2 11299.3
50 11274 472.424 10216.2 12879.1 11279 10949.1 11528.2
50 11542 492.072 10414 13121.8 11551 11180.6 11872.1
50 11807.7 507.741 10585.1 13443.1 11813.6 11451.2 12123
50 12060.9 515.665 10741.4 13666.3 12043.2 11733.6 12421.1
50 12326.7 530.152 10995.7 13933 12299 11939.8 12700.7
50 12605.6 525.59 11256.1 14180.1 12567.9 12240.3 12995.2
50 12865.4 523.812 11579.9 14463.3 12820.4 12606.2 13248.9
50 13125.2 549.618 11745.1 14893.4 13084.5 12850.8 13470.9


==> traveliterationsMarkersNNPcEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 299.606 91.6801 93.4994 498.565 303.678 238.998 369.376
50 609.178 189.068 299.629 1077.71 606.726 481.293 687.548
50 933.142 243.811 488.956 1425.46 952.512 741.836 1083.83
50 1290.44 321.057 719.619 2022 1312.82 1016.49 1503.59
50 1618.56 357.68 819.57 2312.22 1641.03 1307.46 1900.18
50 1913.79 381.436 937.83 2653.72 1977.71 1696.55 2220.39
50 2232.24 438.117 1283.04 3018.49 2266.9 1978.48 2505.81
50 2567.96 473.945 1491.37 3484.25 2557.37 2311.09 2913.7
50 2849.76 536.373 1717.73 3878.18 2889.09 2491.19 3198.45
50 3178.32 540.461 1995.59 4424.51 3162.39 2873.84 3526.13
50 3490.27 577.293 2296.03 4848.93 3520.11 3111.14 3893.13
50 3794.1 634.538 2403.25 5410.25 3858.61 3311.04 4242.54
50 4109.8 702.636 2577.51 5691.59 4080.41 3635.13 4609.09
50 4421.14 759.57 2982.16 6465.6 4329.02 3988.38 4836.74
50 4707.98 745.944 3137.97 6551.7 4687.06 4197.07 5161.36
50 4993.58 784.596 3582.13 6892.55 4929.02 4328.01 5553.12
50 5273.62 798.671 3745.62 7216.33 5238.18 4595.27 5843.44
50 5609.8 822.826 3893.8 7442.19 5572.53 4907.21 6255.35
50 5953.85 861.24 4185.19 8031.19 6005.7 5219.72 6605.93
50 6238.6 910.971 4598.59 8233.62 6330.43 5427.9 6947.03
50 6536.66 933.276 4830.49 8591.27 6669.99 5719.44 7255.08
50 6814.98 1008.75 4894.57 8742.75 6988.51 5954.49 7575.9
50 7117.68 1027.91 5065.11 9239.84 7326.76 6252.66 7810.7
50 7383.18 1047.22 5360.62 9395.34 7541.12 6459.86 8185.7
50 7685.23 1069.38 5630.26 9749.92 7956.68 6677.55 8436.21
50 7993.14 1030.71 5764.41 10194.9 8200.15 7122.58 8724.67
50 8294.6 1062 6108.66 10597.6 8394.63 7502.58 9037.33
50 8569.61 1057.26 6559.68 10832.6 8715.38 7783.73 9302.44
50 8876.59 1036.13 6940.9 11112.3 8970.27 8064.63 9654.48
50 9174.11 1030.22 7431.84 11400.7 9328.37 8328.27 9847.71
50 9483.49 1051.63 7788.64 11698.1 9614.04 8540.37 10267.3
50 9809.65 1057.55 7843.3 11932 9841.95 8875.1 10643.1
50 10114.3 1078.53 7900.34 12270 10117.9 9217.11 10892.1
50 10397.3 1082.06 7900.34 12768.6 10457.5 9623.13 11187.1
50 10695.4 1057.11 8204.13 13120.9 10636.5 9985.31 11336.3
50 10998.8 1068.37 8598.16 13255.1 10865.6 10305.5 11687.4
50 11325.8 1092.89 8974.37 13658.6 11193.8 10646 11981.7
50 11572 1096.01 9389.27 13997.8 11515.6 10820 12245.6
50 11833.8 1111.95 9558.23 14311.8 11758.6 11127.9 12354.1
50 12111.8 1112.37 9765.14 14956.5 11986.8 11356.7 12629.6
50 12424.3 1128.58 9876.86 15191.8 12319 11733.9 12882.8
50 12701.8 1163.04 9930.16 15315.1 12682.9 11921.8 13088.6
50 12974.9 1175.65 9975.81 15775.7 12900.4 12244.4 13367.9
50 13245.9 1198.93 10158.6 15925.2 13188.1 12504.7 13609.2
50 13565.7 1238.37 10349 16374 13362.4 12803.4 13944.2
50 13869.5 1270.42 10640 16852.3 13693 13094.5 14242.5
50 14175.1 1254.87 11143.4 17323.9 13965.3 13371.7 14546.2
50 14485.9 1251.62 11632.6 17599.5 14386.7 13749.4 14660.6
50 14799.9 1264.79 11964.7 18033.6 14633.3 14060.1 14992.4
50 15084.1 1254.17 12223.5 18364.8 15006.8 14390.7 15470.4


==> traveliterationsMarkersNaive200cEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 340.185 111.135 106.728 619.999 317.825 265.557 401.296
50 667.6 197.203 382.459 1080.78 643.896 495.832 774.346
50 976.082 254.645 462.23 1427.31 1016.11 832.513 1152.24
50 1329.69 327.075 489.313 1861.47 1399.47 1056.91 1579.53
50 1635.29 395.878 566.316 2303.16 1700.03 1399.75 1889.34
50 1933.32 432.853 999.565 2745.12 1954.84 1640.16 2262.68
50 2216.4 453.911 1204.59 2976.76 2181.43 1882.06 2530.91
50 2530.18 462.179 1525.27 3413.24 2509.69 2251.41 2936.85
50 2881.32 482.945 1907.01 3921.27 2842.29 2575.75 3216.79
50 3202.38 533.099 2066.42 4329.27 3150.18 2886.11 3606.18
50 3557.22 582.493 2278.26 4739.41 3521.14 3234.02 3969.1
50 3846.37 639.364 2503.73 4995.82 3781.48 3426.86 4258.6
50 4141.33 649.845 2736.34 5446.16 4124.44 3751.06 4523.86
50 4436.85 687.317 2937.03 5949.56 4438.88 4013.95 4864.34
50 4745.32 698.147 3221.97 6129.52 4786.35 4413.4 5234.59
50 5046.06 698.131 3486.33 6485.34 5128.09 4506.81 5570.89
50 5377.07 714.206 3779 6856.54 5409.3 4813.47 5934.31
50 5666.78 729.44 3978.74 7006.18 5608.35 5142.06 6247.21
50 5943.81 704.377 4393.22 7232.25 5968.55 5389.73 6488.8
50 6248.36 674.182 4635.22 7605.88 6187.53 5783.85 6682.64
50 6539.48 702.501 4780.15 8191.87 6481.79 6023 6988.56
50 6828.65 700.076 5056.43 8551.93 6745.45 6328.41 7276.84
50 7090.7 679.021 5534.57 8862.66 7021.52 6536.65 7517.34
50 7368.56 692.327 5800.09 9271.68 7211.91 6876.86 7832.69
50 7663.07 739.791 6029.81 9782.32 7586.79 7185.89 8125.95
50 7974.58 769.448 6327.45 10216.3 7835.9 7415.31 8434.27
50 8249.86 796.331 6691.31 10427.1 8161.43 7707.38 8740.89
50 8521.49 832.613 6990.02 10699.9 8387.45 7922.76 9072.42
50 8828.71 862.788 7147.51 11048.7 8693.15 8184.24 9444.24
50 9101.26 863.895 7315.95 11221.5 8944.96 8444.68 9602.02
50 9381.14 880.767 7522.08 11535.7 9224.41 8773.35 9828.7
50 9671.33 886.5 7745.02 11829.2 9507.54 8944.99 10169.6
50 9937.62 885.992 7884.24 12078.6 9891.06 9314.75 10584.8
50 10234.8 900.144 8100.23 12248.2 10104 9606.41 10845.4
50 10523 901.497 8518.05 12613.8 10410.7 9996.02 10982.4
50 10833.2 946.311 8776.62 13005.7 10725 10191.5 11361.9
50 11105.2 959.491 8814.47 13267.9 10961.8 10460.3 11641.7
50 11393.3 1005.94 9048.4 13876.6 11174.8 10649.6 11972.9
50 11672.5 1032.78 9316.27 14257 11456.1 11001 12146.8
50 11946.6 997.711 9581.9 14344.6 11830.6 11252.6 12507.9
50 12237.4 1025.07 9823.04 14547.2 12175.1 11540.5 12824.1
50 12514.9 1035.45 10105.8 14756.6 12565.8 11909.8 13095.9
50 12813.8 1046.4 10415.2 15105.7 12788.6 12198.5 13415.7
50 13112.6 1061.66 10926.1 15626.7 12958.7 12480 13723.7
50 13428.4 1121.46 11191.6 16005.2 13283.2 12771.2 14104.8
50 13734 1132.36 11511.1 16473.5 13577.5 13024.3 14432.5
50 14017.9 1161.95 11700.6 16857.1 13900.1 13309 14847.7
50 14307.8 1198.1 11791.9 17386.4 14215.3 13609.2 15112.8
50 14608.9 1216.34 12074.9 17772.1 14476.9 13896.9 15453
50 14911.3 1249.03 12450 18327 14675.6 14164.5 15746.2


==> traveliterationsMarkersNaivecEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 342.164 103.678 109.272 589.215 335.308 261.383 416.896
50 651.201 165.84 362.179 1171.89 644.495 547.607 764.104
50 931.901 260.162 398.909 1534.95 921.677 768.848 1130.56
50 1213.54 307.408 686.344 1938.6 1225.89 921.516 1465.6
50 1533.17 343.108 842.992 2129.74 1521.28 1241.57 1790.35
50 1858.33 420.137 955.672 2696.37 1778.21 1588.83 2154.26
50 2166.68 421.657 1052.34 3109.71 2143.63 1863.28 2478.93
50 2477.34 452.999 1417.56 3418.95 2444.81 2245.8 2817.6
50 2786.34 481.534 1530.54 3839.09 2783.12 2549.37 3124.76
50 3133.21 528.473 1772.5 4299.94 3030.98 2812.63 3555.83
50 3442.19 559.511 1974.15 4517.27 3344.92 3151.92 3880.53
50 3736.14 580.188 2429.44 4950.38 3655.27 3360.45 4152.14
50 4043.67 658.888 2598.04 5423.44 3890.65 3619.54 4574.29
50 4346.84 704.574 2773.49 5965.31 4233.65 3868.72 4866.6
50 4624.4 730.744 3165.97 6452.48 4549.31 4079.2 5162.44
50 4897.71 746.062 3528.52 6680.44 4764.05 4311.2 5291.53
50 5213.15 791.665 3747.56 6950.4 5113.46 4624.4 5726.2
50 5491.36 834.706 3783.32 7586.13 5416.98 4900.3 5983.23
50 5764.34 845.026 3876.68 7763.74 5606.94 5260.15 6204.5
50 6042.91 902.09 4048.24 8087.48 5866.59 5442.24 6539.85
50 6371.32 945.773 4313.62 8488.23 6183.53 5814.98 6958.2
50 6679.09 958.708 4548.51 8642.15 6584.23 5923.82 7476.4
50 7005.38 991.372 4870.84 9048.67 6917.57 6243.82 7969.97
50 7289.77 999.452 5199.44 9448.2 7108.51 6483.24 8197.75
50 7574.9 976.317 5522.16 9775.52 7444.76 6840.24 8386.39
50 7874.01 1004.57 5803.91 10000.7 7648.98 7106.22 8574.62
50 8168.26 1029.68 6339.08 10376.7 7991.35 7386.96 8879.35
50 8455.73 1059.82 6428.09 10725.5 8392.37 7740.17 9350.53
50 8727.08 1094.26 6701.47 10878 8672.59 7897.36 9586.77
50 9009.21 1144.9 6933.11 11435.5 8934.5 8257.83 9907.5
50 9314.34 1159.39 7219.52 11756.2 9181.32 8548.33 10205.7
50 9626.99 1176.23 7481.05 12325.9 9526.72 8811.05 10547.1
50 9930.35 1164.37 7660.26 12371.7 9892.38 9045.06 10746.5
50 10218.7 1171.14 8013.89 12746.7 10173.6 9483.42 10984.3
50 10522.3 1189.17 8112.71 13158.4 10595.3 9688.21 11449.8
50 10820.1 1183.68 8496.22 13434.8 10797.7 10009.1 11798.9
50 11102.1 1229.3 8771.93 13923.5 11012.1 10292.1 11934.3
50 11408.8 1247.02 9002.29 14284 11314.8 10529.1 12160.8
50 11693.9 1253.95 9326.08 14592.7 11631.5 10816.7 12439.2
50 11967.5 1253.26 9530.01 14764 11886 11173.3 12894
50 12273 1261.09 9643.74 15069 12190.3 11320.3 13130.2
50 12562.4 1235.34 10015 15238 12485.6 11688.6 13395.7
50 12873.7 1260.46 10192.5 15778.5 12724 12047.6 13780.2
50 13131.8 1282.87 10432 16180.8 12910.9 12165 14159.3
50 13439.3 1331.74 10436 16481.2 13271.5 12349.4 14464
50 13729.4 1399.8 10497.8 17083.5 13534.4 12625.8 14961.2
50 13995.7 1445.8 10703.4 17533.2 13748.7 12982.5 15221.3
50 14303.1 1482.63 11098.3 17877.1 14109.7 13278.7 15372.1
50 14611.8 1484.22 11511.8 18025.7 14423.3 13643.8 15693.7
50 14901.3 1506.7 11948.1 18263.5 14762 13954.3 15891.4


==> traveliterationsMarkerscEI0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 320.006 97.8061 119.051 634.462 305.475 254.066 372.477
50 648.182 147.128 362.722 954.006 630.113 560.111 746.65
50 971.128 192.76 547.686 1400.77 977.598 857.234 1099.75
50 1300.85 263.36 712.749 1879.56 1287.32 1104.36 1468.94
50 1646.4 318.154 901.744 2341.13 1646.28 1371.68 1784.53
50 1977.04 340.907 1230.22 2584.37 2032.1 1670 2215.08
50 2301.33 365.577 1519.88 3009.24 2379.08 2028.49 2553.97
50 2665.85 333.34 1852.57 3280.61 2641.93 2449.34 2928.39
50 2984.16 370.466 2179.61 3630.05 3011.78 2721.67 3315.14
50 3276.13 377.665 2484.97 4102.19 3326.45 3004.04 3538.46
50 3571.74 434.971 2640.85 4524.65 3569.97 3367.68 3774.81
50 3877.39 464.002 2890.66 4967.46 3858.53 3667.41 4099.98
50 4187.02 480.811 3206.98 5141.36 4205.62 3880.18 4458.78
50 4485.55 490.032 3517.48 5403.68 4459.31 4153.42 4837.9
50 4797.3 511.042 3767.58 5880.84 4792.4 4450.6 5160.28
50 5084.01 539.4 4108.17 6446.25 5062.7 4643.31 5527.04
50 5374.32 564.577 4343.28 6557.57 5332.47 5016.46 5772.95
50 5606.63 604.215 4427.01 6827.79 5620.61 5186 5978.49
50 5860.38 607.092 4686.59 7272.3 5818.5 5466.12 6233.21
50 6177.7 633.665 4696.8 7635.77 6237.39 5751.52 6507.26
50 6499.69 672.814 4696.8 8090.65 6523.52 6095.91 6884.22
50 6783.61 717.937 4988.15 8374.41 6813.19 6284.28 7297.09
50 7080.07 717.01 5090.8 8824.39 7133.12 6624.24 7575.91
50 7396.51 703.35 5542.8 8974.31 7476.13 6845.64 7914.21
50 7682.75 727.595 5657.25 9272.26 7600.77 7168.21 8263.54
50 7984.84 742.221 5685.72 9406.67 8028.78 7464.12 8432.28
50 8281.33 763.503 6117.45 9818.19 8482.72 7869.77 8774.41
50 8583.02 783.946 6572.35 10069.6 8721.84 8071.24 9148.03
50 8858.23 803.683 6830.07 10300.3 8981.57 8368.82 9461.05
50 9140.03 843.946 6852.74 10697.3 9240.02 8599.68 9848.39
50 9444.38 865.985 7263.22 11124.8 9516.44 8807.63 10133.5
50 9728.99 854.104 7506.35 11501.6 9886.66 9242.15 10392.4
50 10024.7 893.778 7640.56 11804.8 10157 9414.16 10687.5
50 10333.4 898.398 8163.35 12228.6 10565.5 9682.21 10933.2
50 10586.1 887.603 8464.93 12343.7 10717.9 9931.83 11218.1
50 10878.2 906.214 8809.5 12520.9 11007.5 10077 11549
50 11164.5 942.103 9046.02 12940.1 11240.8 10483.6 11898.2
50 11478.8 982.876 9509.54 13220.2 11575 10666.2 12189.5
50 11778 1021.53 9633.59 13654.7 11898.8 10923.1 12565.7
50 12090.5 1042.45 9717.26 13972 12188.1 11225.1 12867.4
50 12437.4 1069.95 9830.85 14492.3 12423 11498.8 13238.3
50 12755.6 1099.37 10001.6 14760.7 12850.5 11935.2 13644.3
50 13020.2 1099.87 10236.5 14890.7 13041.1 12156.7 13958.9
50 13321.1 1142.2 10417.7 15293.1 13285.5 12498.8 14356.5
50 13591.9 1163.5 10771.9 15595.3 13575.2 12766.6 14602.7
50 13883.3 1174.84 10957.1 15996.8 13829.4 13014.9 14957.9
50 14175.3 1196.87 11108.4 16380.3 14121.7 13264 15189.6
50 14492.9 1229.52 11534.1 16862.5 14361.9 13470 15578.5
50 14815.5 1240.41 11927.5 17009.9 14662.4 13857.4 15875
50 15103.6 1273.61 12092.6 17189.3 14934.1 14231.5 16041.8


==> traveliterationsMarkerscEI0.000010.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 240.843 64.7546 106.823 406.686 238.351 191.378 295.04
50 461 104.467 220.046 757.129 472.819 390.683 522.311
50 684.933 139.155 443.171 1134.73 672.201 589.13 751.806
50 901.788 165.432 443.171 1394.4 893.127 778.104 981.376
50 1113.4 191.818 446.719 1682.2 1103.63 1001.44 1211.56
50 1298.59 221.603 565.158 1814.87 1275.16 1164.57 1465.97
50 1490.81 258.567 748.417 2179.56 1504.13 1328.79 1670.68
50 1679.53 273.213 916.527 2218.34 1677.67 1479.11 1845.73
50 1907.01 281.23 1131.59 2516.08 1886.63 1734.71 2089.15
50 2111.9 291.528 1187.49 2680.92 2112.4 1981 2286.27
50 2318.54 303.836 1366.98 2915.88 2312.09 2169.21 2519.88
50 2509.08 309.753 1574.42 3079.65 2513.34 2341.06 2720.15
50 2707.6 333.719 1877.23 3371.5 2735.42 2502.95 2950.07
50 2897.21 357.265 2218.96 3625.27 2903.9 2632.46 3122.41
50 3075.94 369.898 2361.1 3822.32 3043.12 2817.29 3320.33
50 3280.49 376.55 2537.25 4123.7 3291.43 3024.37 3537.7
50 3460.07 367.633 2877.8 4251.95 3496.78 3115.35 3675.39
50 3638.81 398.149 2949.77 4674.97 3668.22 3259.28 3872.35
50 3824.81 417.437 3058.97 4989.68 3860.01 3498.65 4078.03
50 4009.46 427.368 3182.34 5103.55 4017.35 3746.22 4292.1
50 4174.13 433.235 3390.62 5248.72 4195.96 3835.67 4427.06
50 4359.93 447.234 3480.42 5325.99 4409.08 4007.2 4673.44
50 4530 450.902 3599.24 5628.09 4542.82 4186.31 4868.03
50 4725.61 477.283 3768.97 5804.76 4722.58 4340.17 5090.81
50 4906.81 487.952 3853.52 6004.96 4879.2 4548.03 5237.53
50 5086.55 500.836 3976.86 6191.05 5086.1 4722.54 5431.84
50 5260.25 513.185 4249.91 6316.16 5277.63 4922.81 5652.8
50 5438.36 519.213 4339.99 6533.1 5466.94 5015.25 5820.63
50 5594.66 516.53 4629.4 6740.38 5611.1 5211.98 5963.93
50 5758.06 519.384 4867.54 6911.92 5731.51 5360.73 6276.36
50 5927.59 529.118 5018.19 6995.17 5895.57 5529.31 6378.23
50 6099.71 544.383 5147.21 7137.15 6116.37 5612.44 6531.2
50 6265.76 551.946 5284.04 7294.96 6330.55 5805.77 6643.16
50 6433.81 551.477 5437.79 7430.29 6455.46 6011.65 6842.78
50 6591.01 567.412 5532.06 7644.49 6638.49 6111.59 7030.79
50 6760.61 608.21 5695.57 7894.07 6810.35 6213.12 7191.3
50 6943.81 591.796 5852.98 8121.17 6949.05 6404.28 7358.95
50 7120.99 607.135 5903.22 8289.34 7087.65 6618.39 7563.3
50 7288.96 620.383 6115.63 8526.18 7303.44 6751.44 7699.72
50 7468.71 623.887 6239.22 8827.28 7499.75 6934.08 7968.68
50 7656.21 621.552 6338.74 8926.65 7685.91 7180.64 8088.96
50 7826.53 629.069 6548.7 8962.37 7916.51 7336.27 8212.02
50 8021.72 651.879 6667.28 9178.87 8093.52 7543.99 8406.26
50 8210.24 651.47 6975.57 9439.38 8220.33 7721.22 8616.67
50 8394.03 678.004 7087.2 9750.66 8430.72 7869.89 8851.1
50 8570.36 682.474 7323.61 9823.94 8584.54 7996.89 8996.74
50 8768.86 681.774 7417 10060 8835.77 8199.79 9178.44
50 8963.54 698.911 7503.91 10376.1 8998.81 8362.69 9384.46
50 9164.67 685.813 7686.67 10690.3 9180.66 8682.78 9614.87
50 9339.74 676.353 7948.98 10771.3 9373.59 8809.77 9758.39


==> traveliterationsMarkerscEI0.000030.txt <==
n mean stddev min max median quart1 quart3
72 0 0 0 0 0 0 0
72 188.978 44.8087 101.469 296.409 186.35 160.865 226.099
72 351.582 78.9634 164.775 526.156 351.72 289.739 397.01
72 515.424 109.882 164.775 728.342 502.983 444.396 597.523
72 664.797 127.148 321.44 984.376 656.796 582.184 737.574
72 813.494 142.124 449.617 1141.29 823.36 723.383 907.601
72 962.701 174.183 541.604 1401.87 976.94 862.431 1048
72 1099.8 182.218 638.146 1532.32 1113.86 1009.73 1191.57
72 1238.68 205.264 640.722 1640.17 1259.13 1121.69 1366.09
72 1371.05 213.92 643.311 1736.28 1381.76 1268.51 1513.97
72 1505.23 241.071 701.834 1959.23 1515.63 1382.72 1672.36
72 1659.88 265.871 759.382 2131.56 1701.84 1551.67 1820.07
72 1787.03 283.105 782.148 2324.28 1816.74 1666.36 1966.59
72 1904.85 291.373 808.022 2431.37 1935.77 1810.37 2068.74
72 2044.26 309.44 869.085 2628.06 2071.43 1921.14 2217.86
72 2181.44 317.645 983.068 2806.48 2207.53 2015.81 2338.34
72 2329.55 323.423 1079.69 2905.88 2357.35 2155.69 2498.65
72 2477.89 326.645 1196.01 3104.17 2503.69 2330.66 2662.81
72 2624.34 332.015 1266.76 3344.83 2648.34 2454.13 2800.61
72 2763.43 326.355 1616.37 3428.69 2761.52 2575.46 2950.58
72 2898.43 322.89 1820.48 3500.07 2898.93 2691.56 3080.81
72 3030.08 337.394 1922.68 3723.95 3046.45 2788.08 3228.83
72 3154.14 342.728 2044.55 3871.22 3172.48 2934.5 3398.03
72 3277.77 336.511 2247.59 3919.05 3299.47 3102.28 3515.72
72 3405.65 349.22 2315.87 4066.67 3406.34 3235.32 3621.79
72 3537.2 366.853 2461.65 4282.8 3549.29 3342.98 3776.68
72 3658.6 380.807 2672.28 4466.81 3643.83 3440.95 3942.56
72 3797 395.492 2798.17 4651.7 3786.53 3595.55 4089.65
72 3938.05 414.095 2880.03 4857.37 3963.01 3657.36 4253.13
72 4065.15 418.072 3097.92 5051.42 4069.52 3752.42 4336.05
72 4192.47 423.766 3202.23 5162.84 4241.16 3878.04 4508.48
72 4331.85 425.017 3399.29 5268.08 4354.88 4026.34 4627.67
72 4463 437.967 3592.06 5469.06 4462.81 4164.07 4776.08
72 4582.08 458.986 3719.07 5566.31 4564.15 4260.14 4907.08
72 4714.61 464.568 3853.86 5724.09 4719.47 4386.46 5010.56
72 4837.68 472.504 3933.27 5872.53 4793.23 4490.09 5179.32
72 4961.94 475.304 3985.88 5926.76 4981.49 4595.6 5312.12
72 5097.59 494.067 4133.78 6035.58 5165.5 4713.41 5428.98
72 5232.14 507.784 4235.06 6346.45 5278.06 4837.89 5612.89
72 5372.53 523.669 4330.29 6589.22 5423.39 4975.43 5755.69
72 5510.92 537.645 4435.6 6747.39 5514.61 5062.77 5920.46
72 5641.36 542.669 4522.36 6885.82 5691.97 5186.97 6008.16
72 5788.69 554.357 4688.01 7019.75 5825.84 5339.1 6155.61
72 5921.31 560.723 4770.01 7019.75 5952.5 5534.51 6280.83
72 6060.45 554.326 4901.69 7172.79 6056.64 5658.71 6447.53
72 6191.12 551.829 5067.81 7286.26 6180.87 5758.51 6653.16
72 6327.86 544.957 5068.02 7459.75 6348.96 5886.99 6688.11
72 6478 548.729 5088.9 7690.9 6479.38 6087.65 6790.61
72 6620.28 545.532 5172.34 7817.24 6648.71 6199.98 6911.14
72 6746.96 550.11 5275.4 8005.63 6783.84 6296.44 7041.87
72 6880.43 554.57 5390.07 8202 6968.61 6396.52 7198.24


==> traveliterationsMarkerscEI0.400000.txt <==
n mean stddev min max median quart1 quart3
30 0 0 0 0 0 0 0
30 138.056 30.2641 101.185 209.722 137.993 111.494 151.327
30 221.552 33.7502 164.242 310.73 224.025 197.277 243.776
30 300.299 39.3637 227.544 414.015 303.049 280.374 324.497
30 378.489 40.0937 295.592 490.839 375.68 352.913 406.905
30 456.042 46.1223 373.056 565.203 458.642 415.625 492.186
30 531.833 54.0178 439.119 647.759 528.374 490.435 566.933
30 613.828 54.4426 536.516 743.139 612.04 571.322 639.722
30 687.578 54.1383 607.434 808.931 685.22 649.066 719.225
30 769.667 54.4551 680.477 887.462 761.022 735.531 813.513
30 850.455 57.0267 741.992 958.729 839.175 804.964 879.737
30 926.896 60.9555 811.822 1039.58 925.954 878.304 980.089
30 998.703 64.8371 853.716 1108.09 1007.02 962.744 1043.32
30 1086.59 68.3185 939.416 1201.88 1100.82 1033.63 1132.79
30 1167.81 68.329 1017.99 1300.98 1180.01 1116.22 1205.03
30 1243.77 76.4527 1065.95 1363.54 1254.98 1193.47 1300.51
30 1326.35 80.9004 1131.84 1437.19 1334.61 1296.17 1388.54
30 1398.29 78.8567 1212.08 1517.51 1407.33 1342.92 1456.65
30 1482.32 76.4792 1315.96 1590.42 1492.83 1427.29 1544.2
30 1563.87 79.2935 1381.4 1700.81 1567.3 1511.1 1636.26
30 1642.98 86.7255 1452.01 1811.43 1648.33 1580.09 1717.26
30 1726.48 89.7899 1536.28 1921.95 1735 1662.08 1807.39
30 1806.2 88.4422 1624.75 1966.67 1819.88 1748.49 1858.69
30 1884.89 95.1468 1694.92 2040.66 1893.91 1815.35 1945.52
30 1963.97 102.509 1732.52 2139.72 1977.65 1888.33 2034.97
30 2045.33 108.595 1776.54 2213.9 2057.88 1980.16 2119.58
30 2117.24 110.515 1840.69 2287.88 2139.28 2046.96 2189.08
30 2193.54 115.099 1898.73 2385.72 2219.09 2124.48 2281.73
30 2268.99 122.579 1936.1 2480.08 2292.12 2201.55 2354.81
30 2345.13 123.917 2039.89 2592.17 2383.03 2280.33 2429.96
30 2426.3 124.819 2130.81 2679.84 2448.38 2362.58 2510.17
30 2505.41 128.456 2185.07 2743.97 2530.01 2442.09 2584.95
30 2579.96 131.991 2224.5 2846.89 2600.22 2510.53 2659.26
30 2661.17 137.597 2283.86 2893.99 2689.57 2588.56 2755.08
30 2738.06 151.592 2330.84 2983.75 2774.54 2653.14 2842.34
30 2813.14 158.381 2379.6 3040.5 2848.08 2726.04 2919.87
30 2893.15 160.465 2474.02 3123.62 2946.54 2792.14 3006.98
30 2967.51 171.668 2542.96 3208.69 3014.39 2839.68 3084.5
30 3041.42 176.834 2629.52 3306.82 3100.69 2898.68 3160.51
30 3118.51 186.951 2703 3424.23 3177.13 2971.07 3232.63
30 3197.23 188.219 2795.77 3479.56 3228.93 3036.46 3330.51
30 3275.59 205.41 2837.24 3567.29 3327.35 3109.94 3431.26
30 3351.13 211.148 2912.67 3638.04 3422.74 3195.9 3503.13
30 3428.59 215.999 2945.94 3709.81 3509.41 3262.99 3605.65
30 3505.4 223.671 2985.7 3813.24 3559.95 3358.37 3673.87
30 3572.16 233.221 3026.54 3896.86 3643.16 3423.16 3765.04
30 3642.21 237.339 3095.08 3963.28 3702.04 3492.6 3819.27
30 3719.83 241.408 3149.19 4048.57 3767.44 3566.29 3904.67
30 3799.72 253.928 3176.26 4173.77 3871.08 3637.73 3999.78
30 3872.75 264.75 3215.51 4297.67 3919.39 3698.66 4076.23
30 3948.45 268.966 3259.11 4339.69 4012.22 3761.67 4157.54

==> traveliterationsMarkersrandom.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 265.853 65.0092 126.451 400.849 268.351 227.009 312.927
50 532.701 115.148 293.41 771.034 554.266 458.631 590.66
50 786.571 146.923 544.135 1106.72 760.103 677.934 897.82
50 1032.71 168.995 678.03 1453.69 1039.48 916.123 1154.13
50 1303.96 185.947 902.333 1781.53 1277.92 1184.45 1433.46
50 1561.37 212.948 1142.3 2144.11 1545.42 1417.02 1679.03
50 1844.86 245.026 1317.05 2353.87 1852.92 1686.34 2007.29
50 2103.79 278.554 1414.25 2692.2 2126.27 1919.16 2260.25
50 2372.32 305.679 1637.63 3049.12 2380.39 2199.74 2548.19
50 2627.05 297.431 1936.38 3236.03 2628.52 2407.87 2802.71
50 2885.62 302.667 2223.72 3492.51 2890.02 2648.77 3081.63
50 3122.31 297.839 2430.02 3646.16 3139.18 2892.28 3304.81
50 3376.42 294.358 2705.21 3921.84 3369.97 3182.82 3592.64
50 3638.94 296.625 3037.55 4308.43 3643.45 3422.82 3816.83
50 3911.36 301.626 3338.02 4622.84 3943.68 3671.57 4110.27
50 4164.43 318.67 3483.88 5007.38 4169.5 3996.92 4327.44
50 4424.52 307.085 3748.63 5196.72 4436.76 4238.29 4608.75
50 4679.02 298.681 4061.96 5451.84 4682.62 4501.01 4855
50 4945.06 289.695 4333.41 5647.49 4932.32 4732.39 5163.22
50 5210.35 312.922 4543.98 5855.06 5189.4 5001.59 5458.42
50 5466.06 306.609 4841.44 6071.97 5442.13 5227.67 5692.73
50 5733.19 327.075 5032.22 6378.36 5739.21 5516.27 5962.04
50 5997.06 343.012 5249.47 6724.3 5960.19 5796.72 6266.81
50 6250.69 347.188 5435.71 7035.31 6249.03 5973.45 6537.63
50 6531.44 349.071 5747.87 7268.56 6524.52 6311.72 6849.95
50 6801.84 367.53 6027.8 7507.13 6783.31 6541.48 7039.59
50 7083.75 370.424 6357.11 7796.15 7059.72 6815.86 7349.24
50 7347.52 366.176 6673.74 8052.44 7287.69 7120.88 7647.23
50 7624.69 369.098 6925.82 8383.94 7565.37 7479.59 7885.14
50 7895.66 401.665 7151.69 8830.81 7792.18 7693.31 8221.83
50 8143.11 406.641 7356.32 9069.08 8049.46 7926.22 8441.97
50 8402.74 408.62 7604.02 9321.01 8343.68 8110.57 8732.8
50 8641.77 417.94 7840.24 9613.92 8611.72 8401.44 8928.7
50 8909.45 431.099 8103.41 9921.5 8877.41 8661.98 9219.07
50 9194.5 448.621 8345.73 10211.2 9241.4 8886.12 9499.58
50 9442.29 459.305 8592.49 10344.9 9497.78 9106.64 9763.79
50 9690.68 479.914 8721.12 10640.2 9690.07 9402.03 10006.1
50 9943.23 480.914 8898.34 11058 9975.16 9658.18 10238.2
50 10194.1 515.135 9132.75 11284.5 10205.6 9912.97 10565.6
50 10440.8 517.544 9348.03 11579.9 10443.2 10111.3 10792.8
50 10689.2 509.744 9586.02 11841.5 10694.2 10399.1 11055.8
50 10960.8 514.434 9847.6 12200 10960 10644 11249
50 11228.4 519.91 10177.6 12485.3 11230.4 10928.3 11495
50 11488.1 536.512 10353.6 12711.9 11527.2 11155.8 11783.5
50 11756 540.941 10512.1 12904.3 11802 11463.1 12047
50 12020 554.402 10703.1 13234.2 12040.9 11726.1 12327.6
50 12277.6 557.966 11103.1 13567.4 12321.1 11945.5 12604.3
50 12537.5 566.645 11384.6 13839.5 12497.1 12193.5 12910.5
50 12780.7 568.9 11569.1 14116.3 12703.2 12521.2 13154.1
50 13034.6 565.701 11849.7 14466.7 13047.2 12714.7 13328.8


==> traveliterationsMarkersrandom0.000000.txt <==
n mean stddev min max median quart1 quart3
30 0 0 0 0 0 0 0
30 5.6472 187.282 140.573 231.672 187.149 173.887 202.653
30 9.51943 316.125 235.349 414.026 318.046 287.64 350.864
30 13.133 435.153 342.296 575.878 440.847 399.854 462.677
30 17.1812 569.809 420.625 735.976 570.214 515.321 611.972
30 20.6067 682.171 538.674 856.217 692.738 622.057 735.539
30 24.1977 798.774 656.565 929.221 790.226 756.514 877.852
30 27.926 921.853 774.209 1107.69 918.786 883.532 1002.68
30 31.8159 1050.45 903.334 1281.94 1055.5 976.991 1133.31
30 35.5129 1172.95 955.754 1429.88 1198.8 1101.72 1261.52
30 39.2565 1295 1127.01 1545.12 1307.61 1258.06 1369.15
30 42.7099 1408.86 1235.33 1682.81 1428.68 1346.76 1476.11
30 46.5064 1532.91 1381.02 1804.5 1530.19 1484.41 1603.94
30 50.011 1648.15 1448.65 1949.63 1650 1624.56 1706.42
30 53.6367 1767.64 1584.68 2148.53 1766.61 1720.81 1830.86
30 57.243 1886.73 1707.85 2312.36 1888.61 1848.95 1952.65
30 60.8645 2005.38 1824.26 2387.98 2003.81 1964.79 2112.07
30 64.5927 2128.31 1949.73 2509.92 2151.58 2042.72 2209.02
30 68.6296 2261.73 2026.46 2660.7 2301.2 2178.6 2372.87
30 72.3729 2384.38 2140.72 2736.66 2402.06 2313.08 2513.83
30 76.2196 2510.52 2296.07 2824.31 2529 2439.69 2655.58
30 79.751 2627.09 2410.79 2971.41 2635.88 2562.55 2787.01
30 83.2964 2743.54 2491.12 3141.56 2756.76 2698.99 2888.73
30 86.7068 2855.68 2599.78 3293.18 2879.03 2811.05 2996.37
30 90.4371 2978.53 2727.31 3445.21 2984.82 2913.52 3092.47
30 94.2415 3104.16 2843.37 3589.21 3118.53 3004.81 3245.85
30 97.9867 3226.86 3039.8 3751.03 3229.09 3118.87 3365.65
30 101.818 3352.85 3106.57 3881.65 3358.76 3260.67 3484.01
30 105.509 3474.35 3240.67 4031.54 3482.85 3391.94 3587.74
30 109.535 3607.46 3379.05 4137.41 3611.82 3515.67 3729.52
30 112.832 3715.73 3456.96 4199.66 3713.52 3618.57 3822.49
30 116.494 3836.42 3605.16 4363.65 3845.99 3725.31 3978.55
30 120.575 3970.23 3715.96 4482.52 3993.47 3906.59 4084.11
30 124.444 4097.32 3854.13 4654 4098.55 4025.99 4211.65
30 128.027 4215.22 4028.23 4830.62 4210.47 4129.94 4304.06
30 131.575 4331.54 4125.88 4919.1 4342.06 4279.51 4410.75
30 135.123 4448.28 4247.97 5112.97 4480.94 4384.42 4531.76
30 138.533 4559.76 4365.4 5173.24 4581.96 4493.98 4651.53
30 142.331 4684.21 4499.25 5217.92 4699.63 4658.83 4800.65
30 146.177 4810.67 4595.62 5353.15 4852.07 4769.25 4904
30 149.972 4935.71 4744.28 5506.54 4958.79 4863.21 5092.69
30 153.833 5062.57 4864.39 5620.86 5085.96 4988.57 5208.17
30 157.839 5194.07 4973.66 5710.64 5224.43 5126.39 5312.77
30 161.554 5316.13 5071.72 5836.94 5358.5 5233.2 5469.07
30 165.285 5438.42 5213.79 5898.39 5482.91 5373.54 5642.13
30 168.889 5557.11 5385.28 6100.36 5601.75 5501.18 5760.17
30 172.63 5680.21 5494.99 6224.64 5722.71 5622.73 5873.12
30 176.282 5800.41 5580.3 6310.7 5836.05 5736.62 6006.7
30 179.694 5912.53 5706.15 6451.48 5978.26 5863.17 6103.99
30 183.552 6039.56 5782.41 6583.01 6087.99 6000.68 6220.06
30 187.278 6162.29 5864.98 6695.26 6238.25 6096.09 6345.07


==> traveliterationsMarkersrandom1.000000.txt <==
n mean stddev min max median quart1 quart3
30 0 0 0 0 0 0 0
30 197.303 29.3451 140.949 257.232 197.57 174.314 218.602
30 316.201 41.4891 221.863 427.614 312.874 294.676 335.25
30 439.682 60.2575 276.063 592.098 447.771 388.66 469.011
30 558.977 75.0808 369.968 755.341 547.968 523.341 604.602
30 672.603 80.7844 506.34 826.809 657.411 621.035 730.614
30 795.727 86.44 647.47 981.524 781.52 737.098 872.009
30 919.84 96.7596 771.326 1132.69 922.47 826.82 997.504
30 1046.34 110.208 866.874 1260.44 1058.59 950.716 1128.73
30 1176.3 113.423 1000.94 1371.35 1189.14 1059.65 1268.99
30 1304.2 125.089 1097.81 1511.41 1313.35 1213.14 1394.25
30 1423.4 128.144 1175.87 1678.16 1408.79 1317.91 1532.08
30 1553.06 131.027 1305.58 1782.25 1564.16 1430.87 1657.6
30 1682.04 126.858 1484.09 1888.07 1704.68 1554.11 1791.18
30 1808.05 129.764 1578.43 2022.43 1840.97 1691.27 1916.03
30 1936.26 125.654 1700.58 2196.79 1954.88 1818.29 2026.44
30 2060.25 121.423 1807.55 2302.55 2072.42 1950.35 2149.94
30 2181.82 118.155 1941.06 2410.19 2198.86 2097.03 2273.15
30 2306.76 123.285 2074.22 2552.9 2308.19 2207.49 2370.9
30 2431.76 121.008 2187.13 2691.97 2433.07 2337.06 2514.33
30 2562.95 119.589 2266.11 2821.73 2563.71 2492.37 2635.81
30 2692.71 124.64 2379.84 2897.72 2691.3 2628.95 2767.89
30 2817.3 128.951 2516.02 3031.25 2822.45 2745.98 2899.57
30 2945.6 131.486 2664.33 3153.69 2934.68 2855.86 3054.3
30 3068.05 142.112 2764.45 3284.89 3085.04 2960.93 3175.45
30 3187.12 145.675 2874.1 3387.17 3203.98 3099.7 3310.93
30 3308.03 157.92 2944.71 3535.54 3306.34 3201.53 3437.81
30 3432.34 169.896 3029.87 3689.03 3430.57 3313.84 3572.33
30 3563.27 189.803 3142.96 3898.38 3552.99 3447.82 3700.46
30 3684.26 197.208 3238.59 4047.62 3702.87 3586.53 3803.27
30 3798.98 191.477 3381.17 4194.55 3801.79 3681.16 3899.82
30 3914.28 188.036 3537.23 4288.39 3961.35 3808.68 4038.71
30 4033.72 188.776 3640.05 4414.7 4058.97 3911.01 4157.27
30 4155.06 193.838 3721.17 4509.75 4170.55 4027.31 4291.08
30 4281.72 191.692 3870.39 4639.55 4280.01 4143.68 4413.1
30 4415.59 196.518 4002.31 4808.44 4420.54 4301.68 4532.56
30 4550.66 200.761 4132.71 4992.52 4581.43 4441.67 4662.63
30 4672.64 205.26 4245.32 5115.28 4673.62 4558.72 4758.46
30 4796.63 208.845 4333.9 5274.82 4796 4646.82 4892.71
30 4936.74 216.538 4452.55 5437.93 4927.26 4825.47 5027.73
30 5063.81 225.661 4592.47 5590.89 5075.82 4910.98 5184.03
30 5187.99 225.651 4794.67 5728 5198.72 5002.43 5318.05
30 5323.63 221.563 4985.2 5871.49 5335.42 5159.06 5439.56
30 5448.15 224.716 5135.53 5981.96 5438.48 5307.71 5565.82
30 5578.91 227.085 5238.25 6137.77 5554.67 5445.74 5716.94
30 5711.65 237.505 5321.83 6284.59 5681.87 5574.35 5864.05
30 5837.68 252.637 5405.35 6401.3 5811.26 5684.45 6014.33
30 5959.1 254.656 5506.43 6492.73 5920.94 5820.33 6128.11
30 6085.05 253.445 5654.89 6639.81 6057.13 5910.19 6253.6
30 6204.36 267.593 5724.35 6781.81 6177.69 6021.01 6419.72
30 6316.66 262.037 5870 6863.1 6300.18 6121.74 6500.65


==> traveliterationscEI0.000000.dat <==
n mean min max median quart1 quart3
50 0 0 0 0 0 0
50 255.029 178.068 309.952 265.487 225.5 287.397
50 468.094 378.157 564.004 472.952 436.079 503.075
50 685.582 565.778 835.437 690.326 648.706 728.385
50 896.88 753.198 1058.58 878.135 838.58 964.862
50 1100.67 922.006 1280.11 1088.47 1041.46 1162.88
50 1308.96 1125.27 1569.72 1307.82 1239.58 1380.89
50 1522.87 1275.49 1711.56 1526.62 1452.68 1612.27
50 1752.16 1445.61 1968.8 1751.37 1681.46 1828.19
50 1978.84 1681.99 2169.28 1969.19 1924.76 2065.64
50 2199.58 1831.64 2408.43 2187.85 2121.44 2291
50 2443.18 2073.65 2643.59 2447.79 2347.97 2549.52
50 2667.37 2324.79 2863.12 2659.77 2601.33 2769.04
50 2905.33 2581.3 3139.23 2908.08 2835.51 3018.49
50 3149.18 2826.38 3395.73 3144.85 3050.62 3267.58
50 3382.67 2993.99 3647.22 3378.8 3293.78 3475.09
50 3625.04 3286.58 3934.61 3632.65 3526.12 3744.4
50 3860.84 3479.25 4160.39 3855.46 3756.42 3966.15
50 4092.81 3715.58 4435.92 4093.6 3981.05 4195.57
50 4331.99 3947.3 4637.65 4324.55 4206.67 4477.2
50 4571.03 4227.37 4867.47 4549.13 4441.55 4717.45
50 4816.96 4492.88 5132.98 4785.84 4689.32 4936.68
50 5044.97 4729.21 5369.96 5004.83 4932.38 5194.25
50 5288.37 4980.75 5594.78 5257.19 5174.73 5442.22
50 5517.61 5192.63 5855.5 5485.98 5409.17 5669.47
50 5760.86 5393.12 6165.45 5729.95 5667.67 5914.54
50 5999.72 5658.63 6428.79 5996.69 5896.48 6115.78
50 6234.4 5808.28 6579.01 6241.39 6127.7 6350.93
50 6464.44 6100.97 6836.25 6459.34 6354.22 6585.61
50 6708.2 6233.97 7084.49 6728.6 6577.65 6819.04
50 6944.73 6543.92 7335.83 6936.63 6802.11 7055.71
50 7185.83 6801.49 7579.85 7183.91 7061.01 7296.72
50 7426.61 7096.36 7842.64 7431.57 7261.5 7539.3
50 7663.35 7344.58 8117.18 7668.33 7538.22 7790.44
50 7908.76 7536.36 8388.41 7929.39 7778.61 8026.56
50 8147.61 7790.11 8686.19 8154.51 8012.96 8255.08
50 8395.12 8021.35 8960.73 8392.39 8264.5 8523.25
50 8624.47 8249.89 9250.51 8625.48 8506.16 8734.44
50 8879.66 8445.15 9492.52 8882.51 8732.85 8983
50 9106.47 8729.58 9763.95 9077.89 8953.29 9233.56
50 9350.74 8964.92 9983.42 9320.55 9221.04 9469.22
50 9582.25 9144.43 10234.6 9555.89 9434.27 9672.01
50 9828.7 9383.17 10514.7 9816.79 9669.44 9921.43
50 10066 9640.74 10765.9 10054.2 9911.2 10157.1
50 10316 9875.9 11075.8 10318 10155.9 10423.1
50 10555.4 10048.5 11283.9 10570.3 10388.1 10664.6
50 10793 10335.9 11513.4 10796.4 10615.5 10911.7
50 11042.7 10587 11797.8 11018.6 10879.9 11155.3
50 11278.8 10833.9 12034.2 11285.8 11116.3 11403.3
50 11526.6 11078.9 12249.3 11524.4 11351.7 11648.4
50 11769.4 11335.4 12529.4 11764.1 11565.9 11902.6
n mean min max median quart1 quart3
50 0 0 0 0 0 0
50 260.14 174.024 309.952 277.114 229.047 289.66
50 478.695 370.317 562.933 481.313 447.086 512.266
50 715.939 563.969 830.727 723.077 680.852 762
50 929.351 724.327 1055.32 924.379 872.028 985.498
50 1147.38 940.334 1327.4 1137.76 1090.53 1211.47
50 1367.22 1153.3 1552.4 1371.57 1312.3 1437.89
50 1582.13 1300.76 1839.79 1596.99 1527.44 1641.22
50 1815.02 1494.35 2019.81 1831.17 1744.61 1887.69
50 2033.99 1730.68 2275.45 2038.83 1956.77 2107.86
50 2276.44 2010.75 2481.31 2300.54 2214.01 2349.2
50 2499.15 2204.4 2683.18 2503.55 2450.71 2577.35
50 2740.58 2469.01 2945.89 2759.62 2680.21 2817.42
50 2972.3 2687.88 3195.39 2983.73 2915.56 3040.1
50 3219.91 2938.33 3395.78 3230.79 3148.6 3290.71
50 3457.14 3177.07 3670.32 3465.03 3384.54 3529.94
50 3697.7 3396.14 3912.83 3719.65 3631.87 3775.25
50 3928.11 3605.54 4184.06 3954.27 3856.65 4018.05
50 4175.47 3852.58 4429.37 4173.2 4101.95 4268.73
50 4419.68 4084.29 4672.15 4434.29 4358.87 4510.74
50 4647.22 4233.94 4890.76 4665.43 4563.1 4761.95
50 4889.14 4526.63 5158.58 4922.81 4778.31 4985.41
50 5121.16 4659.63 5447.54 5146.4 4997.78 5255.57
50 5355.99 4969.58 5677.06 5395.81 5219.51 5457.1
50 5590.86 5162.26 5930.26 5603.06 5472.89 5710.87
50 5831.51 5460.04 6171.92 5809.56 5705.31 5985.36
50 6067.04 5695.21 6423.4 6046.13 5932.01 6192.16
50 6304.89 5908.38 6697.63 6282.71 6202.45 6453.73
50 6543.62 6150.4 6932.79 6521.65 6431.18 6693.46
50 6779.95 6355.65 7164.51 6773.04 6678.2 6901.82
50 7013.99 6626.77 7451.91 7009.78 6862.16 7153.3
50 7259.65 6878.26 7693.92 7261.98 7141.93 7403.04
50 7499.95 7113.42 7939 7520.92 7352.21 7640.7
50 7746.31 7370.65 8202.35 7763.59 7595.24 7887.23
50 7981.02 7534.12 8467.86 8010 7860.21 8122.37
50 8228.6 7746.01 8747.63 8257.16 8080.97 8352.37
50 8462.22 7935.92 8959.52 8508.61 8316.19 8610.06
50 8700.65 8240.88 9167.58 8733.76 8506.61 8850.28
50 8946.39 8441.43 9454.97 8978.05 8779.48 9107.67
50 9182.31 8676.59 9696.98 9198.76 8987.41 9343.43
50 9430.07 8956.36 9935.72 9443.46 9261.95 9604.44
50 9677.45 9240.79 10103.3 9679.92 9520.09 9842.37
50 9912.23 9497.29 10401.1 9925.01 9762.45 10071.9
50 10149.2 9742.38 10613 10165.5 10002.7 10291.9
50 10399.6 9969.07 10864.2 10409.9 10269 10528.7
50 10633.3 10235.5 11114.6 10645.5 10487.8 10780.2
50 10876.9 10429.5 11340.4 10889.4 10741.8 11045.7
50 11115.1 10641.4 11550.5 11104.1 10966.7 11286.9
50 11356.8 10883.4 11785.6 11373.6 11166.3 11533.8
50 11596.8 11033.1 12042.9 11593.2 11404.9 11778.3
50 11835.8 11313.2 12317.4 11835.6 11610.1 12007.5
n mean min max median quart1 quart3
1 0 0 0 0 7.90505e-323 3.47665e-310
1 207.771 207.771 207.771 207.771 103.885 103.885
1 449.781 449.781 449.781 449.781 224.891 224.891
1 686.106 686.106 686.106 686.106 343.053 6.78078e+247
1 905.571 905.571 905.571 905.571 452.786 452.786
1 1098.25 1098.25 1098.25 1098.25 549.125 549.125
1 1349.74 1349.74 1349.74 1349.74 674.868 675.66
1 1522.33 1522.33 1522.33 1522.33 761.167 761.167
1 1815.02 1815.02 1815.02 1815.02 907.511 6.78078e+247
1 1948.03 1948.03 1948.03 1948.03 974.013 974.013
1 2171.12 2171.12 2171.12 2171.12 1085.56 1085.56
1 2402.84 2402.84 2402.84 2402.84 1201.42 1202.73
1 2603.33 2603.33 2603.33 2603.33 1301.66 1301.66
1 2816.5 2816.5 2816.5 2816.5 1408.25 1408.25
1 3031.67 3031.67 3031.67 3031.67 1515.84 1515.84
1 3213.25 3213.25 3213.25 3213.25 1606.62 3.67598e+223
1 3464.79 3464.79 3464.79 3464.79 1732.39 1732.39
1 3696.51 3696.51 3696.51 3696.51 1848.25 1848.25
1 3938.52 3938.52 3938.52 3938.52 1969.26 1969.26
1 4190.06 4190.06 4190.06 4190.06 2095.03 2095.03
1 4409.52 4409.52 4409.52 4409.52 2204.76 2204.76
1 4644.68 4644.68 4644.68 4644.68 2322.34 2322.34
1 4919.22 4919.22 4919.22 4919.22 2459.61 2459.61
1 5148.72 5148.72 5148.72 5148.72 2574.36 2574.36
1 5390.73 5390.73 5390.73 5390.73 2695.37 2695.37
1 5670.5 5670.5 5670.5 5670.5 2835.25 2835.25
1 5936.01 5936.01 5936.01 5936.01 2968.01 2968.01
1 6196.73 6196.73 6196.73 6196.73 3098.37 3098.37
1 6453.97 6453.97 6453.97 6453.97 3226.98 3226.98
1 6689.13 6689.13 6689.13 6689.13 3344.57 3344.57
1 6924.48 6924.48 6924.48 6924.48 3462.24 3462.24
1 7208.91 7208.91 7208.91 7208.91 3604.46 3.67598e+223
1 7428.38 7428.38 7428.38 7428.38 3714.19 3714.19
1 7640.27 7640.27 7640.27 7640.27 3820.13 3820.13
1 7812.86 7812.86 7812.86 7812.86 3906.43 3.67598e+223
1 8064.06 8064.06 8064.06 8064.06 4032.03 4032.03
1 8329.52 8329.52 8329.52 8329.52 4164.76 4164.76
1 8600.96 8600.96 8600.96 8600.96 4300.48 4300.48
1 8820.42 8820.42 8820.42 8820.42 4410.21 4410.21
1 9104.85 9104.85 9104.85 9104.85 4552.43 4552.43
1 9324.32 9324.32 9324.32 9324.32 4662.16 4662.16
1 9574.77 9574.77 9574.77 9574.77 4787.38 4787.38
1 9840.23 9840.23 9840.23 9840.23 4920.12 4920.12
1 10065.2 10065.2 10065.2 10065.2 5032.62 5032.62
1 10306.9 10306.9 10306.9 10306.9 5153.44 5153.44
1 10548.5 10548.5 10548.5 10548.5 5274.24 3.67598e+223
1 10756.6 10756.6 10756.6 10756.6 5378.28 5378.28
1 10975.6 10975.6 10975.6 10975.6 5487.81 5487.81
1 11233.2 11233.2 11233.2 11233.2 5616.6 5616.6
1 11475.2 11475.2 11475.2 11475.2 5737.6 5737.6
1 11734.8 11734.8 11734.8 11734.8 5867.41 5867.41
n mean min max median quart1 quart3
1 0 0 0 0 7.90505e-323 3.47666e-310
1 265.512 265.512 265.512 265.512 132.756 132.756
1 532.055 532.055 532.055 532.055 266.027 6.78078e+247
1 756.736 756.736 756.736 756.736 378.368 378.368
1 968.214 968.214 968.214 968.214 484.107 6.78078e+247
1 1162.54 1162.54 1162.54 1162.54 581.272 581.272
1 1332.22 1332.22 1332.22 1332.22 666.11 666.11
1 1588.72 1588.72 1588.72 1588.72 794.362 795.497
1 1834.03 1834.03 1834.03 1834.03 917.016 917.016
1 1967.04 1967.04 1967.04 1967.04 983.518 983.518
1 2254.43 2254.43 2254.43 2254.43 1127.22 1127.22
1 2454.92 2454.92 2454.92 2454.92 1227.46 1227.46
1 2734.99 2734.99 2734.99 2734.99 1367.5 1367.5
1 2916.09 2916.09 2916.09 2916.09 1458.05 1458.05
1 3167.63 3167.63 3167.63 3167.63 1583.82 1583.82
1 3340.23 3340.23 3340.23 3340.23 1670.12 1670.12
1 3575.39 3575.39 3575.39 3575.39 1787.7 1787.7
1 3832.96 3832.96 3832.96 3832.96 1916.48 1916.48
1 4030.22 4030.22 4030.22 4030.22 2015.11 2015.11
1 4263.51 4263.51 4263.51 4263.51 2131.76 2131.76
1 4403.14 4403.14 4403.14 4403.14 2201.57 2201.57
1 4687.57 4687.57 4687.57 4687.57 2343.78 2343.78
1 4967.64 4967.64 4967.64 4967.64 2483.82 2483.82
1 5252.07 5252.07 5252.07 5252.07 2626.04 2631.04
1 5471.54 5471.54 5471.54 5471.54 2735.77 2735.77
1 5723.08 5723.08 5723.08 5723.08 2861.54 2861.54
1 5942.54 5942.54 5942.54 5942.54 2971.27 2971.27
1 6226.98 6226.98 6226.98 6226.98 3113.49 3113.49
1 6446.44 6446.44 6446.44 6446.44 3223.22 3223.22
1 6695.23 6695.23 6695.23 6695.23 3347.62 3347.62
1 6911.37 6911.37 6911.37 6911.37 3455.69 3455.69
1 7083.97 7083.97 7083.97 7083.97 3541.99 3541.99
1 7320.3 7320.3 7320.3 7320.3 3660.15 3660.15
1 7555.65 7555.65 7555.65 7555.65 3777.82 3779.23
1 7781.42 7781.42 7781.42 7781.42 3890.71 3890.71
1 8020.16 8020.16 8020.16 8020.16 4010.08 4010.08
1 8285.67 8285.67 8285.67 8285.67 4142.84 4142.84
1 8435.32 8435.32 8435.32 8435.32 4217.66 4217.66
1 8670.48 8670.48 8670.48 8670.48 4335.24 4335.24
1 8912.49 8912.49 8912.49 8912.49 4456.24 4456.24
1 9196.92 9196.92 9196.92 9196.92 4598.46 4598.85
1 9453.42 9453.42 9453.42 9453.42 4726.71 4726.71
1 9672.3 9672.3 9672.3 9672.3 4836.15 4836.15
1 9982.25 9982.25 9982.25 9982.25 4991.12 4991.12
1 10188.1 10188.1 10188.1 10188.1 5094.05 5094.68
1 10400.5 10400.5 10400.5 10400.5 5200.23 5200.23
1 10674.7 10674.7 10674.7 10674.7 5337.34 5338.34
1 10954.8 10954.8 10954.8 10954.8 5477.38 5477.38
1 11193.5 11193.5 11193.5 11193.5 5596.75 5596.75
1 11405.9 11405.9 11405.9 11405.9 5702.93 5702.93
1 11710.8 11710.8 11710.8 11710.8 5855.41 5855.41
n mean min max median quart1 quart3
1 0 0 0 0 7.90505e-323 3.47666e-310
1 201.788 201.788 201.788 201.788 100.894 100.894
1 352.006 352.006 352.006 352.006 176.003 176.003
1 603.545 603.545 603.545 603.545 301.772 301.772
1 845.144 845.144 845.144 845.144 422.572 422.572
1 995.361 995.361 995.361 995.361 497.68 497.68
1 1266.79 1266.79 1266.79 1266.79 633.397 6.78078e+247
1 1485.87 1485.87 1485.87 1485.87 742.935 742.935
1 1618.87 1618.87 1618.87 1618.87 809.437 809.437
1 1876.44 1876.44 1876.44 1876.44 938.221 6.78078e+247
1 2039.91 2039.91 2039.91 2039.91 1019.95 1019.95
1 2305.42 2305.42 2305.42 2305.42 1152.71 6.78078e+247
1 2556.9 2556.9 2556.9 2556.9 1278.45 1278.45
1 2775.77 2775.77 2775.77 2775.77 1387.89 6.78078e+247
1 3027.31 3027.31 3027.31 3027.31 1513.66 1513.66
1 3176.96 3176.96 3176.96 3176.96 1588.48 1588.48
1 3428.5 3428.5 3428.5 3428.5 1714.25 1716.21
1 3647.96 3647.96 3647.96 3647.96 1823.98 1823.98
1 3932.39 3932.39 3932.39 3932.39 1966.2 1966.2
1 4151.86 4151.86 4151.86 4151.86 2075.93 2077.23
1 4409.31 4409.31 4409.31 4409.31 2204.65 2204.65
1 4674.77 4674.77 4674.77 4674.77 2337.39 2339.58
1 4945.89 4945.89 4945.89 4945.89 2472.94 2472.94
1 5143.49 5143.49 5143.49 5143.49 2571.74 2576.74
1 5317.62 5317.62 5317.62 5317.62 2658.81 2658.81
1 5529.51 5529.51 5529.51 5529.51 2764.76 2764.76
1 5748.59 5748.59 5748.59 5748.59 2874.29 2874.29
1 5921.19 5921.19 5921.19 5921.19 2960.59 2960.59
1 6213.87 6213.87 6213.87 6213.87 3106.94 3.67598e+223
1 6455.88 6455.88 6455.88 6455.88 3227.94 3227.94
1 6721.35 6721.35 6721.35 6721.35 3360.67 3360.67
1 6963 6963 6963 6963 3481.5 3481.5
1 7174.89 7174.89 7174.89 7174.89 3587.45 3587.45
1 7467.48 7467.48 7467.48 7467.48 3733.74 3733.74
1 7738.71 7738.71 7738.71 7738.71 3869.35 3869.35
1 7989.16 7989.16 7989.16 7989.16 3994.58 3994.58
1 8208.17 8208.17 8208.17 8208.17 4104.08 4104.08
1 8500.75 8500.75 8500.75 8500.75 4250.38 4250.38
1 8766.26 8766.26 8766.26 8766.26 4383.13 4383.13
1 9001.62 9001.62 9001.62 9001.62 4500.81 4500.81
1 9236.78 9236.78 9236.78 9236.78 4618.39 4618.39
1 9507.9 9507.9 9507.9 9507.9 4753.95 4753.95
1 9658.11 9658.11 9658.11 9658.11 4829.06 4829.06
1 9909.31 9909.31 9909.31 9909.31 4954.66 4954.66
1 10087.7 10087.7 10087.7 10087.7 5043.84 5043.84
1 10318.6 10318.6 10318.6 10318.6 5159.3 5159.3
1 10560.3 10560.3 10560.3 10560.3 5280.13 5280.13
1 10825.7 10825.7 10825.7 10825.7 5412.86 5412.86
1 11111.1 11111.1 11111.1 11111.1 5555.56 5555.56
1 11323 11323 11323 11323 5661.5 5661.5
1 11574.5 11574.5 11574.5 11574.5 5787.24 5787.24
n mean min max median quart1 quart3
1 0 0 0 0 7.90505e-323 3.47666e-310
1 287.397 287.397 287.397 287.397 143.698 143.698
1 487.881 487.881 487.881 487.881 243.941 6.78078e+247
1 699.77 699.77 699.77 699.77 349.885 349.885
1 974.31 974.31 974.31 974.31 487.155 488.313
1 1220.58 1220.58 1220.58 1220.58 610.289 610.289
1 1475.87 1475.87 1475.87 1475.87 737.933 737.933
1 1711.03 1711.03 1711.03 1711.03 855.514 6.78078e+247
1 1952.69 1952.69 1952.69 1952.69 976.343 976.343
1 2187.85 2187.85 2187.85 2187.85 1093.92 6.78078e+247
1 2388.33 2388.33 2388.33 2388.33 1194.17 1194.17
1 2681.21 2681.21 2681.21 2681.21 1340.6 6.78078e+247
1 2926.29 2926.29 2926.29 2926.29 1463.15 1464.67
1 3203.01 3203.01 3203.01 3203.01 1601.51 1601.51
1 3403.5 3403.5 3403.5 3403.5 1701.75 1701.75
1 3701.28 3701.28 3701.28 3701.28 1850.64 1850.64
1 3943.29 3943.29 3943.29 3943.29 1971.64 1971.64
1 4188.25 4188.25 4188.25 4188.25 2094.12 2094.12
1 4444.75 4444.75 4444.75 4444.75 2222.37 2222.37
1 4695.89 4695.89 4695.89 4695.89 2347.95 2347.95
1 4846.11 4846.11 4846.11 4846.11 2423.05 2423.05
1 5125.88 5125.88 5125.88 5125.88 2562.94 2562.94
1 5377.36 5377.36 5377.36 5377.36 2688.68 2688.68
1 5612.52 5612.52 5612.52 5612.52 2806.26 2806.26
1 5892.29 5892.29 5892.29 5892.29 2946.14 2946.14
1 6025.29 6025.29 6025.29 6025.29 3012.65 3012.65
1 6270.38 6270.38 6270.38 6270.38 3135.19 3135.19
1 6489.84 6489.84 6489.84 6489.84 3244.92 3244.92
1 6703.02 6703.02 6703.02 6703.02 3351.51 3351.51
1 6934.67 6934.67 6934.67 6934.67 3467.34 3467.34
1 7115.74 7115.74 7115.74 7115.74 3557.87 3557.87
1 7400.17 7400.17 7400.17 7400.17 3700.08 3700.08
1 7656.67 7656.67 7656.67 7656.67 3828.34 3828.34
1 7895.41 7895.41 7895.41 7895.41 3947.71 3947.71
1 8175.48 8175.48 8175.48 8175.48 4087.74 4087.74
1 8417.08 8417.08 8417.08 8417.08 4208.54 4208.54
1 8659.09 8659.09 8659.09 8659.09 4329.55 4329.55
1 8910.63 8910.63 8910.63 8910.63 4455.32 4455.32
1 9130.1 9130.1 9130.1 9130.1 4565.05 4565.05
1 9349.11 9349.11 9349.11 9349.11 4674.56 4674.56
1 9600.6 9600.6 9600.6 9600.6 4800.3 4800.3
1 9842.25 9842.25 9842.25 9842.25 4921.13 4921.13
1 10122.3 10122.3 10122.3 10122.3 5061.16 5061.16
1 10330.4 10330.4 10330.4 10330.4 5165.2 5165.2
1 10640.3 10640.3 10640.3 10640.3 5320.17 5320.17
1 10852.2 10852.2 10852.2 10852.2 5426.12 5426.12
1 11150 11150 11150 11150 5575.01 5575.01
1 11415.5 11415.5 11415.5 11415.5 5707.76 5707.76
1 11672 11672 11672 11672 5836.01 5836.01
1 11907.2 11907.2 11907.2 11907.2 5953.6 5953.6
1 12126.3 12126.3 12126.3 12126.3 6063.13 6063.13
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 268.783 203.385 297.782 275.683 271.249 279.768
10 479.996 424.856 538.077 463.772 452.823 516.397
10 733.904 677.704 795.186 740.178 699.395 752.778
10 963.994 909.239 1036.84 957.17 923.994 1014.9
10 1212.33 1126.2 1288.38 1207.77 1189.31 1233.91
10 1433.33 1370.13 1534.9 1415.63 1384.12 1483.19
10 1707.54 1619.35 1806.33 1698.09 1654.56 1770.59
10 1954.09 1855.04 2050.66 1960.91 1893.3 2024.65
10 2215.27 2066.48 2327.38 2217.22 2178.21 2259.81
10 2446.23 2341.02 2529.7 2465.38 2413.12 2496.42
10 2673.78 2491.24 2780.15 2678.94 2661.1 2755.58
10 2913.63 2762.36 3016.48 2929.99 2842.82 2986
10 3160.94 2997.71 3301.18 3192.51 3086.47 3256.34
10 3393.22 3222.33 3572.29 3419.51 3289.96 3456.67
10 3626.42 3385.8 3791.31 3642.32 3588.03 3727
10 3874.6 3650.62 4065.85 3877.09 3823.19 3983.51
10 4088.61 3837.73 4258.26 4083.46 4020.57 4229.31
10 4305.21 4019.3 4509.38 4321.54 4246.39 4408.48
10 4565.03 4317.08 4744.55 4580.63 4512.64 4637.98
10 4763.93 4467.3 4996.53 4797.29 4659.15 4877.28
10 4989.87 4747.37 5183.67 5034.82 4818.91 5094.03
10 5224.21 5003.87 5425.33 5284.61 5070.45 5306.39
10 5473.95 5251.58 5705.4 5510.57 5326.95 5590.98
10 5717.49 5494.13 5924.48 5754.68 5592.24 5846.39
10 5951.89 5709.3 6153.98 6029.87 5798.09 6087.99
10 6192.74 5966.34 6395.99 6204.02 6054.59 6354.53
10 6440.35 6223.91 6647.13 6452.64 6310.6 6599.84
10 6673.17 6459.49 6884.11 6648.53 6492.18 6856.34
10 6894.02 6704.07 7109.88 6826.06 6748.67 7105.2
10 7138.72 6881.67 7364.39 7097.17 7023.6 7336.92
10 7398.12 7126.76 7606.07 7365.42 7311.9 7561.26
10 7646.11 7383.26 7877.3 7634 7583.02 7782.56
10 7894.75 7605.97 8151.84 7898.76 7828.1 8019.98
10 8140.16 7810.1 8417.35 8164.37 8085.33 8222.39
10 8372.37 8008.28 8673.86 8363.16 8257.93 8493.62
10 8618.16 8220.17 8925.4 8620.69 8550.62 8678.25
10 8827.77 8476.67 9137.29 8807.41 8756.21 8886.34
10 9077.74 8742.18 9435.07 9064.6 8976.48 9173.42
10 9309.54 8977.77 9686.61 9308.35 9175.39 9418.5
10 9565.85 9209.49 9979.29 9566.6 9437.96 9693.04
10 9800.62 9502.18 10152.2 9815.15 9650.32 9873.59
10 10023 9674.77 10462.2 10043.9 9876.64 10092.8
10 10267.2 9972.84 10662.6 10278.2 10096.1 10346.2
10 10502.2 10208.2 10972.6 10509.4 10273.6 10605.8
10 10748 10479.6 11214.6 10732.6 10548.6 10891.2
10 10987.2 10698.7 11499 10943.1 10793.7 11115.6
10 11224.9 10831.7 11718.5 11224.1 11050.2 11368.8
10 11455 11089.3 11899.3 11426.5 11279.7 11643.3
10 11680.9 11270.4 12095.1 11673.1 11499.2 11806.8
10 11899.7 11478.4 12314.6 11926.8 11702.1 11957
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 241.995 177.295 292.688 244.897 201.797 280.073
10 448.477 370.249 575.169 457.06 378.864 477.931
10 670.004 587.554 781.954 665.131 634.981 693.101
10 859.732 750.782 975.586 870.045 788.114 911.974
10 1105.01 996.237 1188.74 1095.83 1056.21 1181.53
10 1321.11 1209.7 1430.29 1323.33 1270.48 1377.86
10 1562.53 1417.53 1682.35 1580.28 1487.08 1621.32
10 1804.38 1640.62 1921.09 1820.37 1718.08 1882.19
10 2036.33 1815.53 2205.87 2051.54 1959.68 2119.62
10 2247.49 1966.76 2405.01 2266.6 2210.83 2297.36
10 2490.12 2246.53 2613.07 2504.82 2462.37 2562.87
10 2712.19 2414.14 2887.61 2736.98 2660.07 2781.57
10 2961.14 2673.08 3122.97 3004.77 2934.3 3055.33
10 3204.32 2866.46 3388.48 3242.39 3134.79 3300.41
10 3416.86 3079.63 3617.22 3479.6 3346.68 3519.49
10 3653.03 3330.08 3922.18 3669.78 3589.62 3750.27
10 3912.78 3581.57 4141.64 3899.86 3854.33 4042.85
10 4127.76 3702.49 4377.97 4151.23 4100.11 4181.86
10 4371.97 3989.88 4665.36 4362.83 4279.88 4461
10 4602.85 4159.92 4908.65 4573.82 4543.11 4694.95
10 4848.94 4322.97 5168.27 4840.43 4761 4961.49
10 5111.26 4603.04 5404.65 5116.59 5003.67 5226.95
10 5348.73 4753.26 5656.14 5350.78 5275.7 5506.72
10 5603.35 5063.21 5907.68 5604.21 5526.58 5712.57
10 5838.95 5348.6 6173.14 5816.54 5777.54 5913.62
10 6089.31 5614.12 6449.85 6071.38 6022.32 6165.26
10 6319.14 5888.34 6661.81 6323.67 6241.78 6395
10 6569.49 6124.67 6933.24 6531.47 6493.97 6679.42
10 6800.31 6377.82 7163.12 6768.33 6732.25 6930.91
10 7043.35 6598.04 7414.31 7018.41 6961.75 7240.86
10 7284.1 6863.55 7587.23 7269.85 7225.09 7446.72
10 7534.29 7143.63 7867.3 7531.36 7425.57 7736.49
10 7769.86 7368.63 8177.26 7754.45 7668.89 7959.59
10 8021.86 7643.16 8457.22 7989.76 7864.6 8230.82
10 8236.17 7858.73 8657.77 8217.21 8054.05 8418.2
10 8476.56 8070.62 8943.16 8453.49 8299.01 8615.07
10 8698.97 8289.69 9137.14 8677.46 8488.47 8860.03
10 8952.23 8560.92 9440.8 8934.92 8739.67 9085.03
10 9191.79 8776.09 9672.52 9175.48 9005.13 9290.89
10 9451.47 9027.58 9977.48 9409.7 9262.37 9522.61
10 9672.85 9177.79 10185.4 9665.33 9421.6 9745.32
10 9925.38 9444.34 10455.9 9911.73 9696.44 10006.9
10 10172.2 9607.8 10692.5 10150.9 9946.89 10283.6
10 10409 9850.59 10965.3 10360.9 10236.7 10495.5
10 10655.7 10023.2 11212.3 10622.3 10470.9 10778.8
10 10886.5 10280.8 11444 10866.4 10681.2 11023.9
10 11143.1 10522.4 11736.9 11134.9 10961.2 11274.3
10 11363.5 10715 11948.8 11357.1 11192.9 11489.3
10 11613.8 11025 12228.9 11617.1 11416 11671
10 11835.6 11225.5 12460.6 11812.9 11647.7 11886.7
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 241.817 130.14 304.959 258.474 226.153 276.72
10 472.014 351.555 555.364 498.071 393.769 537.365
10 687.003 530.565 822.968 714.885 634.007 741.883
10 872.764 655.921 1040.76 909.246 800.222 962.642
10 1058.5 784.235 1260.91 1061.88 982.82 1152.5
10 1259.46 1007.53 1410.76 1264.85 1163.7 1393.01
10 1458.77 1233.68 1633.86 1449.95 1331.42 1592.29
10 1671.9 1423.14 1870.24 1639.68 1559.97 1818.3
10 1896.95 1692.15 2085.41 1868.05 1755.96 2037.94
10 2145.09 1960.31 2378.28 2135.84 1983.53 2242.1
10 2369.25 2190.65 2649.51 2333.23 2230.37 2500.53
10 2586.51 2363.25 2802.83 2566.68 2490.55 2709.69
10 2838.52 2589.4 3065.41 2819.36 2750.07 2983.92
10 3066.07 2787.53 3354.53 3042.44 2889.51 3241.49
10 3302.74 2988.95 3611.77 3296.87 3114.51 3464.2
10 3537.1 3246.39 3848.09 3521.89 3286.93 3744.16
10 3769.86 3475.13 4048.64 3754.44 3566.7 3918.27
10 4021.6 3759.56 4341.52 4020.05 3789.8 4210.86
10 4273.64 3967.89 4612.75 4286.76 4061.03 4447.07
10 4534.53 4223.71 4814.17 4567.32 4295.04 4709.19
10 4768.34 4400.09 5112.24 4790.3 4566.69 4937.93
10 5017.78 4610.36 5324.59 5072.15 4843.72 5182.89
10 5257.19 4855.45 5601.32 5279.8 5056.9 5433.34
10 5501.09 5126.88 5773.91 5542.35 5354.97 5689.75
10 5758.38 5365.62 6066.6 5754.55 5620.43 5963.36
10 6015.5 5573.68 6318.09 6018.21 5897.15 6250.1
10 6257.04 5833.3 6574.59 6256.73 6189.84 6465.97
10 6503.16 6104.73 6849.13 6481.94 6385.17 6695.22
10 6750.89 6349.81 7106.7 6741.54 6661.89 6895.77
10 7007.23 6610.53 7411.66 6995.01 6837.89 7155.38
10 7261.51 6860.98 7654.44 7244.02 7127.66 7426.82
10 7484.7 7112.47 7873.46 7476.22 7264.19 7627.3
10 7726.72 7306.63 8158.85 7750 7529.65 7857.04
10 7975.37 7512.48 8400.45 7983.38 7786.89 8107.49
10 8218.5 7737.48 8600.93 8262.87 8016.39 8357.8
10 8451.82 7949.84 8843.72 8501.5 8296.46 8602.76
10 8695.12 8179.71 9036.23 8723.56 8524.46 8893.63
10 8932.04 8430.15 9252.93 8952.21 8777.02 9136.42
10 9179.1 8660.02 9504.42 9226.08 9012.18 9361.46
10 9424.35 8964.98 9754.28 9458.69 9215.76 9622.18
10 9654.88 9245.05 9991.42 9657.29 9488.57 9834.07
10 9910.25 9521.77 10172.5 9930.09 9737.54 10114
10 10154.6 9773.26 10380.9 10200.7 9981.01 10335.4
10 10404.8 10032.9 10638.2 10435.6 10286 10571.8
10 10644.3 10325.8 10930.9 10661.1 10494 10788.1
10 10881.9 10541.3 11202 10898.4 10729.4 11019.8
10 11141.4 10764.4 11476.2 11155.8 11000.8 11271
10 11380.8 11074.4 11761.6 11383.5 11221.9 11506.2
10 11601.3 11214 11934.2 11608.2 11489.5 11744.7
10 11833.9 11506.9 12170.6 11837.3 11734.8 11952.8
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 234.158 151.848 292.688 224.097 197.693 279.768
10 463.48 415.19 500.576 461.07 439.488 492.611
10 678.854 588.106 791.23 664.072 631.235 732.121
10 889.751 816.844 999.338 879.259 846.746 932.33
10 1089.07 953.124 1228.13 1079.41 1021.77 1132.84
10 1301.09 1094.34 1486.52 1287.47 1232.2 1383.52
10 1524.38 1387.03 1691.51 1507.34 1440.18 1632.21
10 1757.26 1561.77 1965.74 1727.83 1665.02 1868.54
10 2000.05 1792 2236.97 1962.95 1941.74 2097.28
10 2220.56 2005.18 2529.55 2193.92 2134.42 2312.92
10 2466.85 2264.79 2772.34 2453.51 2361.07 2570.36
10 2715.87 2536.02 3013.45 2680.06 2598.09 2783.54
10 2947.15 2756.29 3244.35 2898.84 2851.08 3043.16
10 3195.61 2950.38 3503.96 3125.49 3089.14 3323.12
10 3427.28 3143.06 3696.64 3389.97 3355.16 3565.14
10 3679.64 3453.01 3967.87 3659.25 3564.17 3783.92
10 3897.63 3625.93 4190.97 3883.5 3793.27 4000.03
10 4123.52 3837.88 4384.62 4153.14 4021.19 4225.03
10 4343.27 4053.45 4694.57 4348.17 4225.5 4393.99
10 4603.51 4310.68 4844.79 4628.81 4518.08 4679.91
10 4837.26 4555.77 5137.67 4862.71 4741.18 4899.38
10 5084.35 4792.15 5356.68 5112.01 4992.33 5161.93
10 5332.28 5097.11 5557.84 5341.58 5276.57 5388.08
10 5540.19 5326.84 5773.2 5561.53 5454.7 5569.19
10 5776.27 5459.85 5954.78 5807.66 5706.24 5873.2
10 6017.71 5734.39 6234.55 6019.04 5951.2 6117.33
10 6255.94 5867.16 6427.23 6288.03 6197.48 6376.77
10 6479.66 6067.71 6657.1 6490.35 6446.92 6618.87
10 6728.18 6372.67 6946.2 6745.2 6677.11 6854.09
10 6959.03 6608.02 7209.63 6985.29 6893.73 7080.68
10 7201.56 6831.12 7456.57 7244.14 7132.47 7305.78
10 7437.41 7096.58 7749.26 7458.35 7383.67 7520.44
10 7658.33 7260.04 7922.18 7711.73 7660.7 7738.49
10 7918.61 7552.73 8220.24 7935.34 7899.44 8023.89
10 8157.97 7758.59 8393.16 8191.86 8099.99 8283.5
10 8402.31 8043.98 8698.12 8447.98 8329.87 8493.08
10 8632.16 8225.63 8848.34 8683.78 8542.22 8743.53
10 8872.26 8461.21 9128.3 8914.4 8778.55 8982.57
10 9113.43 8676.38 9387.92 9160.23 9017 9218.15
10 9361.16 8921.69 9673.31 9367.71 9268.48 9497.92
10 9594.53 9042.61 9892.32 9615.8 9552.91 9756.16
10 9852.49 9332.38 10151.9 9862.52 9796.09 10001.5
10 10099.6 9562.12 10376.9 10105.9 10047.7 10287.4
10 10348 9846.55 10606.8 10385.9 10281 10499.8
10 10594.2 10126.5 10863.3 10618.6 10490.9 10750.9
10 10836.2 10365.3 11104.9 10852.2 10709.9 11025.5
10 11073.7 10544.7 11326.8 11114.6 10966.4 11255
10 11318.6 10783.1 11597.9 11361.7 11218 11474.4
10 11559.4 10983.7 11843 11625.9 11437.3 11728.7
10 11801.9 11268.1 12108.5 11865.1 11698.1 11970.9
n mean min max median quart1 quart3
10 0 0 0 0 0 0 0
10 2.19056 233.427 169.072 298.616 0 0 0
10 4.72866 497.213 404.657 597.485 0 0 0
10 6.87378 719.299 602.968 770.084 0 0 0
10 9.15565 958.298 795.38 1025.43 0 0 0
10 11.3008 1181.97 988.482 1231.39 0 0 0
10 13.4163 1402.67 1170.56 1432.89 0 0 0
10 15.6109 1632.16 1366.87 1662.39 0 0 0
10 17.9199 1871.92 1641.1 1883.89 0 0 0
10 20.0774 2097.91 1791.32 2121.94 0 0 0
10 22.31 2330.3 2014.03 2326.64 0 0 0
10 24.733 2583.43 2222.09 2616.41 0 0 0
10 26.8894 2808.11 2463.69 2822.27 0 0 0
10 29.1813 3047.95 2636.29 3073.47 0 0 0
10 31.4685 3285.94 2920.72 3318.73 0 0 0
10 33.9058 3541.04 3102.29 3570.27 0 0 0
10 36.269 3787.48 3367.81 3812.28 0 0 0
10 38.5401 4024.97 3568.29 4024.17 0 0 0
10 41.0572 4286.9 3858.07 4304.13 0 0 0
10 43.2199 4513.26 4087.94 4561.7 0 0 0
10 45.4993 4751.22 4296 4815.42 0 0 0
10 47.7759 4987.79 4547.53 4982.89 0 0 0
10 49.9396 5213.56 4789.19 5240.46 0 0 0
10 52.3936 5469.37 5028.39 5476.79 0 0 0
10 54.7352 5713.79 5266.16 5711.95 0 0 0
10 57.2088 5972.22 5539.28 5997.34 0 0 0
10 59.4773 6208.55 5758.13 6190.99 0 0 0
10 61.9111 6462.71 5989.59 6456.5 0 0 0
10 64.1086 6691.68 6217.83 6629.1 0 0 0
10 66.593 6950.78 6468.28 6913.53 0 0 0
10 68.8957 7191.07 6719.47 7148.88 0 0 0
10 71.383 7450.6 6961.48 7420.32 0 0 0
10 73.6902 7691.03 7176.65 7652.04 0 0 0
10 76.1519 7948.27 7438.95 7961.99 0 0 0
10 78.6484 8208.83 7636.95 8213.19 0 0 0
10 80.9348 8447.7 7894.51 8493.26 0 0 0
10 83.2718 8691.83 8075.62 8750.5 0 0 0
10 85.9034 8966.27 8327.1 9001.98 0 0 0
10 88.179 9203.57 8583.6 9217.55 0 0 0
10 90.5388 9449.86 8858.14 9483.01 0 0 0
10 93.0798 9715.01 9066.21 9702.48 0 0 0
10 95.5314 9970.86 9272.06 9953.62 0 0 0
10 98.0117 10229.7 9543.49 10225.1 0 0 0
10 100.46 10485.6 9676.5 10461.4 0 0 0
10 102.731 10722.4 9921.57 10634 0 0 0
10 105.138 10973.8 10153.3 10913.7 0 0 0
10 107.34 11203.2 10372.2 11046.7 0 0 0
10 109.658 11445.5 10522.4 11237.8 0 0 0
10 111.952 11684.7 10764 11496.4 0 0 0
10 114.29 11928.5 11009.1 11696.9 0 0 0
10 116.786 12189.2 11265.6 12006.8 0 0 0
n mean min max median quart1 quart3
10 0 0 0 0 0 0 0
10 2.24196 237.069 180.493 282.641 0 0 0
10 4.83304 509.013 371.384 580.709 0 0 0
10 7.06074 741.269 595.354 837.945 0 0 0
10 9.34256 979.06 815.714 1079.76 0 0 0
10 11.2736 1178.61 1041.2 1241.01 0 0 0
10 13.5576 1416.7 1254.82 1478.6 0 0 0
10 15.7914 1649.2 1509.97 1679.08 0 0 0
10 17.9215 1872.47 1653.01 1914.66 0 0 0
10 20.0924 2098.8 1832.4 2150.99 0 0 0
10 22.5189 2351.03 2124.99 2374.26 0 0 0
10 24.9163 2601.56 2338.16 2637.75 0 0 0
10 27.2975 2850.21 2588.61 2889.24 0 0 0
10 29.632 3093.84 2821.95 3124.4 0 0 0
10 32.1106 3352.4 3079.52 3404.47 0 0 0
10 34.3738 3587.65 3339.13 3567.94 0 0 0
10 36.9506 3856.79 3592.81 3872.9 0 0 0
10 39.2954 4101.88 3774.17 4152.97 0 0 0
10 42.057 4389.78 4084.13 4429.69 0 0 0
10 44.3149 4625.54 4335.27 4671.7 0 0 0
10 46.9263 4898.08 4585.46 4928.99 0 0 0
10 49.0347 5118.44 4764.26 5164.05 0 0 0
10 51.4766 5373.99 4943.33 5435.28 0 0 0
10 53.9281 5629.98 5175.05 5709.82 0 0 0
10 56.0657 5854.16 5324.7 5981.05 0 0 0
10 58.285 6084.56 5590.21 6131.27 0 0 0
10 60.8482 6352.84 5771.78 6415.7 0 0 0
10 63.205 6598.15 6056.21 6596.8 0 0 0
10 65.6434 6853.21 6228.63 6886.58 0 0 0
10 68.1099 7110.5 6518.41 7121.93 0 0 0
10 70.4814 7358.47 6748.15 7398.96 0 0 0
10 72.6455 7584 7002.94 7610.85 0 0 0
10 75.0007 7829.84 7221.95 7890.92 0 0 0
10 77.3779 8077.78 7414.64 8142.12 0 0 0
10 79.9648 8347.89 7700.03 8452.07 0 0 0
10 82.2077 8582 7850.25 8633.18 0 0 0
10 84.8026 8852.44 8160.2 8899.72 0 0 0
10 87.1323 9095.43 8366.48 9100.2 0 0 0
10 89.5621 9348.99 8624.04 9380.17 0 0 0
10 91.8998 9592.27 8875.19 9553.08 0 0 0
10 94.3425 9846.91 9149.73 9772.1 0 0 0
10 96.8016 10103.8 9339.97 10032.8 0 0 0
10 99.2722 10361.7 9590.13 10268 0 0 0
10 101.496 10593.8 9751.3 10457.4 0 0 0
10 104.135 10869.3 9964.72 10696.2 0 0 0
10 106.448 11110.9 10197.9 10961.7 0 0 0
10 108.851 11361.6 10427.4 11170.2 0 0 0
10 111.019 11588.1 10646.8 11405.3 0 0 0
10 113.533 11851 10810.3 11685.4 0 0 0
10 115.977 12106.1 11103 11960.6 0 0 0
10 118.652 12385.3 11338.6 12234.9 0 0 0
n mean min max median quart1 quart3
10 0 0 0 0 0 0 0
10 2.38256 251.773 169.829 306.569 236.223 212.341 254.69
10 5.02061 527.332 419.564 604.636 490.83 479.608 549.894
10 7.26692 761.241 620.049 812.137 735.511 674.281 791.016
10 9.64624 1010.48 813.628 1073.21 962.125 922.09 1042.55
10 11.673 1221.63 1037.87 1308.02 1168.86 1084.95 1243.93
10 13.7833 1440.94 1248.42 1484.68 1402.65 1304.19 1450.52
10 15.7964 1651.66 1453.09 1738.89 1559.3 1467.75 1674.9
10 17.8949 1870.8 1661.99 1977.91 1776.31 1704.59 1826.54
10 20.3408 2125.6 1904.46 2223 2010.43 1947.08 2065.78
10 22.6473 2366.4 2112.86 2464.65 2227.35 2183.67 2315.95
10 25.1037 2622.49 2367.4 2716.14 2498.19 2405.51 2558.7
10 27.1945 2840.59 2548.86 2970.24 2679.43 2654.29 2786.46
10 29.4177 3072.31 2767.94 3133.71 2940.49 2817.2 3037.6
10 31.8209 3322.9 3003.1 3368.87 3182.12 3082.71 3294.11
10 34.1577 3565.96 3245.11 3604.22 3418.62 3335.13 3475.88
10 36.4821 3808.76 3496.65 3855.76 3625.57 3566.85 3741.35
10 38.9491 4065.81 3798.57 4106.21 3856.83 3822.46 3956.43
10 41.318 4313.11 3971.17 4336.08 4110.65 4083.11 4175.45
10 43.5904 4550.13 4233.33 4557.57 4320.03 4270.55 4425.89
10 46.049 4806.93 4475.07 4808.02 4574.56 4499.59 4677.04
10 48.3896 5050.92 4657.13 5046.76 4812.1 4787.56 4908.76
10 50.7603 5298.54 4908.33 5317.99 5054.76 4985.89 5174.22
10 53.1634 5548.76 5149.98 5467.63 5295.26 5253.78 5419.5
10 55.694 5812.79 5426.38 5696.22 5589.16 5505.81 5660.22
10 58.0546 6058.84 5671.71 5899 5810.88 5757.35 5879.69
10 60.4889 6313.01 5884.31 6173.33 6062.19 6013.85 6130.83
10 63.1851 6594.17 6158.85 6424.81 6344.29 6273.72 6363.39
10 65.4447 6830.17 6359.34 6649.81 6546.48 6461.75 6637.93
10 67.9499 7091.73 6594.5 6914.65 6835.68 6702.19 6863.56
10 70.448 7352.47 6829.85 7202.04 7060.02 6977.52 7134.62
10 72.8987 7608.06 7080.99 7410.11 7285.73 7242.31 7391.37
10 75.2838 7856.93 7337.5 7681.54 7546.96 7477.47 7592.61
10 77.5977 8098.39 7576.86 7931.99 7781.68 7667.34 7827.96
10 80.2283 8373.05 7773 8203.22 8040.2 7974.86 8074.47
10 82.6088 8621.28 8044.12 8371.11 8272.07 8222.86 8358.9
10 84.8896 8859.66 8194.33 8668.61 8505.6 8442.52 8541.94
10 87.405 9122.04 8451.57 8880.5 8784.54 8672.26 8801.35
10 89.592 9350.19 8670.58 9110 8961.8 8929.72 9041.51
10 92.088 9610.88 8876.43 9408.07 9216.95 9183.82 9296.79
10 94.3957 9851.4 9160.87 9592.71 9440.66 9411.32 9526.87
10 96.8761 10110.5 9342.44 9877.14 9713.37 9638.53 9743.38
10 99.3374 10367.3 9593.98 10128.3 9956.02 9889.68 9995.49
10 101.739 10618 9813.05 10353.3 10215.5 10155.2 10233.8
10 104.189 10873.6 10084.5 10565.2 10452.7 10368.4 10515.3
10 106.377 11101.8 10326.5 10786.4 10660.6 10592.7 10737.8
10 108.963 11371.5 10578 11037.6 10907.2 10885.3 10970.4
10 111.206 11605.9 10750.6 11257 11154.8 11057.9 11245.5
10 113.552 11850.6 11025.2 11530 11351.6 11306.1 11472.6
10 115.964 12102.7 11174.8 11815.4 11576.6 11554.4 11752.7
10 118.366 12353.5 11426.3 12066.9 11853.9 11796 11990.5
n mean min max median quart1 quart3
50 0 0 0 0 0 0 0
50 11.5421 225.684 133.422 312.487 220.286 202.722 267.949
50 24.5791 476.525 335.123 605.07 503.24 431.192 547.565
50 35.8064 691.273 557.311 852.722 728.017 666.652 768.038
50 46.4778 896.093 764.71 1095.39 926.99 872.939 992.816
50 56.7468 1092.89 928.203 1278.1 1133.02 1077.98 1198.57
50 68.1763 1311.84 1149.73 1549.87 1369.89 1306.3 1433.77
50 78.8148 1516.06 1359.56 1770.88 1582.62 1514.21 1637.13
50 89.6548 1724.01 1582.37 2004.58 1795.2 1708.34 1876.43
50 101.409 1949.43 1785.63 2284.64 2030.34 1944.78 2114.31
50 112.377 2160.15 2025.63 2526.29 2242.67 2147.89 2347.84
50 124.29 2389.34 2226.18 2777.78 2476.17 2381.77 2595.61
50 136.007 2614.32 2435 3013.13 2702.22 2589.19 2833.81
50 147.765 2839.91 2681.97 3293.2 2951.14 2838.63 3063.31
50 159.257 3060.84 2909.47 3501.26 3199.57 3051.66 3335.24
50 170.708 3280.58 3107.94 3793.95 3413.58 3264.77 3536.24
50 183.049 3517.32 3240.95 3994.44 3656.76 3532.94 3773.52
50 194.736 3741.46 3515.49 4292.22 3890.78 3753.59 4012.43
50 206.792 3972.96 3688.08 4521.67 4114.77 3991.48 4249.87
50 218.774 4203.03 3933.39 4767.47 4344.51 4249.91 4479.61
50 230.902 4435.68 4148.96 5025.04 4593.7 4494.48 4720.28
50 242.833 4664.62 4321.56 5247.75 4832.77 4736.49 4971.8
50 255.069 4899.27 4619.62 5537.53 5075.52 4971.59 5239.45
50 267.505 5137.97 4854.98 5760.11 5331.78 5210.68 5470.27
50 279.29 5363.98 5070.15 5979.58 5555.94 5451.85 5703.83
50 291.191 5592.41 5344.68 6209.32 5800.79 5672.94 5969.29
50 303.166 5822.1 5601.92 6428.26 6045.53 5931.54 6218.87
50 314.534 6040.17 5807.77 6647.85 6273.35 6114.15 6444.13
50 326.531 6270.52 6020.13 6898.3 6521.15 6377.84 6680.83
50 338.646 6502.97 6309.9 7124.08 6756.41 6607.36 6916.07
50 350.64 6733.3 6545.25 7365.94 6988.8 6832.81 7184.78
50 362.602 6962.64 6825.33 7638.48 7230.54 7083.67 7437.8
50 375.083 7202.24 7066.98 7880.08 7480.48 7335.13 7659.87
50 386.824 7427.5 7347.06 8172.95 7734.97 7578.05 7894.2
50 399.254 7666.06 7510.52 8365.63 7966.65 7805.5 8167.18
50 411.183 7895.07 7799.9 8645.7 8214.69 8040.99 8403.32
50 423.42 8129.91 7983.1 8889.46 8476.32 8301.13 8636.52
50 435.537 8362.23 8275.68 9134.31 8708.88 8560.15 8852.41
50 448.001 8601.59 8494.69 9384.76 8972.63 8771.53 9109.07
50 459.529 8823.12 8700.77 9650.29 9213.58 9002.11 9384.25
50 471.777 9057.97 8942.78 9902.79 9455.82 9266.28 9607.84
50 483.407 9281.21 9177.94 10124.2 9678.83 9479.74 9839.06
50 495.469 9512.83 9367.8 10408.6 9912.05 9710.68 10104.3
50 507.32 9740.25 9665.87 10694 10138 9992 10320
50 519.466 9973.15 9895.37 10905.9 10379.9 10232.4 10550.2
50 531.758 10209.1 10137.4 11186 10597.8 10468.2 10807.8
50 543.863 10441.1 10373.7 11424.7 10855.2 10697.8 11042.9
50 556.596 10685.8 10586.1 11710.1 11139.7 10944.3 11323.4
50 568.056 10905.6 10753.7 11929.4 11371.1 11185.7 11544.4
50 580.142 11137.5 11033.8 12117.9 11617.3 11442.3 11795.6
50 591.977 11364.8 11183.4 12349.7 11845.1 11656.3 12026.6
n mean min max median quart1 quart3
50 0 0 0 0 0 0 0
50 11.6958 228.615 149.891 312.487 222.385 207.264 267.949
50 24.8053 480.238 356.874 605.07 496.299 461.457 538.783
50 35.6959 688.814 558.295 848.064 726.059 655.951 759.518
50 47.416 913.423 801.075 1108.99 958.798 891.524 1010.28
50 58.0148 1116.82 966.403 1354.73 1157.58 1108.61 1233.38
50 68.8071 1324.17 1183.37 1566.62 1388.52 1313.35 1460.44
50 79.5952 1531.53 1372.58 1785.69 1589.38 1524.96 1673.49
50 90.8088 1746.59 1596.16 2000.88 1815.1 1736.58 1933.77
50 102.718 1975.55 1780.16 2293.29 2043.58 1970.31 2155.74
50 113.74 2187.49 1952.76 2527.93 2281.1 2178.48 2386.33
50 125.681 2416.68 2238.15 2807.7 2514.65 2401.13 2622.81
50 136.79 2629.75 2438.63 3073.21 2718.21 2623.79 2850.82
50 148.633 2856.61 2674.67 3232.56 2964.42 2854.51 3108.35
50 160.98 3093.58 2939.28 3542.52 3206.91 3104.18 3352.44
50 172.791 3320.02 3155.96 3761.98 3451.6 3340.13 3582.18
50 185.031 3554.86 3384.15 4007.07 3699.56 3596.63 3824.19
50 196.488 3774.94 3584.3 4251.76 3948.3 3798.05 4047.46
50 208.71 4008.83 3858.84 4471.22 4196.27 4077.6 4295.86
50 220.434 4234.31 4047.52 4747.94 4402.23 4312.95 4543.39
50 232.433 4464.26 4306.47 5035.34 4647.04 4544.15 4765.03
50 244.471 4695.5 4479.73 5243.4 4894.4 4780.46 5016.17
50 256.637 4928.71 4725.03 5478.57 5142.37 5019.73 5239.4
50 268.801 5162.07 4956.75 5758.33 5388.87 5285.2 5490.6
50 281.108 5398.06 5191.92 6048.11 5632.04 5532.01 5741.19
50 293.027 5626.77 5428.24 6304.61 5885.38 5780.37 5954.7
50 305.139 5859.04 5733.2 6549.7 6106.57 6013.12 6213.65
50 317.264 6091.68 5984.35 6768.77 6357.6 6249.26 6446
50 329.571 6328.01 6196.23 6991.87 6628.43 6449.05 6713.21
50 341.324 6553.41 6428.39 7231.47 6835.47 6695.74 6933.04
50 353.416 6785.42 6649.5 7482.62 7072.88 6947.5 7174.07
50 365.241 7012.41 6898.07 7707.62 7327.48 7170.91 7423.12
50 376.887 7235.99 7142.74 7920.97 7562.48 7401.85 7667.66
50 388.716 7463.06 7348.32 8192.23 7768.98 7656.6 7884.94
50 400.557 7690.22 7622.86 8428.55 8014.08 7906.7 8114.97
50 412.747 7924.23 7823.34 8663.04 8244.75 8158.24 8359.13
50 424.773 8154.91 8110.74 8899.68 8479.13 8405.61 8615.97
50 436.782 8385.41 8318.15 9149.19 8721.35 8647.34 8884.89
50 448.565 8611.43 8576.15 9399.18 8956.46 8848.45 9132.66
50 460.802 8846.47 8814.89 9618.19 9215.16 9092.76 9352.94
50 472.469 9070.17 9056.9 9883.16 9430.59 9334.99 9581.78
50 484.813 9307.2 9324.73 10086.5 9686.46 9580.5 9826.81
50 496.653 9534.28 9552.36 10311.7 9947.01 9788.56 10077.3
50 508.749 9766.52 9775.07 10590.4 10182.6 10052.2 10308.5
50 520.992 10001.5 10006.8 10827.5 10417.6 10276.5 10565.8
50 532.596 10224.2 10143.3 11017 10659.8 10542 10798.3
50 544.741 10457.2 10426.3 11232.2 10920.1 10765.2 11019
50 556.476 10682.5 10614.6 11500.9 11131 10992.3 11259.9
50 568.082 10905.3 10828 11719.1 11347.4 11212.6 11501.3
50 579.97 11133.5 11064.3 11989.6 11579.9 11460.3 11745.2
50 592.433 11372.7 11364.3 12260.1 11829.4 11676.8 11987.5
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 11.5621 225.75 178.769 312.487 212.677 203.444 261.783
50 24.1284 468.038 359.442 622.439 472.738 443.791 532.062
50 34.8692 673.69 552.791 838.368 706.141 649.299 750.229
50 46.6365 899.176 748.447 1124.45 935.736 868.484 989.504
50 56.8281 1094.45 922.958 1339.3 1155.64 1090.94 1194.92
50 67.5181 1299.96 1104.46 1554.17 1358.86 1298.62 1417.7
50 77.9305 1499.03 1337.05 1761.05 1578.62 1483.07 1623.22
50 88.8698 1708.98 1545.4 2006.83 1764.9 1709.19 1843.93
50 100.152 1925.33 1678.41 2250.54 1998.52 1945.56 2058.93
50 111.566 2144.54 1927.42 2497.98 2222.67 2165.98 2296.45
50 123.107 2365.75 2157.29 2743.39 2466.94 2395.25 2544.84
50 134.874 2591.65 2392.46 2962.86 2698.04 2611.49 2772.48
50 146.599 2816.84 2634.11 3186.5 2928.32 2847.91 3028.7
50 157.936 3034.22 2883.09 3422.82 3140.92 3068.9 3264.14
50 170.106 3268.21 3108.21 3697.36 3377.13 3305.3 3500.3
50 181.624 3489.05 3276.59 3927.6 3626.3 3544.81 3740.96
50 193.681 3720.18 3544.39 4152.35 3848.06 3779.94 3966.91
50 205.568 3948.59 3754.47 4423.78 4099.19 4010.65 4205.39
50 217.716 4181.66 3975.36 4703.54 4363.65 4260.59 4466.72
50 229.324 4404.27 4195.46 4933.28 4591.28 4496.2 4691.78
50 240.943 4627.67 4365.09 5183.73 4818.28 4719.68 4941.15
50 253.151 4861.53 4642.12 5375.4 5063.18 4970.62 5192.53
50 265.308 5094.86 4877.47 5652.12 5296.95 5197.85 5438.27
50 277.621 5331.13 5129.01 5876.76 5553.6 5465.16 5673.86
50 289.63 5561.6 5364.1 6145.29 5801.85 5690.94 5923.82
50 301.6 5791.19 5543.66 6405.59 6015.8 5921.4 6120.82
50 313.075 6011.47 5823.43 6656.79 6274.26 6134.92 6394.34
50 324.888 6238.18 5973.64 6936.86 6493.97 6376.59 6628.4
50 336.988 6470.37 6240.19 7172.02 6743.53 6616.04 6868.78
50 349.194 6704.63 6459.06 7452.09 6974.79 6870.43 7091.74
50 361.3 6937.04 6751.75 7681.83 7206.34 7115.39 7346.34
50 373.625 7173.52 6952.23 7991.78 7455.9 7350.97 7575.82
50 385.887 7408.85 7242.46 8249.23 7695.83 7597.92 7828.94
50 397.601 7633.74 7415.06 8541.92 7955.35 7826.69 8062.69
50 409.695 7865.67 7686.29 8725.4 8167.96 8096.46 8322.36
50 421.699 8096.24 7878.96 8978.75 8426.26 8299.07 8547.36
50 433.764 8327.73 8136.53 9197.82 8661.9 8564.58 8820.47
50 445.732 8557.34 8375.27 9433.41 8905.98 8772.67 9045.35
50 457.709 8787.2 8655.34 9720.8 9165.03 9003.49 9292.07
50 469.73 9017.94 8901.62 9936.08 9408.7 9260.74 9543.22
50 481.09 9235.92 9157.33 10178.1 9605.88 9455.34 9751.31
50 493.277 9469.94 9376.41 10419.7 9842.13 9694.06 10026.2
50 505.631 9706.98 9599.5 10639.2 10098.1 9947.95 10265.3
50 517.387 9932.89 9767.12 10923.6 10336.8 10180.9 10500.4
50 528.717 10150.1 9986.58 11143.1 10567.2 10449.4 10709.2
50 540.46 10375.7 10252 11348.9 10810.2 10636 10967.3
50 552.827 10612.9 10487.6 11566.5 11060.2 10891 11195.8
50 564.183 10831.2 10660.2 11796 11315.7 11097.1 11475.1
50 576.457 11066.8 10940 12061.5 11581.4 11342.2 11687.8
50 588.545 11298.9 11182 12296.9 11799.9 11568.4 11943.1


==> traveliterationscEI0.000010.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 4.76731 91.6588 87.1319 104.033 94.3562 90.1721 99.3096
50 12.1071 232.875 209.983 280.019 240.909 231.029 252.689
50 19.6004 376.928 329.793 451.424 390.416 380.392 405.812
50 26.6969 513.533 469.161 622.731 532.007 505.694 558.122
50 33.6753 648.139 582.009 798.781 672.35 632.316 707.371
50 40.0989 771.104 711.581 956.358 797.544 765.321 827.925
50 46.0734 885.583 821.332 1071.23 920.326 885.553 952.888
50 51.7339 994.217 937.702 1156.23 1032.71 1004.11 1066.32
50 57.0622 1096.37 1025.61 1261.78 1144.44 1104.18 1161.57
50 62.155 1194.14 1108.25 1375.78 1237.23 1206.95 1270.42
50 66.9993 1287.11 1207.94 1470.79 1336.82 1302.75 1360.17
50 71.7133 1377.49 1315.39 1557.88 1426.45 1400.16 1460.32
50 76.5053 1469.51 1383.36 1678.06 1530.43 1491.76 1570.7
50 81.2299 1560.16 1489.94 1778.59 1622.07 1579.62 1662.38
50 86.0278 1652.21 1611.33 1888.4 1714.72 1689.06 1763.15
50 90.9903 1747.42 1702.79 1992.45 1812.27 1783.32 1854.93
50 95.8869 1841.43 1788.79 2087.91 1910.01 1876.33 1957.34
50 100.8 1935.72 1880.58 2161.09 1998.89 1968.95 2063.26
50 105.641 2028.68 1973.67 2250.86 2109.49 2064.68 2162.16
50 110.302 2118.11 2060.91 2353.15 2197.44 2161.76 2257.16
50 115.091 2209.98 2135.15 2438.15 2288.59 2264.55 2350
50 119.854 2301.23 2254.2 2528.6 2386.07 2363.31 2446.92
50 124.715 2394.6 2349.51 2626.69 2488.12 2445.16 2542.73
50 129.545 2487.38 2436.99 2732.75 2578.5 2539.21 2640.47
50 134.501 2582.45 2528 2832.6 2684.12 2641.51 2741.93
50 139.36 2675.71 2625.99 2941.86 2775.86 2726.51 2849.63
50 144.258 2769.69 2728.09 3023.39 2882.11 2832.9 2949.85
50 149.04 2861.45 2842.95 3125.68 2977.97 2923.31 3035.48
50 153.951 2955.67 2942.41 3225.47 3075.06 3023.15 3124.06
50 158.589 3044.67 3030.6 3326.87 3167.17 3127.05 3214.18
50 163.248 3134.06 3128.63 3412.09 3258.46 3219.19 3311.53
50 168.052 3226.24 3226.91 3509.72 3359.01 3309.56 3410.96
50 172.959 3320.43 3328.37 3600.64 3451.01 3406.49 3514.41
50 177.756 3412.49 3413.27 3702.1 3552.71 3505.18 3603.74
50 182.526 3504.02 3501.1 3805.07 3644.18 3603.26 3698.05
50 187.336 3596.36 3591.96 3908.02 3745.7 3687.37 3800.35
50 192.15 3688.74 3681.51 4010.32 3840.39 3787.8 3887.77
50 196.92 3780.27 3781.53 4117.77 3943.67 3872.6 3977.22
50 201.719 3872.35 3874.95 4200.93 4031.64 3967.25 4088.62
50 206.505 3964.24 3983.12 4292.95 4128.36 4063.31 4182.65
50 211.279 4055.82 4093.63 4375.86 4220.24 4165.88 4284.95
50 216.053 4147.48 4175.74 4478.76 4320.88 4264.97 4383.77
50 220.701 4236.67 4261.76 4561.02 4412.66 4358.61 4484.32
50 225.647 4331.54 4364.13 4670.81 4514.51 4465.19 4578.92
50 230.498 4424.64 4466.43 4773.11 4615 4554.02 4676.85
50 235.248 4515.78 4552.12 4859.39 4703.2 4646.94 4775.39
50 240.047 4607.83 4654.74 4953.78 4806.96 4740.49 4866.09
50 244.924 4701.37 4750.02 5052.13 4905.2 4846.21 4953.41
50 249.828 4795.5 4832.52 5143.92 4996.58 4943.77 5055.77
50 254.631 4887.7 4928.27 5249.73 5101.21 5031.59 5137.44


==> traveliterationscEI0.000030.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 4.41141 84.7071 86.1413 95.3238 87.2327 86.5689 87.8881
50 9.68635 186.224 174.172 213.787 193.26 185.521 201.308
50 15.2432 293.007 264.624 340.986 305.743 296.332 313.121
50 20.694 397.872 349.256 461.387 410.664 398.134 430.98
50 25.8114 496.31 455.933 575.772 519.091 495.344 535.916
50 30.3045 582.721 529.779 677.869 606.095 577.975 630.411
50 34.2524 658.38 604.95 742.607 689.507 659.31 713.818
50 37.69 724.184 675.352 812.863 758.156 734.057 779.023
50 41.1166 789.992 748.203 901.083 825.709 796.524 847.097
50 44.2504 850.167 805.967 986.053 892.333 857.6 910.273
50 47.3746 910.16 862.169 1048.86 951.919 917.739 972.644
50 50.4884 969.835 912.992 1102.32 1013.06 981.963 1032.68
50 53.5363 1028.32 970.199 1163.85 1075.5 1041.89 1092.41
50 56.6646 1088.37 1046.45 1222.77 1138.3 1105.37 1159.41
50 59.6023 1144.78 1101.57 1284.71 1194.59 1167.98 1221.61
50 62.6417 1203.1 1150.91 1353.75 1256.74 1229.97 1279.63
50 65.7386 1262.53 1215.14 1426.53 1315.55 1289.72 1343.14
50 68.8533 1322.29 1265.07 1487.5 1382.16 1350.5 1404.76
50 72.0053 1382.68 1348.25 1545.01 1442.81 1417.04 1465.21
50 75.2489 1444.99 1403.25 1616.06 1507.97 1468.42 1532.13
50 78.236 1502.34 1455.07 1676.36 1567.38 1536.81 1593.83
50 81.2395 1559.97 1508.83 1723.82 1624.75 1588.9 1659.05
50 84.246 1617.61 1579.59 1780.11 1684.02 1647.28 1720.03
50 87.3184 1676.52 1637.67 1840.55 1742.73 1713.36 1776.71
50 90.3803 1735.2 1706.91 1898.45 1805.01 1771.91 1832.5
50 93.5114 1795.28 1762.8 1953.75 1870.14 1845.47 1895.9
50 96.6753 1855.94 1834.36 2022.99 1934.34 1914.93 1959.69
50 99.7957 1915.87 1895.74 2082.9 1997.82 1972.62 2023.65
50 102.948 1976.38 1951.08 2147.1 2061.65 2038.35 2088.77
50 105.975 2034.46 2015.13 2201.82 2120.79 2088.66 2147.8
50 109.109 2094.64 2078.61 2276.36 2185.88 2150.79 2210.13
50 112.32 2156.27 2129.34 2342.1 2249.24 2218.9 2280.48
50 115.431 2216 2182.5 2409.35 2313.02 2276.03 2347.47
50 118.455 2274.08 2234.11 2475.52 2373.25 2334.68 2403.08
50 121.577 2333.95 2291.76 2540.03 2438.38 2392.5 2465.82
50 124.558 2391.09 2365.26 2599.88 2493.19 2459.92 2527.21
50 127.675 2450.94 2423.71 2677.56 2556.94 2521.48 2581.07
50 130.667 2508.35 2486.71 2729.66 2615.65 2576.78 2639.29
50 133.808 2568.67 2545.92 2779.19 2678.36 2653.13 2706.75
50 136.771 2625.54 2606.31 2846.04 2736.49 2704.75 2768.46
50 139.7 2681.78 2654.55 2901.26 2793.13 2767.75 2835.03
50 142.74 2740.08 2723.55 2959.35 2852.54 2824.33 2887.54
50 145.912 2800.93 2782.87 3019.45 2916.71 2890.71 2951.34
50 148.989 2859.98 2852.92 3091.14 2976.65 2952.95 3017.41
50 152.094 2919.56 2924.22 3156.83 3039.62 3004.48 3080.64
50 155.114 2977.53 2981.51 3222.48 3102.86 3063.09 3142.49
50 158.139 3035.56 3045.17 3284.46 3155.6 3135.21 3192.8
50 161.14 3093.17 3099.79 3333.76 3220.81 3196.19 3250.17
50 164.299 3153.77 3158.82 3382.99 3284.06 3257.9 3314.96
50 167.436 3213.95 3204.59 3437.85 3349 3319.89 3380.2


==> traveliterationscEI0.000100.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 4.46176 85.718 86.0552 99.1464 86.9774 86.2081 92.8831
50 7.64068 146.973 136.182 180.67 152.659 145.948 158.65
50 11.0092 212.002 171.926 257.387 222.075 214.498 229.445
50 14.3279 275.938 207.113 334.961 289.274 280.054 299.457
50 17.4869 336.725 252.56 400.476 354.903 342.46 367.52
50 20.3904 392.488 295.272 448.881 412.474 400.078 429.556
50 22.9921 442.522 319.711 515.423 466.057 447.724 476.34
50 25.3544 487.981 355.671 569.423 516.362 497.068 530.382
50 27.4623 528.41 387.937 611.576 557.259 537.516 570.362
50 29.4502 566.59 417.5 643.049 599.025 578.212 609.538
50 31.3261 602.662 441.817 683.561 631.133 615.999 649.888
50 33.2046 638.745 475.797 742.902 668.34 653.004 691.687
50 35.0374 673.885 507.671 769.815 704.553 691.081 726.872
50 36.8337 708.308 548.674 791.286 742.895 728.09 761.642
50 38.6399 742.953 588.089 832.675 780.561 763.291 796.4
50 40.5233 779.121 627.915 875.472 817.618 797.364 834.667
50 42.3511 814.19 667.808 915.825 854.799 834.623 869.995
50 44.252 850.742 693.321 950.211 893.555 871.141 913.483
50 46.2421 888.911 738.695 984.917 935.964 908.692 957.32
50 48.0684 924.012 771.319 1022.79 972.617 949.109 991.295
50 49.9309 959.829 799.887 1075.65 1007.5 988.048 1028.76
50 51.7333 994.477 834.114 1113.44 1052.59 1017.99 1064.03
50 53.6002 1030.25 868.916 1148.28 1084.39 1054.29 1104.57
50 55.4404 1065.69 893.413 1184.1 1123.21 1086.66 1142.78
50 57.2375 1100.27 925.776 1223.95 1159.55 1124.51 1184.43
50 59.1238 1136.49 948.679 1258.01 1196.94 1163.4 1221.3
50 61.0485 1173.34 989.737 1299.74 1235.84 1203.01 1250.72
50 62.9085 1209.01 1026.14 1338.75 1277.76 1240.65 1291.32
50 64.8542 1246.37 1055.87 1378.09 1313.89 1281.13 1335.49
50 66.6871 1281.6 1084.89 1414.45 1354.71 1314.4 1370
50 68.6379 1319.02 1133.02 1454.62 1387.87 1350.94 1415.39
50 70.5377 1355.42 1165.27 1485.67 1427.46 1386.93 1454.75
50 72.3418 1389.98 1196.99 1524.84 1462.86 1424.08 1481.38
50 74.1859 1425.46 1223.35 1566.35 1497.89 1464.82 1520.03
50 76.0097 1460.53 1247.1 1601.91 1538.12 1498.94 1563.1
50 77.8768 1496.4 1272.8 1637.65 1575.75 1535.55 1599.52
50 79.7072 1531.51 1312.7 1681.52 1607.71 1564.08 1636.31
50 81.6121 1568.01 1349.65 1716.37 1648.32 1604.57 1671.04
50 83.5348 1604.86 1389.57 1760.46 1689.32 1645.37 1706.26
50 85.4957 1642.47 1429.06 1794.27 1728.43 1687.53 1752.54
50 87.3868 1678.79 1454.24 1832.71 1766.68 1724.31 1784.95
50 89.2545 1714.67 1489.4 1874.35 1802.98 1761.61 1827.24
50 91.1367 1750.78 1533.9 1916.24 1841.99 1798.99 1863.99
50 93.0903 1788.28 1564.69 1946.23 1883.78 1835.72 1901.84
50 95.037 1825.63 1612.75 1982.35 1925.38 1874.02 1945.81
50 96.9252 1861.86 1640.13 2022.83 1960.27 1914.41 1982.19
50 98.8554 1898.85 1678.18 2058.33 1999.07 1955.07 2023.82
50 100.785 1935.85 1708.15 2105.96 2037.9 1992.28 2060.41
50 102.601 1970.72 1739.09 2134.25 2074.91 2030.53 2094.45
50 104.446 2006.08 1789.27 2167.53 2109.42 2070.62 2136.62


==> traveliterationscEI0.100000.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 10.9043 212.58 149.891 297.89 211.318 190.5 244.805
50 12.2756 238.472 177.868 325.002 238.315 220.558 267.74
50 13.7517 266.502 207.137 355.997 268.678 250.336 295.731
50 15.2272 294.629 230.672 386.992 299.541 281.332 325.001
50 16.7181 323.074 259.941 417.488 328.002 311.408 355.996
50 18.2024 351.388 289.209 448.483 358.183 340.677 386.992
50 19.7003 380.004 318.478 479.479 388.346 369.945 417.987
50 21.2029 408.749 345.601 510.474 418.499 399.214 448.982
50 22.7052 437.492 374.87 541.469 448.569 428.483 479.977
50 24.2083 466.271 404.139 572.464 479.565 457.752 509.496
50 25.7113 495.047 433.408 603.459 509.929 487.02 538.765
50 27.2037 523.612 462.676 632.728 539.278 516.289 565.903
50 28.708 552.414 493.672 663.274 570.09 545.618 595.172
50 30.2051 581.092 520.218 694.27 600.115 576.553 624.44
50 31.7003 609.728 549.996 724.011 630.246 607.548 653.709
50 33.1887 638.225 580.991 754.507 660.007 637.325 682.978
50 34.6762 666.718 611.986 785.003 689.135 667.103 712.247
50 36.1698 695.337 642.146 813.743 718.139 698.098 743.242
50 37.6658 724.008 671.415 842.483 747.408 729.093 774.237
50 39.1738 752.907 702.41 871.223 776.997 756.954 805.232
50 40.6792 781.769 733.405 900.298 806.512 786.152 836.227
50 42.1821 810.591 763.509 931.293 835.642 816.189 867.223
50 43.6757 839.229 792.778 962.289 864.911 846.685 898.218
50 45.1699 867.874 823.773 993.284 895.043 876.884 929.213
50 46.6643 896.543 850.855 1024.28 924.898 907.879 960.208
50 48.1614 925.253 879.595 1055.27 955.394 937.706 991.203
50 49.6595 953.962 910.091 1084.54 985.526 967.078 1020.57
50 51.1576 982.687 941.086 1113.81 1014.8 996.347 1051.57
50 52.6612 1011.52 972.081 1143.08 1043.8 1026.47 1082.56
50 54.164 1040.34 1003.08 1173.58 1073.85 1056.08 1111.14
50 55.6781 1069.38 1032.34 1204.07 1103.72 1086.94 1142.14
50 57.1806 1098.2 1061.61 1235.07 1134.47 1114.92 1171.4
50 58.6818 1127.01 1092.61 1266.06 1163.97 1144.19 1200.67
50 60.186 1155.86 1123.6 1297.06 1194.71 1173.96 1229.94
50 61.6939 1184.79 1152.87 1328.05 1224.94 1204.95 1260.94
50 63.1965 1213.61 1180.85 1357.86 1255.94 1234.95 1291.93
50 64.6989 1242.44 1210.12 1388.85 1286.93 1263.93 1322.93
50 66.201 1271.26 1239.39 1419.85 1317.22 1293.34 1353.92
50 67.6996 1300.01 1268.66 1450.84 1347.59 1324.33 1384.92
50 69.2038 1328.87 1297.92 1481.84 1378.34 1355.33 1415.6
50 70.7031 1357.64 1327.19 1512.84 1407.6 1384.73 1445.56
50 72.2111 1386.57 1356.46 1543.33 1438.32 1415.13 1476.55
50 73.7247 1415.6 1387.46 1574.33 1469.32 1446.13 1507.55
50 75.2256 1444.39 1418.45 1603.59 1499.45 1475.41 1536.82
50 76.7315 1473.28 1447.72 1632.86 1529.21 1504.97 1566.08
50 78.2512 1502.44 1476.99 1662.13 1559.56 1535.96 1595.35
50 79.7422 1531.05 1507.98 1691.4 1587.25 1566.96 1624.62
50 81.2379 1559.75 1538.48 1720.67 1617.39 1596.98 1654.36
50 82.7383 1588.54 1567.75 1749.94 1647.52 1627.22 1685.36
50 84.2406 1617.36 1597.02 1779.21 1677.23 1656.79 1716.35


==> traveliterationscEI0.200000.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 11.8775 231.856 178.354 312.487 227.152 203.139 268.756
50 14.7162 285.736 234.792 374.478 283.392 259.449 330.746
50 17.6553 341.85 293.329 436.468 344.194 313.739 392.737
50 20.5574 397.186 344.411 496.081 402.772 374.057 448.69
50 23.5436 454.231 402.949 558.072 463.911 432.594 505.907
50 26.4532 509.893 460.565 618.404 524.819 490.074 564.446
50 29.3831 565.996 519.102 680.392 584.686 545.716 624.003
50 32.2964 621.841 571.782 741.384 636.328 605.33 683.559
50 35.2113 677.661 631.338 799.922 691.696 656.4 739.337
50 38.1481 733.923 690.752 858.459 750.874 716.96 795.745
50 41.0595 789.703 749.289 916.996 811.015 772.341 856.715
50 43.9385 844.793 807.827 975.534 869.786 830.351 914.308
50 46.8243 900.056 865.306 1030.38 924.176 890.651 973.922
50 49.7376 955.934 926.299 1087.86 982.714 948.857 1035.45
50 52.6716 1012.16 984.625 1146.57 1041.9 1007.68 1093.98
50 55.6341 1068.91 1042.1 1207.57 1103.39 1068.67 1152.52
50 58.5719 1125.24 1100.64 1266.1 1164.06 1126.07 1210.83
50 61.5333 1182.02 1159.18 1328.09 1222.58 1184.61 1271.83
50 64.4972 1238.85 1217.72 1390.08 1283.35 1244.59 1330.49
50 67.4691 1295.83 1276.25 1448.62 1343.61 1303.62 1389.03
50 70.4226 1352.48 1334.79 1504.58 1403.87 1365.31 1450.9
50 73.3786 1409.19 1392.27 1565.57 1461.88 1423.65 1509.44
50 76.3149 1465.53 1449.75 1617.49 1520.97 1482.19 1567.3
50 79.2875 1522.57 1508.29 1678.04 1580.7 1540.73 1626.91
50 82.2505 1579.42 1566.82 1735.99 1640.47 1600.16 1685.51
50 85.2171 1636.34 1624.6 1797.98 1699.16 1656.35 1747.5
50 88.2006 1693.59 1683.13 1858.97 1758.9 1717.7 1809.49
50 91.1492 1750.16 1745.12 1919.97 1819.63 1775.82 1871.48
50 94.1369 1807.48 1803.64 1977.45 1879.99 1836.22 1932.01
50 97.0849 1864.06 1861.59 2037.61 1938.5 1893.83 1989.95
50 100.028 1920.53 1922.34 2099.6 1994.66 1953.77 2047.43
50 102.98 1977.16 1979.82 2158.14 2052.14 2015.5 2105.63
50 105.925 2033.67 2037.3 2215.62 2110.15 2074.3 2164.17
50 108.887 2090.51 2094.78 2277.18 2170.42 2134.7 2222.71
50 111.822 2146.85 2146.83 2339.17 2229.39 2192.18 2280.19
50 114.785 2203.71 2208.21 2401.16 2291.38 2251.72 2342.18
50 117.752 2260.63 2266.75 2462.15 2351.95 2312.71 2400.92
50 120.728 2317.74 2322.76 2523.14 2410.48 2369.03 2462.91
50 123.678 2374.35 2381.3 2581.68 2469.02 2429.78 2519.29
50 126.669 2431.74 2443.29 2640.22 2525.74 2488.03 2577.83
50 129.636 2488.67 2504.28 2695.06 2585.08 2547.45 2637.46
50 132.615 2545.84 2564.83 2757.05 2643.9 2608.01 2698.37
50 135.553 2602.23 2623.37 2819.04 2701.28 2666.91 2759.77
50 138.508 2658.93 2679.38 2877.58 2761.54 2725.3 2819.98
50 141.461 2715.6 2737.92 2936.12 2821.81 2783.84 2879.86
50 144.443 2772.82 2797.47 2994.66 2881.54 2845.83 2940.29
50 147.444 2830.4 2859.46 3053.19 2943.03 2905.38 2997.77
50 150.422 2887.56 2921.45 3115.18 3002.8 2963.66 3056.31
50 153.394 2944.58 2982.45 3172.07 3063.07 3020.34 3114.85
50 156.386 3002 3038.96 3233.06 3123.33 3078.87 3173.39


==> traveliterationscEI0.300000.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 11.8095 231.062 177.136 313.179 218.909 194.484 267.949
50 16.203 314.457 261.863 406.165 309.532 281.924 360.935
50 20.5776 398.184 339.311 499.15 393.569 363.518 453.92
50 24.7331 477.523 404.396 591.443 482.216 449.379 542.966
50 28.8362 555.909 489.841 675.052 566.497 526.543 618.948
50 32.8837 633.292 571.21 759.074 654.52 614.007 703.854
50 37.0666 713.321 657.429 841.182 728.847 697.699 785.01
50 41.2676 793.792 735.783 915.73 812.238 780.219 871.229
50 45.46 874.066 819.908 1001.82 899.218 864.513 955.568
50 49.6063 953.524 893.433 1088.04 986.231 948.986 1034.71
50 53.7747 1033.46 960.591 1167.04 1070.69 1035.21 1114.3
50 57.8717 1112.07 1041 1255.23 1153.98 1112.38 1199.3
50 62.137 1193.87 1132.49 1346.72 1234.17 1196.27 1285.82
50 66.4401 1276.34 1223.98 1432.94 1324.13 1278.92 1377.14
50 70.7815 1359.58 1311.75 1517.39 1410.81 1368.94 1461.89
50 75.1519 1443.42 1388.7 1601.63 1498.45 1457 1549.44
50 79.4464 1525.82 1463.95 1689.22 1587.39 1546.65 1637.24
50 83.7098 1607.62 1546.06 1777.59 1669.34 1632.88 1722.03
50 88.0569 1690.99 1632.46 1869.08 1758.59 1718.52 1809.83
50 92.3494 1773.35 1720.26 1955.29 1845.03 1798.24 1894.2
50 96.5841 1854.57 1813.25 2033.18 1928.99 1884.63 1978.91
50 100.81 1935.64 1902.58 2112.82 2012.08 1968.04 2059.32
50 105.083 2017.61 1994.24 2199.75 2097.38 2054.44 2148.05
50 109.385 2100.21 2080.41 2291.74 2182.79 2137.89 2239.24
50 113.725 2183.46 2164.43 2381.49 2271.09 2226.85 2321.94
50 117.979 2265.1 2252.05 2469.44 2355.67 2309.44 2403.17
50 122.257 2347.22 2336.32 2560.93 2444.52 2399.75 2489.57
50 126.6 2430.55 2424.12 2653.91 2532.24 2483.64 2572.59
50 130.888 2512.84 2499.37 2746.9 2616 2570.41 2661.52
50 135.166 2594.94 2585.77 2833.12 2705.66 2657.6 2748.32
50 139.471 2677.54 2671.99 2919.34 2790.12 2745.08 2836.09
50 143.715 2759 2752.39 3006.96 2870.75 2832.02 2913.17
50 148.099 2843.15 2829.27 3096.38 2961.14 2915.95 3000.16
50 152.422 2926.12 2918.69 3184.19 3043.09 3003.15 3082.09
50 156.729 3008.73 3011.68 3271.99 3132.86 3086.33 3175.08
50 160.988 3090.43 3097.9 3359.8 3220.91 3174.14 3255.89
50 165.31 3173.36 3183.82 3442.78 3306.03 3260.48 3343.52
50 169.605 3255.77 3273.51 3525.15 3391.63 3346.53 3433.74
50 173.888 3337.97 3357.88 3611.37 3471.75 3433.25 3521.94
50 178.129 3419.37 3440.34 3685.2 3558.36 3514.69 3606.3
50 182.466 3502.58 3526.56 3771.91 3647.56 3597.41 3689.2
50 186.802 3585.81 3598.18 3859.68 3736.07 3686.55 3777.01
50 191.117 3668.63 3684.4 3945.9 3825.69 3772.56 3863.52
50 195.432 3751.43 3768.77 4038.88 3909.44 3861.37 3949.27
50 199.637 3832.16 3852.7 4121.83 3993.34 3942.47 4023.58
50 203.917 3914.31 3938.92 4210.96 4072.46 4030.51 4109.54
50 208.243 3997.31 4020.28 4293.41 4159.05 4119.93 4196.31
50 212.531 4079.62 4108.09 4380.28 4245.16 4201.19 4283.07
50 216.856 4162.61 4183.92 4469.7 4329.76 4289 4375.34
50 221.112 4244.28 4275.58 4560.13 4413.38 4372.83 4465.16


==> traveliterationscEI0.400000.dat <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 11.4394 223.462 138.923 312.487 213.402 202.722 257.372
50 17.2246 333.523 255.998 436.467 329.414 313.533 374.669
50 23.1148 446.105 373.072 555.581 451.316 426.016 492.134
50 28.1296 541.918 477.392 662.324 553.16 532.791 598.482
50 33.4365 643.635 580.842 766.171 659.857 634.28 706.193
50 38.3762 738.355 671.083 878.156 756.8 730.45 811.397
50 43.616 838.93 749.988 995.189 862.555 838.934 914.087
50 49.0169 942.367 867.063 1099.79 967.443 946.02 1015.66
50 54.235 1042.42 980.493 1212.76 1078.44 1042.24 1126.74
50 59.5246 1143.97 1077.23 1322.29 1181.9 1150.4 1228.17
50 64.8747 1246.61 1179.83 1424.68 1289.71 1258.63 1344.12
50 70.2031 1348.89 1257.82 1538.96 1399.47 1359.71 1447.98
50 75.6327 1453.07 1348.55 1649.6 1517.71 1466.78 1551.23
50 81.1432 1558.66 1467.66 1751.27 1626.1 1578.15 1659.69
50 86.6214 1663.74 1591.64 1862.44 1738.88 1687.97 1770.72
50 92.1554 1769.89 1700.43 1972.11 1853.07 1794.63 1878.67
50 97.6104 1874.52 1788.8 2080.46 1954.48 1910.8 1994.09
50 103.072 1979.26 1909.23 2199.69 2060.62 2023.66 2100.46
50 108.656 2086.4 2017.57 2318.92 2177.2 2132.12 2210.59
50 114.211 2193.05 2115.46 2429.28 2288.63 2243.24 2323.96
50 119.805 2300.37 2228.77 2527.26 2400.83 2355.5 2434.77
50 125.267 2405.23 2334.21 2642.25 2506.9 2463.49 2544.28
50 130.714 2509.82 2438.64 2754.28 2621.77 2579.97 2652.17
50 136.193 2614.92 2548.46 2860.55 2731.79 2689.77 2765.13
50 141.689 2720.36 2659.49 2970.24 2844.38 2795.31 2881.41
50 147.119 2824.54 2774.45 3092.23 2944.39 2906.6 2992.83
50 152.517 2928.21 2868.59 3210.61 3048.68 3018.63 3098.41
50 158.052 3034.36 2981.81 3323.83 3163.13 3125.3 3214.82
50 163.535 3139.56 3097.3 3429.05 3276.04 3241.46 3317.83
50 168.999 3244.45 3195.19 3540.72 3388.49 3342.01 3434.88
50 174.546 3350.9 3315.62 3650.54 3494.28 3452.87 3543.74
50 180.053 3456.57 3427.04 3761.32 3600.96 3565.25 3654.61
50 185.535 3561.81 3535.22 3877.23 3714.95 3676.65 3763.88
50 191.001 3666.72 3647.1 4001.21 3827.28 3778.44 3870.43
50 196.478 3771.79 3749.9 4120.1 3933.67 3884.33 3989.32
50 202.076 3879.26 3867.67 4237.14 4041.89 3995.36 4101.97
50 207.562 3984.54 3971.37 4345.48 4159.46 4100.39 4208.71
50 213.008 4089.05 4068.46 4459.72 4274.73 4207.22 4316.04
50 218.572 4195.8 4192.44 4570.08 4380.57 4318.74 4427.17
50 224.001 4300.01 4284.21 4679.78 4483.69 4422.35 4532.73
50 229.558 4406.66 4392.2 4794.73 4602.39 4527.66 4641.19
50 235.036 4511.77 4509.76 4907.45 4710.04 4645.04 4748.68
50 240.51 4616.8 4633.74 5022.65 4820.34 4748.2 4860.99
50 245.953 4721.27 4746.2 5132.9 4930.53 4852.82 4964.66
50 251.573 4829.13 4852.4 5251.27 5037.37 4973.59 5079.37
50 257.019 4933.67 4950.56 5373.26 5146.1 5090.22 5183.6
50 262.565 5040.13 5067.64 5493.61 5261.56 5189.57 5294.5
50 268.096 5146.3 5174.43 5609.02 5371.37 5301.16 5397.09
50 273.612 5252.14 5287.66 5718.05 5479.52 5419.33 5510.22
50 279.201 5359.4 5401.81 5826.71 5591.86 5527.88 5623.57


==> traveliterationscEI1.000000.dat <==
n mean min max median quart1 quart3
50 0 0 0 0 0 0
50 255.743 153.772 309.952 270.761 231.657 284.431
50 477.757 371.975 553.142 483.468 450.923 510.437
50 693.237 570.703 802.541 694.013 658.714 716.726
50 911.056 723.323 1068.18 910.246 863.532 953.297
50 1115.63 877.06 1339.61 1107.89 1068.88 1172.33
50 1325.47 1047.35 1619.38 1335.2 1255.66 1385.52
50 1542.3 1216.73 1783.34 1538.66 1482.78 1604.99
50 1771.2 1452.08 2011.94 1784.47 1706.2 1834.22
50 2001.01 1657.93 2257.02 1987.26 1957.42 2077.78
50 2240.88 1938.01 2470.23 2242.98 2207.96 2300.79
50 2481.64 2163.78 2756.72 2472.83 2433.8 2547.54
50 2718.25 2354.07 3034.73 2717.26 2658.86 2800.58
50 2951.19 2579.26 3204.53 2951.42 2871.18 3047.28
50 3193.84 2809 3450.46 3218.89 3111.84 3286.93
50 3432.52 3027.87 3730.54 3440.48 3341.98 3545.53
50 3666.3 3259.59 3965.7 3668.32 3550.38 3764.13
50 3916.44 3489.33 4181.26 3926.48 3819.54 4029.64
50 4150.44 3740.87 4455.8 4138.12 4029.74 4261.98
50 4393.4 4038.65 4671.37 4400.96 4305.35 4505.53
50 4629.4 4323.08 4912.97 4624.69 4525.7 4735.79
50 4876.44 4569.33 5187.51 4873.1 4776.44 4992.36
50 5119.74 4753.63 5406.52 5114.97 5006.56 5243.51
50 5354.33 4935.86 5653.53 5343.3 5242.95 5479.9
50 5600.1 5201.37 5921.3 5591.74 5489.76 5759.97
50 5835.43 5415.39 6198.64 5826.55 5711.86 5992.64
50 6075.88 5660.58 6424.04 6086.43 5961.9 6208.1
50 6323.6 5886.14 6672.9 6326.95 6219.34 6427.57
50 6567.03 6170.57 6940.56 6551.09 6460.16 6664.12
50 6806.08 6411.15 7204.86 6804.24 6702.85 6906.13
50 7054.56 6636.68 7502.64 7050.16 6942.95 7141.7
50 7297.39 6866.42 7787.07 7288.16 7178.12 7423.97
50 7535.06 7108.02 8067.14 7521.74 7420.13 7640.11
50 7776.31 7365.47 8356.92 7760.16 7650.6 7880.11
50 8009.77 7547.04 8592.27 7984.56 7885.39 8115.27
50 8255.2 7733.14 8843.81 8215.16 8146.01 8366.76
50 8497.53 7926.96 9095.18 8467.48 8345.42 8652.37
50 8732.22 8163.35 9332.17 8701.31 8571.03 8850.64
50 8975.91 8428.81 9545.68 8943.11 8821.48 9102.12
50 9212.12 8686.25 9811.2 9187.17 9066.27 9327.21
50 9455.77 8984.32 10062.7 9417.62 9320.41 9596.76
50 9687.6 9192.38 10347.1 9656.01 9554.16 9794.24
50 9924.57 9411.85 10539.8 9900.71 9786.73 10062.4
50 10167.7 9638.79 10829.6 10135.7 10025 10269.1
50 10405.2 9858.25 11048.6 10403.9 10266 10536.9
50 10641.4 10121.5 11221.2 10626.1 10505.4 10728.2
50 10882.4 10368.8 11486.8 10868 10707.3 10999.4
50 11118 10610.4 11637 11095.7 10972.3 11217
50 11367.7 10890.5 11921.4 11337.6 11195 11490.4
50 11601.8 11068.6 12139.5 11568.2 11419.4 11726.7
50 11849.2 11299.9 12396 11819 11675.7 12004.3


==> traveliterationsgoal0.000000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 14.8098 1.74589 9.64878 20.0965 14.9316 14.1775 15.5828
50 29.6923 3.44745 19.1736 37.2101 29.4394 27.7223 31.5762
50 44.9289 5.15982 28.6692 57.6064 44.7678 42.6126 47.4064
50 60.6661 6.86439 46.9027 80.9512 59.841 56.6149 63.3222
50 76.018 9.0228 57.7501 104.199 75.2433 71.0743 79.6409
50 92.1795 11.2648 68.6463 127.28 90.8589 85.7339 98.4236
50 109.313 16.3129 79.4394 166.885 106.46 99.7744 116.784
50 127.422 22.3685 90.1782 202.885 122.245 114.327 134.503
100 166.121 42.78 101.309 310.596 158.53 136.796 179.834
50 9.1972 182.15 121.864 310.596 170.707 159.304 190.225


==> traveliterationsgoal0.050000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 20.3472 6.04318 8.15461 30.7948 20.633 15.7699 25.3727
50 47.9679 6.59064 34.3057 60.5711 48.4899 43.6319 53.8379
50 73.5023 6.98749 59.0331 87.2993 73.6666 69.1949 79.0422
50 97.0926 7.56078 78.4799 109.224 97.8541 92.3781 102.653
50 119.843 8.50373 97.0851 136.751 120.601 115.589 125.145
50 142.083 9.77797 116.31 165.404 143.871 137.364 149.047
50 163.476 10.7385 131.122 189.97 166.373 156.963 169.419
50 185.279 13.7585 145.847 230.877 186.691 179.367 190.32
100 226.677 34.1458 166.313 399.293 220.524 205.635 233.892
50 12.0801 235.027 187.889 399.293 229.873 221.947 255.161


==> traveliterationsgoal0.100000.txt <==
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 34.5379 5.50177 21.9887 45.3879 34.1245 31.4641 38.4261
50 77.4999 5.56144 65.7023 90.7482 78.0762 73.2439 80.6453
50 116.253 6.43569 100.742 130.081 117.183 111.666 120.41
50 152.95 7.73194 135.111 173.538 152.794 147.909 158.231
50 190.501 9.49809 168.057 212.767 188.92 183.972 195.388
50 226.898 11.7768 199.887 257.553 225.993 218.146 231.437
50 263.181 13.2841 228.679 307.121 261.315 256.444 269.078
50 299.713 15.8857 264.882 362.339 295.539 291.534 308.455
100 357.7 39.1646 305.875 615.566 353.932 331.113 370.966
50 18.8647 364.465 337.149 615.566 367.238 358.622 378.93


==> traveliterationsrandom0.000000.dat <==
n mean min max median quartone quartthree
50 0 0 0 0 0 0
50 110.506 51.8337 209.128 115.397 80.919 128.409
50 242.597 122.742 343.819 237.996 205.843 281.078
50 373.644 247.404 507.207 369.212 336.969 414.828
50 492.738 342.661 698.828 486.458 445.603 533.88
50 609.656 449.267 845.279 600.331 563.172 645.878
50 728.967 543.179 951.777 728.364 672.232 767.708
50 842.141 625.204 1047.28 847.134 773.593 905.262
50 967.101 716.461 1205.48 985.663 883.436 1032.21
50 1095.22 814.928 1433.16 1101.98 994.296 1173.19
50 1219.04 890.256 1575.5 1215.74 1104.21 1310.87
50 1349.04 1046.91 1705.24 1333.73 1260.88 1440.09
50 1463.66 1135.08 1857.21 1443.49 1363.68 1541.09
50 1590.05 1206.83 2001.58 1572.89 1506.96 1663.68
50 1723.74 1275.25 2076 1722.49 1631.71 1822.3
50 1836.18 1440.42 2186.67 1826.96 1732.49 1940.75
50 1953.81 1607.86 2353.82 1928.57 1854.66 2051.65
50 2082.76 1767.34 2487.78 2064.84 1979.24 2183.78
50 2202.15 1907.56 2596.84 2185.93 2104.11 2320.46
50 2322.87 2030.93 2783.18 2304.14 2213.48 2444
50 2440.12 2144.55 2842.29 2414.26 2336.75 2543.8
50 2564.02 2249.18 2955.22 2539.88 2449.25 2698.28
50 2678.26 2334.89 3006.04 2657.58 2575.43 2806.93
50 2794.93 2409.26 3153.24 2778.08 2644.42 2927.4
50 2915.94 2518.01 3311.24 2932.81 2781.31 3012.74
50 3036.58 2623.24 3504.41 3048 2906.35 3156.55
50 3153.61 2745.37 3580.62 3150.44 3025.37 3282.63
50 3262.14 2847.53 3685.08 3266.22 3155.09 3377.04
50 3383.84 2977.52 3825.68 3398.77 3272.52 3508.58
50 3511.76 3087.05 4040.56 3529.82 3391.77 3619.42
50 3640.46 3204.23 4198.33 3662.65 3494.3 3766.13
50 3759.33 3284.72 4337.75 3789.88 3604.32 3902.51
50 3879.51 3363.25 4467.6 3889.31 3727.29 4042.49
50 4001.27 3521.37 4539.28 4024.86 3842.16 4144.19
50 4117.59 3696.53 4622.19 4131.4 3975.32 4270.64
50 4236.91 3801.52 4707.44 4238.5 4068.77 4387.53
50 4358.3 3958.42 4815.66 4350.4 4192.12 4483.04
50 4471.34 4041.85 4942.82 4481.35 4303.46 4582.49
50 4598.71 4151.35 5119.52 4608.19 4418.58 4729.78
50 4719.11 4271.34 5213.4 4742.69 4525.43 4868.65
50 4840.54 4366.25 5323.83 4857.79 4631.03 4956.91
50 4968.57 4472.71 5521.52 5002.72 4742.07 5102.04
50 5091.3 4526.45 5669.77 5109.51 4872.91 5215.11
50 5219.05 4631.31 5834.59 5237.39 5017.4 5373.06
50 5347.37 4772.09 5939.84 5354.01 5148.41 5508.44
50 5469.78 4916.3 6049.3 5477.56 5269.78 5642.31
50 5591.05 5012.17 6164.4 5591.77 5367.01 5765.01
50 5711.41 5147.9 6310.79 5715.3 5493 5919.38
50 5830.74 5245.49 6509.7 5824.73 5617.93 6049.09
50 5952.16 5355.92 6658.35 5935.27 5750.87 6169.98
50 6071.81 5506.11 6721.93 6059.49 5879.61 6315
n mean min max median quart1 quart3
1 0 0 0 0 7.90505e-323 0
1 141.532 141.532 141.532 141.532 70.766 70.766
1 236.261 236.261 236.261 236.261 118.131 119.077
1 345.563 345.563 345.563 345.563 172.781 172.781
1 497.137 497.137 497.137 497.137 248.569 248.578
1 609.76 609.76 609.76 609.76 304.88 306.207
1 750.895 750.895 750.895 750.895 375.448 375.448
1 850.27 850.27 850.27 850.27 425.135 425.135
1 970.426 970.426 970.426 970.426 485.213 485.213
1 1116.84 1116.84 1116.84 1116.84 558.42 558.42
1 1221.39 1221.39 1221.39 1221.39 610.696 610.696
1 1344.53 1344.53 1344.53 1344.53 672.267 672.267
1 1401.82 1401.82 1401.82 1401.82 700.91 700.91
1 1514.87 1514.87 1514.87 1514.87 757.433 757.433
1 1605.74 1605.74 1605.74 1605.74 802.869 802.869
1 1698.31 1698.31 1698.31 1698.31 849.157 849.157
1 1794.86 1794.86 1794.86 1794.86 897.429 897.429
1 1922.26 1922.26 1922.26 1922.26 961.132 961.132
1 2091.39 2091.39 2091.39 2091.39 1045.7 1045.7
1 2236.66 2236.66 2236.66 2236.66 1118.33 1118.33
1 2397.47 2397.47 2397.47 2397.47 1198.74 1198.74
1 2473.43 2473.43 2473.43 2473.43 1236.72 1236.72
1 2656.37 2656.37 2656.37 2656.37 1328.18 1328.18
1 2765.54 2765.54 2765.54 2765.54 1382.77 1382.77
1 2799.41 2799.41 2799.41 2799.41 1399.7 1399.7
1 2956.28 2956.28 2956.28 2956.28 1478.14 1478.14
1 3103.51 3103.51 3103.51 3103.51 1551.76 1551.76
1 3208.52 3208.52 3208.52 3208.52 1604.26 1604.26
1 3272.19 3272.19 3272.19 3272.19 1636.1 1636.1
1 3423.85 3423.85 3423.85 3423.85 1711.93 1711.93
1 3548.42 3548.42 3548.42 3548.42 1774.21 1774.21
1 3702.89 3702.89 3702.89 3702.89 1851.45 1851.45
1 3857.88 3857.88 3857.88 3857.88 1928.94 1928.94
1 3934.81 3934.81 3934.81 3934.81 1967.41 1967.41
1 3983.02 3983.02 3983.02 3983.02 1991.51 1991.51
1 4100.26 4100.26 4100.26 4100.26 2050.13 2050.13
1 4202.35 4202.35 4202.35 4202.35 2101.18 2101.18
1 4283.23 4283.23 4283.23 4283.23 2141.61 2141.61
1 4380.19 4380.19 4380.19 4380.19 2190.09 2190.09
1 4535 4535 4535 4535 2267.5 2267.5
1 4706.17 4706.17 4706.17 4706.17 2353.08 2353.08
1 4844.58 4844.58 4844.58 4844.58 2422.29 2422.29
1 4929.04 4929.04 4929.04 4929.04 2464.52 2464.52
1 5025 5025 5025 5025 2512.5 2512.5
1 5140.49 5140.49 5140.49 5140.49 2570.24 2570.24
1 5231.2 5231.2 5231.2 5231.2 2615.6 2615.6
1 5357.1 5357.1 5357.1 5357.1 2678.55 2678.55
1 5464.62 5464.62 5464.62 5464.62 2732.31 2732.31
1 5575.77 5575.77 5575.77 5575.77 2787.88 2787.88
1 5674.94 5674.94 5674.94 5674.94 2837.47 2837.47
1 5744.25 5744.25 5744.25 5744.25 2872.13 2872.13
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 121.539 77.5497 169.505 124.92 91.1987 150.275
10 244.025 164.792 336.748 249.252 201.042 277.597
10 363.869 280.62 476.691 363.734 312.531 410.223
10 477.229 352.623 606.531 466.243 431.523 518.03
10 615.465 404.333 763.976 618.113 576.792 681.107
10 731.427 511.518 866.412 722.497 688.654 823.65
10 840.299 592.297 965.325 828.483 796.464 942.385
10 967.068 732.925 1167.53 945.201 878.179 1072.54
10 1094.62 831.096 1308.66 1080.33 1023.45 1199.94
10 1212.86 955.532 1380.26 1201.79 1150.72 1336.97
10 1337.02 1073.96 1494.53 1359.26 1303.3 1378.67
10 1438.38 1125.44 1564.57 1481 1408.51 1520.37
10 1569.18 1280.94 1693.98 1601.24 1513.88 1663.34
10 1706.87 1416.57 1850.26 1733.74 1661.14 1781.02
10 1834.79 1537.12 1971.55 1884.65 1779.78 1898.66
10 1962.19 1674.31 2092.3 1983.62 1896.26 2060.56
10 2090.39 1745.15 2282.47 2103.86 2014.97 2170.99
10 2229.63 1861.12 2481.76 2232.03 2160.78 2327.05
10 2335.75 1986.82 2526.18 2372.31 2231.75 2441.62
10 2443.5 2047.59 2622.4 2495.24 2414.95 2547.3
10 2569.5 2163.14 2703.41 2634.26 2540.35 2684.93
10 2702.34 2295.33 2822.87 2765.02 2665.02 2811.77
10 2838.02 2342.43 3025.8 2883.46 2782.29 2964.61
10 2965.12 2478.4 3200.16 2976.39 2937.65 3064.02
10 3072.43 2542.21 3347.47 3107.35 3011.48 3182.34
10 3202.55 2706.29 3473.02 3230.76 3141.36 3343.12
10 3327.96 2874.77 3597.25 3340.96 3254.34 3471.74
10 3457.4 2987.35 3783.45 3471.48 3382.68 3561.47
10 3590.6 3087.52 3950.8 3597.3 3536.76 3688.67
10 3715.81 3191.67 4138.67 3717.1 3673.53 3796.87
10 3830.16 3250.9 4256.59 3817.45 3787.25 3928.58
10 3943.3 3406.37 4328.63 3945.02 3868.66 4112.98
10 4066.17 3556.59 4438.58 4068.9 3966.83 4231.3
10 4197.34 3684.65 4592.9 4209.02 4121.74 4328.48
10 4315.11 3801.34 4710.15 4321.67 4217.53 4450.29
10 4450.57 3895.96 4884.78 4459.22 4367.61 4568.19
10 4581.18 4017.69 5022.49 4588.87 4477.81 4742.14
10 4699.2 4093.53 5142.35 4711.25 4569.22 4876.23
10 4822.18 4232.98 5267.38 4837.96 4708.76 5000.81
10 4961.4 4427.98 5400.11 4964.03 4816.81 5129.75
10 5079.98 4552.35 5488.72 5097.44 4927.58 5225.19
10 5185.14 4728.61 5602.68 5153.88 5059.89 5332.2
10 5323.11 4886 5776.83 5290.5 5146.07 5451.45
10 5458.14 5039.04 5931.01 5441.39 5274.48 5573.35
10 5577.38 5172.33 6013.25 5549.94 5385.81 5714.09
10 5683.44 5238.91 6180.95 5686.34 5532.42 5814.49
10 5808.89 5376.88 6302.58 5808.16 5639.86 5962.92
10 5955.06 5543.96 6463.41 5936.33 5734.83 6158.2
10 6085.85 5643.12 6657.74 6073.05 5821.52 6331.76
10 6204.69 5773.92 6773.49 6174.83 5890.46 6479.26
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 115.562 77.7937 152.24 119.047 99.3125 127.839
10 249.889 176.734 351.126 256.989 211.392 276.992
10 390.148 281.627 518.426 382.07 335.84 432.253
10 509.429 408.794 638.978 496.336 455.549 580.175
10 623.105 509.206 760.967 595.904 544.86 712.165
10 754.014 606.011 936.184 735.077 672.081 845.002
10 890.29 735.422 1106.56 859.532 798.489 966.746
10 1022 880.418 1214.79 1000.56 962.169 1084.93
10 1137.73 995.178 1285.48 1133.83 1051.61 1193.68
10 1265.31 1095.61 1391.48 1276.62 1178.98 1327.91
10 1358.21 1179.4 1538.61 1353.69 1258.82 1471.31
10 1486.16 1319.79 1657.17 1506.17 1339.39 1571.81
10 1624.52 1432.4 1815.94 1662.84 1486.11 1716.88
10 1763.23 1572.52 1948.19 1760.13 1670.05 1872.05
10 1888.27 1649.77 2096.05 1879.74 1790.45 2024.51
10 2022.46 1735.49 2246.35 2052.69 1928.61 2104.23
10 2126.51 1850.15 2336.55 2169.73 2033.51 2233.51
10 2236.06 1984.1 2474.47 2264.02 2164.2 2331.03
10 2347.86 2101.23 2594.36 2383.02 2263.48 2407.45
10 2478.77 2226.1 2759.37 2513.87 2360.24 2557.08
10 2599.58 2331.43 2904.98 2640.29 2441.69 2704.64
10 2704.06 2415.47 3015.43 2742.43 2532.06 2845.31
10 2806.58 2541.87 3093.72 2823.68 2639.1 2937.77
10 2923.48 2712.85 3235.41 2913.09 2756.24 3038.63
10 3043.22 2832.44 3327.46 3038.81 2902.79 3131.79
10 3159.05 2984.65 3456.6 3142.05 3002.17 3255.3
10 3296.87 3114.83 3590.32 3243.51 3152.29 3431.64
10 3427.72 3242 3695.23 3372.33 3270.13 3576.4
10 3574.63 3371.35 3830.79 3521.37 3404.48 3722.9
10 3689.47 3488 3943.71 3634.28 3547.48 3827.1
10 3796.07 3611.03 4005.66 3741.07 3654.09 4001.99
10 3905.86 3677.2 4178.63 3899.95 3762.68 4070.45
10 4040.65 3787.38 4288.39 4026.79 3883.9 4154.72
10 4193.84 3920.95 4414.7 4206.66 4032.58 4384.74
10 4329.31 4022.68 4568.27 4367.34 4162.87 4477.66
10 4429.02 4160.8 4628.13 4474.38 4273.4 4584.15
10 4536.18 4264.77 4702.1 4578.04 4381.67 4687.06
10 4655.55 4364 4832.55 4700.89 4527.36 4789.75
10 4757.25 4464.1 4980.23 4794.94 4592.52 4919.1
10 4883.75 4568.46 5116.63 4910.18 4720.45 5069.53
10 5026.65 4695.17 5280.95 5060.23 4831.22 5187.74
10 5162.12 4767.1 5462.52 5203.55 4924.76 5367.66
10 5291.47 4882.32 5605.21 5332.53 5033.04 5509.02
10 5421.5 5030.32 5781.37 5461.38 5138.92 5648.62
10 5561.68 5154.84 5977.35 5598.4 5249.42 5778
10 5692.05 5304.11 6122.04 5718.15 5351.75 5955.34
10 5807.42 5435.91 6201.28 5822.56 5492.76 6068.08
10 5940.86 5531.36 6356.24 5973.57 5658.85 6183.98
10 6039.75 5688.52 6522.96 6049.24 5741.45 6239.92
10 6163.57 5755.78 6738.88 6169.82 5898.47 6392.88
n mean min max median quart1 quart3
10 0 0 0 0 0 0
10 132.637 97.4078 165.337 132.219 113.948 147.561
10 249.6 178.73 322.15 249.851 240.289 261.602
10 367.017 298.113 429.403 375.764 325.76 397.822
10 487.857 381.903 565.405 500.881 425.627 544.677
10 626.757 467.024 729.073 635.495 591.895 660.037
10 755.096 636.79 882.761 751.774 713.644 798.004
10 883.064 765.932 1036.32 852.295 824.331 987.812
10 1018.35 868.959 1160.58 990.981 960.787 1131.28
10 1140.47 982.803 1291.73 1139.71 1042.52 1247.68
10 1252.59 1071.04 1381.46 1270.55 1174.91 1349.22
10 1353.11 1190.6 1486.99 1363.17 1232.63 1461.49
10 1470.23 1334.8 1634.77 1461.03 1378.91 1555.03
10 1601.79 1435.65 1771.63 1600.84 1505.86 1699.92
10 1728.07 1595.83 1968.11 1711.64 1618.33 1784.76
10 1871.31 1700.98 2106.1 1887.5 1726.26 1954.23
10 1982.73 1802.11 2205.19 1990.53 1840.88 2050.64
10 2105.78 1912.43 2373.47 2104.43 1973.21 2179.39
10 2239.52 2007.09 2465.99 2240.41 2126.19 2332.81
10 2362.98 2104.68 2593.29 2349.52 2295.28 2476.81
10 2477.18 2209.51 2690.98 2453.84 2415.87 2597.71
10 2596.97 2354.6 2750.6 2564.13 2524.59 2735.1
10 2715.71 2493.79 2902.41 2683.98 2624.34 2889.69
10 2837.71 2590.7 3061.04 2842.25 2722.38 2979.58
10 2963.16 2664.36 3243.99 2939.3 2864.81 3114.04
10 3106.46 2779.97 3416.88 3071.35 3026.39 3231.03
10 3223.67 2890.01 3566.62 3167.48 3134.56 3344.18
10 3346.96 3029.9 3658.98 3294.71 3233.25 3464.03
10 3474.42 3178.02 3825.14 3425.99 3337.88 3570.95
10 3590.04 3294.31 3945.73 3526.24 3456.09 3743.59
10 3709.57 3392.49 4084.97 3630.81 3532.79 3903.15
10 3832.89 3492.42 4238.84 3751.41 3649.86 4031.79
10 3951.42 3611.62 4302.49 3897.99 3740.01 4141.54
10 4086.37 3798.92 4439.5 4030.19 3908.05 4286.81
10 4226.54 4007.01 4554.18 4205.65 4018.03 4394.89
10 4356.9 4122.11 4679.18 4291.22 4226.41 4506.75
10 4475.66 4204.64 4796.86 4414.15 4383.2 4587.65
10 4602.04 4346.76 4972.46 4557.11 4480.38 4705.64
10 4723.45 4456.71 5105.74 4671.24 4589 4878.25
10 4866.19 4552.22 5222.51 4822.69 4752.13 5058.7
10 4992.8 4684.78 5352.13 4925.76 4903.73 5175.88
10 5114.39 4771.03 5467.62 5087.65 5024.72 5250.69
10 5244.28 4944.03 5586.15 5202.98 5182.27 5379.64
10 5385.95 5095.43 5766.99 5337.72 5299.58 5501.09
10 5514.2 5210.09 5934.59 5456.13 5426.2 5647.07
10 5631.77 5361.9 6014.17 5591.71 5528.27 5797.9
10 5765.1 5516.87 6151.8 5703.14 5660.65 5918.56
10 5882.73 5618.31 6348.37 5826.53 5769.95 6000.05
10 6010.71 5722.52 6524.05 5965.96 5911.25 6096.16
10 6139.91 5893.95 6615.2 6090.79 6019.08 6233.8
10 6259.77 5985.23 6719.6 6213.83 6114.67 6404.88
n mean min max median quart1 quart3
10 0 0 0 0 0 0 0
10 1.70409 179.712 137.945 202.126 0 0 0
10 2.98606 315.46 222.702 368.261 0 0 0
10 4.2141 443.793 318.091 503.338 0 0 0
10 5.53491 580.925 417.55 641.1 0 0 0
10 6.68992 700.929 529.013 737.027 0 0 0
10 7.87572 825.589 590.594 875.899 0 0 0
10 9.06976 949.261 726.307 987.532 0 0 0
10 10.1902 1066.68 825.584 1096.89 0 0 0
10 11.6091 1216.22 959.423 1313.84 0 0 0
10 12.9882 1361.05 1089.44 1471.64 0 0 0
10 14.207 1488.05 1247.84 1610.81 0 0 0
10 15.6491 1639.94 1333.13 1771.1 0 0 0
10 16.7768 1758 1434.24 1911.88 0 0 0
10 18.1106 1898.06 1534.96 2070.28 0 0 0
10 19.2845 2022.32 1630.35 2167.41 0 0 0
10 20.5856 2158.56 1765.98 2351.93 0 0 0
10 21.6587 2270.82 1864.9 2520.08 0 0 0
10 22.9335 2404.64 1965.69 2659.73 0 0 0
10 24.1227 2528.8 2081.55 2817.89 0 0 0
10 25.2863 2650.27 2186.37 2886.05 0 0 0
10 26.7114 2797.7 2371.93 2996.17 0 0 0
10 27.8477 2916.27 2486.98 3120.06 0 0 0
10 29.1688 3054.17 2587.67 3251.65 0 0 0
10 30.3511 3176.89 2749.61 3371.73 0 0 0
10 31.41 3286.28 2873.63 3461.9 0 0 0
10 32.6828 3420.81 2984.67 3620.73 0 0 0
10 33.6821 3524.92 3049.12 3733.58 0 0 0
10 35.049 3665.58 3143.14 3815.1 0 0 0
10 36.4759 3814.22 3230.46 3970.99 0 0 0
10 37.7503 3947.19 3372.12 4131.71 0 0 0
10 39.0023 4077.11 3529.99 4207.64 0 0 0
10 40.1638 4197.46 3657.66 4309.5 0 0 0
10 41.4706 4333.13 3829.84 4412.7 0 0 0
10 42.5761 4448.18 3938.03 4542.22 0 0 0
10 43.6746 4562.65 4040.02 4668.14 0 0 0
10 44.9062 4691.47 4136.49 4776.68 0 0 0
10 46.1776 4825.05 4198.69 4919.84 0 0 0
10 47.4266 4954.98 4316.38 5022.86 0 0 0
10 48.7671 5095.85 4370.58 5215.67 0 0 0
10 50.0419 5228.96 4501.69 5333.61 0 0 0
10 51.1876 5347.71 4664.65 5446.7 0 0 0
10 52.554 5490.37 4808.52 5607.99 0 0 0
10 53.6935 5608.95 4953.02 5690.1 0 0 0
10 54.9268 5738.12 5067.57 5836.54 0 0 0
10 56.1227 5862.39 5206.89 5999.86 0 0 0
10 57.3577 5991.24 5315.58 6099.93 0 0 0
10 58.6678 6127.99 5441.83 6235.85 0 0 0
10 59.8129 6247.35 5604.61 6329.44 0 0 0
10 61.0014 6371.12 5717.94 6434.27 0 0 0
10 62.1078 6486.78 5811.16 6546.35 0 0 0
n mean min max median quart1 quart3
10 0 0 0 0 0 0 0
10 1.95119 205.782 147.787 244.042 189.688 178.599 210.365
10 3.21064 339.548 262.268 413.883 297.885 280.217 352.078
10 4.27906 450.131 361.41 506.417 421.709 376.796 486.613
10 5.69992 600.535 465.564 677.209 598.173 482.634 636.071
10 6.94253 729.427 592.616 825.712 713.996 604.082 761.05
10 8.16823 858.828 658.605 956.458 830.587 720.744 895.214
10 9.28448 976.155 776.304 1118.09 929.146 805.006 1043.6
10 10.3653 1089.66 865.355 1240.83 1040.78 898.634 1158.18
10 11.54 1212.06 956.371 1394.39 1156.84 1049.34 1238.33
10 12.9408 1357.97 1095.62 1549 1310.35 1212.53 1403.93
10 14.1631 1486.53 1213.13 1726.66 1389.65 1293.63 1529.81
10 15.4902 1623.51 1317.02 1806.53 1548.58 1416.43 1662.3
10 16.8164 1759.13 1484.36 1864.34 1668.97 1577.2 1797.02
10 17.9565 1878.57 1568.34 2001.35 1764.67 1717.45 1895.73
10 19.1511 2003.48 1673.45 2181.29 1900.69 1837.02 2011.49
10 20.1912 2111.72 1773.78 2273.5 1990 1951.65 2123.17
10 21.5066 2249.36 1903.28 2416.15 2130.41 2059.28 2263.98
10 22.7328 2377.31 1976.66 2494.22 2269.29 2181.29 2373.32
10 23.65 2472.26 2104.55 2603.79 2363.68 2263.28 2483.74
10 25.0646 2620.19 2249.22 2763.01 2501.49 2415.91 2621.48
10 26.2978 2748.33 2396.53 2844.77 2649.57 2522.52 2739.16
10 27.4221 2865.83 2508.86 2938.19 2777.4 2635.68 2848.49
10 28.7291 3001.03 2681.83 3094.26 2909.92 2749.47 2953.2
10 30.0477 3138.61 2825.24 3202.52 3039 2862.97 3092.06
10 31.2298 3261.5 2945.56 3280.93 3148.7 2996.3 3235.88
10 32.386 3382.03 3070.07 3399.75 3244.69 3110.76 3337.27
10 33.7063 3520.09 3191.88 3562.06 3362.55 3258.3 3505.66
10 35.1227 3668.56 3271.54 3709.41 3510.7 3418.6 3675.3
10 36.1435 3774.94 3369.69 3791.92 3615.09 3527.34 3767.95
10 37.3055 3895.21 3476.8 3879.67 3770.26 3640.56 3832.12
10 38.4856 4018.8 3582.87 3992.65 3900.54 3749.74 3964.23
10 39.6727 4143.23 3722.1 4170.25 3990.71 3844.88 4079.4
10 40.7482 4254.78 3856.58 4252.25 4091.19 3928.63 4207.93
10 42.2449 4411.08 4004.94 4431.09 4233.81 4103.69 4354.71
10 43.5578 4548.11 4161.56 4566.77 4389.23 4185.72 4483.49
10 44.7902 4676.97 4286.16 4671.04 4501.43 4310.89 4634.45
10 45.9448 4796.78 4392.18 4787.25 4578.04 4479.09 4741.34
10 47.3113 4939.37 4492.36 4924.86 4732.1 4657.88 4832.41
10 48.6279 5076.94 4627.41 5094.56 4864.94 4761.94 5006.95
10 50.0026 5220.91 4768.52 5265.69 4986.19 4875.48 5173.43
10 51.2125 5346.96 4902.91 5365.86 5093.62 4969.41 5314.67
10 52.3893 5470.21 5003.51 5499.28 5213.59 5067.73 5466.21
10 53.5134 5587.56 5092.29 5626.61 5318.79 5210.94 5533.89
10 54.733 5714.69 5230.85 5761.3 5431.53 5316.8 5620.77
10 55.9579 5842.88 5323.02 5920.74 5544.17 5471.65 5740.62
10 57.2093 5973.63 5422.25 6038.1 5644.44 5617.29 5878.45
10 58.3056 6088.48 5510.94 6135.15 5765.19 5688.28 6048.6
10 59.499 6212.42 5681.82 6245.87 5887.64 5793.53 6133.13
10 60.8393 6352.78 5772.54 6437.42 6053.7 5892.54 6261.84
10 62.062 6481.04 5863.67 6620.36 6194.85 6015.54 6333.85
n mean min max median quart1 quart3
50 0 0 0 0 0 0 0
50 9.60039 187.829 114.274 284.051 192.236 164.415 220.365
50 16.0909 313.901 203.953 453.367 322.524 278.642 359.616
50 21.9774 427.98 293.274 614.9 436.399 392.397 472.77
50 28.1799 548.287 382.981 771.522 555.136 513.759 633.347
50 34.8809 677.07 506.163 940.753 694.749 630.891 772.787
50 40.8731 790.784 626.084 1020.58 822.928 732.618 896.805
50 47.315 913.577 743.762 1136.74 949.494 862.249 1031.1
50 53.3783 1029.38 868.549 1284.06 1062.56 999.21 1137.07
50 58.8787 1135.99 949.668 1473.74 1186.75 1084.15 1253.61
50 65.1 1255.29 1046.99 1619.97 1306.89 1205.61 1375.21
50 71.4993 1378.42 1158.23 1749.52 1433.19 1325.12 1512.97
50 77.8796 1500.48 1300.89 1829.54 1562.89 1453.2 1650.14
50 84.3863 1625.25 1433.03 1949.51 1696.45 1568.44 1788.81
50 90.4381 1741.48 1543.27 2061.56 1801.21 1709.48 1928.8
50 96.0015 1847.91 1671.05 2206.3 1922.89 1789.11 2011.5
50 101.961 1962.31 1787.23 2351.33 2050.32 1913.89 2149.22
50 108.233 2082.36 1833.61 2472.25 2205.59 2042.87 2258.57
50 114.177 2196.83 1915.87 2564.2 2321.93 2172.38 2398.03
50 120.395 2316.3 2050.12 2692.07 2417.67 2262.69 2535.56
50 126.514 2433.57 2137.65 2858.69 2554.12 2409.18 2665.55
50 132.349 2545.67 2265.65 2985.22 2667.33 2485.22 2778.03
50 138.518 2664.02 2369.86 3115.05 2779.49 2625.52 2901.31
50 144.192 2773.59 2495.45 3272.96 2918.34 2749.84 3026.99
50 150.115 2887.57 2583.01 3425.75 3021.35 2845.62 3138.79
50 156.334 3006.34 2730.41 3564.55 3143.33 2989.38 3273.79
50 162.235 3119.61 2816.71 3659.63 3283.89 3091.45 3398.43
50 168.398 3237.92 2945.97 3759.1 3396.32 3219.69 3512.2
50 174.083 3346.71 3016.83 3853.53 3509.13 3347.74 3636.87
50 180.587 3471.45 3108.82 3977.48 3635.78 3466.75 3756.88
50 186.482 3584.48 3203.38 4076.18 3728.89 3586.78 3862.14
50 192.965 3708.85 3351 4199.62 3904.2 3714.64 4016.09
50 199.267 3829.47 3509.15 4332.27 3990.51 3868.11 4124.97
50 205.376 3946.98 3609.56 4462.48 4100.23 3986.86 4260.08
50 211.329 4061.31 3708.93 4606.62 4236.27 4082.13 4364.4
50 217.496 4179.69 3802.69 4728.88 4365.64 4203.55 4523.16
50 223.436 4293.68 3891.79 4902.18 4471.08 4319.46 4610.83
50 229.508 4410.07 4009.77 5052.54 4590.28 4438.86 4725.09
50 235.865 4532.04 4217.01 5201.9 4747.54 4561.48 4861.89
50 242.171 4653.36 4344.7 5401.59 4859.31 4662.48 5021.83
50 248.355 4771.7 4418.33 5522.42 4995.1 4816.27 5118.04
50 254.087 4881.6 4567.68 5682.89 5086.18 4960.9 5218.41
50 260.259 4999.76 4699.69 5833.73 5189.97 5082.47 5327.88
50 266.331 5116.45 4784.8 5948.9 5312.1 5201.63 5475.76
50 272.217 5229.32 4876.6 6038.48 5433.28 5310.51 5596.14
50 277.862 5337.73 4968.89 6159.58 5551.42 5421.28 5723.09
50 283.848 5452.61 5112.25 6258.51 5665.75 5524.43 5858.92
50 289.631 5563.6 5228.11 6367.02 5774.62 5638.25 5964.12
50 295.507 5676.46 5357.56 6556.19 5877.43 5753.89 6066.4
50 301.72 5795.59 5464.18 6646.85 5984.86 5904.34 6175.14
50 307.648 5909.58 5531.51 6782.72 6108.66 6021.98 6302.56
n mean stddev min max median quart1 quart3
50 0 0 0 0 0 0 0
50 10.137 196.921 139.96 276.984 207.914 184.218 222.942
50 16.2875 317.814 216.729 446.099 320.241 281.412 364.699
50 22.3111 433.766 296.448 622.077 443.861 389.029 495.085
50 28.6868 556.232 394.059 769.382 570.22 510.515 629.218
50 35.1257 680.26 473.141 920.837 695.287 635.294 759.726
50 41.4165 800.772 536.904 1028.99 824.068 762.163 887.4
50 47.1202 910.576 633.691 1180.79 946.702 874.097 1013.9
50 53.1485 1026 729.548 1311.17 1056.07 1001.82 1143.58
50 58.729 1133.29 819.627 1467.77 1181.5 1103.21 1259.47
50 64.9054 1251.73 945.036 1585.05 1286.18 1233.33 1381.91
50 71.0066 1369.64 1058.63 1696.61 1400.92 1329.3 1532.04
50 77.3146 1489.98 1216.6 1826.74 1524.89 1455.12 1659.74
50 83.5119 1608.73 1316.33 1940.19 1662.86 1567.55 1764.41
50 89.5671 1724.76 1432.47 2078.8 1777.16 1688.36 1900.4
50 95.6283 1840.85 1536.52 2153.02 1912.82 1819.09 2000.93
50 101.522 1954.38 1674.31 2305.41 2039.86 1928.99 2148.87
50 107.38 2066.76 1758.97 2451.73 2155.56 2038.06 2251.28
50 113.096 2176.97 1826.41 2560.6 2287.84 2144.12 2364.46
50 119.295 2295.86 1944.63 2686.77 2402.67 2265.6 2505.92
50 125.393 2412.26 2093.15 2803.12 2534.4 2394.48 2627.59
50 131.721 2533.69 2224.09 2926.56 2658.38 2549.75 2743.78
50 137.353 2641.28 2333.59 3025.76 2784.26 2628.34 2869.1
50 143.629 2761.33 2483.62 3134.72 2913.74 2744.4 2988.73
50 149.693 2877.49 2588.77 3269.6 3034.91 2846.87 3100.36
50 156.304 3004.28 2709.83 3390.56 3167.02 3016.08 3237.66
50 162.407 3121.48 2863.75 3541.22 3261.95 3148.14 3382.87
50 168.46 3237.77 2941.1 3687.76 3387.74 3246.56 3491.4
50 174.287 3349.63 3056.77 3754.06 3493.38 3369.25 3609.75
50 180.61 3470.81 3205.3 3891.21 3605.07 3512.68 3756.41
50 186.801 3590 3336.54 4087.31 3744.24 3635.93 3876.26
50 192.614 3701.72 3393.28 4152.17 3879.51 3714.18 3978.66
50 198.802 3820.39 3502.23 4291.3 3997.83 3840.96 4099.09
50 204.814 3935.95 3611.7 4449.81 4112.25 3959.89 4229.32
50 210.825 4050.8 3784 4548.21 4248.26 4105.84 4352.34
50 216.61 4161.94 3889.59 4651.47 4341.59 4206.79 4468.11
50 222.69 4278.45 4001.31 4793.7 4476.52 4341.41 4603.05
50 228.935 4398.28 4101.32 4886.63 4596.4 4451.75 4739.41
50 234.897 4512.56 4225.22 5013.23 4719.94 4562.29 4830.33
50 241.563 4640.63 4408.63 5168.5 4845.66 4675.56 4961.71
50 248.155 4767.31 4540.05 5341.96 4990 4793.17 5100.35
50 254.338 4886.22 4671.56 5527.58 5093.37 4892.29 5215.15
50 260.267 4999.85 4777.54 5672.65 5237.22 5004.37 5364.49
50 266.359 5116.85 4867.07 5878.94 5343.54 5135.11 5486.08
50 272.738 5239.5 4996.57 6024.22 5488.53 5256.78 5587.87
50 278.699 5353.92 5097.37 6137.42 5606.91 5414.8 5689.07
50 285.042 5475.88 5187.91 6245.04 5730.68 5534.88 5853.78
50 291.146 5593.1 5344.74 6420.58 5836.04 5647.17 5976.03
50 297.555 5716.01 5464.47 6591.43 5944.16 5791.13 6088.71
50 303.813 5836.27 5562.99 6752.53 6048 5921.66 6217.44
50 309.968 5954.26 5698.54 6814.2 6193.19 6084.15 6373.27


==> traveliterationsrandom1.000000.dat <==
n mean min max median quart1 quart3
50 0 0 0 0 0 0
50 121.077 51.2787 216.387 118.052 93.5141 144.942
50 245.247 136.835 373.657 241.519 208.382 265.671
50 375.542 235.841 530.811 367.463 333.904 429.538
50 499.948 312.698 635.046 486.028 444.734 569.471
50 619.419 379.323 764.975 618.646 559.53 676.295
50 734.461 486.903 923.839 724.591 675.943 795.289
50 858.75 665.457 1096.3 846.426 812.303 921.716
50 980.087 751.258 1248.46 965.24 925.855 1042.05
50 1110.92 889.714 1393.09 1108.88 1029.93 1191.86
50 1241.02 1019.98 1483.15 1235.08 1155.63 1334.11
50 1357.35 1082.06 1631.74 1363.28 1280.32 1447.64
50 1476.37 1195.07 1739.51 1495.91 1405.14 1555.4
50 1599.24 1294.47 1860.89 1605.84 1504.11 1704.02
50 1722.02 1439.47 2015.3 1734.05 1615.53 1834.1
50 1846.16 1543.09 2150.13 1853.6 1748.91 1949.35
50 1971.74 1649.4 2302.71 1982.69 1888.85 2056.28
50 2093.16 1720.9 2421.48 2102.88 1993.58 2203.31
50 2214.17 1811.53 2575.85 2229.95 2093.05 2325.29
50 2338.24 1940.5 2690.54 2356.39 2212.09 2450.87
50 2455.49 2096.69 2806.45 2474.45 2349.53 2558.62
50 2577.33 2212.67 2927.37 2608.97 2457.05 2689.02
50 2707.36 2330.4 3083.56 2733.56 2611.75 2798.05
50 2832.18 2408.32 3274.95 2857.89 2712.22 2935.36
50 2952.69 2536.39 3431.54 2993.18 2848.43 3068.22
50 3067.03 2642.32 3504.63 3107.94 2953.5 3199.86
50 3180.83 2735.8 3611.16 3209.52 3045.5 3297.11
50 3303.98 2830.45 3663.62 3305.75 3206.8 3426.52
50 3431.43 2928.16 3777.25 3437.1 3347.79 3557.46
50 3546.96 3055.97 3908.67 3561.46 3474.1 3653.54
50 3672.29 3161.3 4065.38 3684.47 3576.55 3783.59
50 3788.45 3278.72 4162.6 3808.59 3689.72 3898.28
50 3904.19 3357.71 4289.99 3931.7 3790.49 4039.56
50 4024.72 3498.33 4432.39 4050.12 3888.56 4155.17
50 4146.35 3610.27 4527.11 4169.37 4021.76 4299.23
50 4274.76 3758.34 4665.99 4295.37 4143.25 4439.46
50 4396.65 3833.09 4797.29 4403.72 4258.78 4552.77
50 4533.16 3974.75 4905.35 4560.89 4387.66 4685.66
50 4657.6 4050.72 5072.59 4675.16 4530.03 4809.51
50 4779.03 4166.2 5215.51 4797.54 4673.89 4891.5
50 4902.18 4329.11 5352.65 4922.6 4805.22 4998.63
50 5021.7 4462.84 5508.37 5037.85 4902.19 5128.37
50 5145.89 4550.3 5653.62 5168.35 5042.37 5277.16
50 5266.74 4677.12 5823.93 5276.14 5177.57 5387.42
50 5392.91 4828.79 5974.63 5392.16 5313.73 5482.05
50 5516.92 4958.75 6068.03 5517.27 5459.56 5635.44
50 5640.19 5023.6 6175.58 5634.23 5574.89 5782.2
50 5759.17 5090.63 6286.71 5762.13 5670.85 5888.05
50 5884.63 5147.73 6370.06 5884.87 5782.28 6043.5
50 6007.92 5232.69 6468.99 6014 5915.49 6162.51
50 6124.05 5362.72 6588.28 6118.24 6032.16 6268.56

